Deficit of primitive compositions in binary asteroids and pairs

Context. Small binary asteroid systems and pairs are thought to form through fission induced by spin up via the Yarkovsky-O'Keefe-Radzievskii-Paddack (YORP) effect. This process is expected to depend on their structural strength, hence composition. Aims. We aim to determine how taxonomic classes, used as a proxy for composition, distribute amongst binary asteroids and asteroid pairs compared to the general population. Methods. We compare the distribution of taxonomic classes of binary systems and pairs with that of a reference sample of asteroids. We build this sample by selecting asteroids to reproduce the orbital and size distribution of the binaries and pairs to minimize potential biases between samples. Results. A strong deficit of primitive compositions (C, B, P, D types) among binary asteroids and asteroid pairs is identified, as well as a strong excess of asteroids with mafic-silicate rich surface compositions (S, Q, V, A types). Conclusions. Amongst low mass, rapidly rotating asteroids, those with mafic-silicate rich compositions are more likely to form multiple asteroid systems than their primitive counterparts.

==> appendixcsv/binp_cits.csv <==
,num,name,semi,ecc,inc,diam,diam_unc,diam_bib,albedo,albedo_unc,albedo_bib,tax_method,tax_scheme,tax_class,tax_waverange,tax_complex
0,350751.0,2002 AW,1.07156425,0.2563887,0.572757,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,15024.0,1998 TB,2.43579011,0.11654509,5.951466,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2,5121.0,Numazawa,2.23096595,0.17046245,6.454927,7.016,0.174,2015ApJ...814..117N,0.1918,0.1908,TBD,Phot,Bus-DeMeo,S,VIS,S
3,2847.0,Parvati,2.168698,0.11633083,2.453142,7.06,0.066,2014ApJ...791..121M,0.2591,0.1852,TBD,Phot,Bus-DeMeo,V,VIS,V
4,37424.0,2001 YA3,2.56147067,0.18639057,12.6987,5.928,0.087,2011ApJ...741...68M,0.2255,0.1865,TBD,0.0,0.0,0.0,0.0,0.0
5,4370.0,Dickens,2.19631709,0.19948275,2.558584,3.775,0.198,2011ApJ...741...68M,0.2057,0.212,TBD,Spec,Mahlke,S,VISNIR,S
6,3912.0,Troja,2.37503154,0.03044774,2.40241,5.461,0.13,2022PSJ.....3...30M,0.2861,0.1903,TBD,Phot,Bus-DeMeo,S,NIR,S
7,17081.0,Jaytee,2.31491928,0.21413929,6.41393,4.217,0.225,2015ApJ...814..117N,0.2075,0.2129,TBD,Phot,Bus-DeMeo,X,VIS,X
8,5772.0,Johnlambert,2.55378823,0.12871077,12.231702,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
9,326732.0,2003 HB6,2.71084025,0.57098789,6.621829,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
10,143649.0,2003 QQ47,1.08530537,0.18700794,62.103264,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
11,4362.0,Carlisle,2.239612,0.10106221,4.714355,5.448,0.194,2012ApJ...759L...8M,0.2875,0.1975,TBD,Phot,Bus-DeMeo,S,VIS,S
12,7792.0,1995 WZ3,2.29849626,0.14792572,7.195009,7.507,0.066,2015ApJ...814..117N,0.1722,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
13,31346.0,1998 PB1,2.02919973,0.42998167,5.963483,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
14,7307.0,Takei,2.73939011,0.08669559,6.991604,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
15,3523.0,Arina,2.37233602,0.13419285,9.666755,9.22,0.089,2011PASJ...63.1117U,0.2176,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
16,1803.0,Zwicky,2.35068369,0.24745546,21.550054,10.023,0.102,2022PSJ.....3...30M,0.2275,0.1853,TBD,Phot,Bus-DeMeo,S,NIR,S
17,1526.0,Mikkeli,2.3152189,0.18705079,6.206173,5.282,0.187,2015ApJ...814..117N,0.3115,0.1973,TBD,0.0,0.0,0.0,0.0,0.0
18,4788.0,Simpson,2.26275469,0.12974585,4.318108,3.58,0.7,2012ApJ...759L...8M,0.3625,0.4323,TBD,0.0,0.0,0.0,0.0,0.0
19,16694.0,1995 AJ,2.23797275,0.2068722,6.416911,4.126,0.021,2012ApJ...759L...8M,0.2377,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
20,1626.0,Sadeya,2.36389985,0.27333731,25.310722,14.816,0.275,2015ApJ...814..117N,0.2689,0.1879,TBD,Spec,Mahlke,S,VISNIR,S
21,3865.0,Lindbloom,2.39817189,0.07905758,6.553522,9.164,0.088,2012ApJ...759L...8M,0.1327,0.1852,TBD,Spec,Mahlke,K,VISNIR,K
22,5135.0,Nibutani,2.2393556,0.12775499,3.305156,4.397,0.115,2022PSJ.....3...30M,0.3139,0.1915,TBD,Phot,Bus-DeMeo,D,VIS,D
23,24106.0,1999 VA12,2.32031656,0.21478379,6.360778,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
24,3657.0,Ermolova,2.31312882,0.13173834,5.789134,6.22,0.742,2011PASJ...63.1117U,0.34,0.3014,TBD,Spec,Mahlke,V,VISNIR,V
25,85275.0,1994 LY,1.89097033,0.44218511,17.715099,2.855,1.141,2016AJ....152...63N,0.0619,0.8203,TBD,Spec,Mahlke,P,VISNIR,P
26,1656.0,Suomi,1.87739369,0.12354463,25.072552,7.564,0.175,2016AJ....152...63N,0.2136,0.1899,TBD,Spec,Mahlke,S,VISNIR,S
27,13920.0,Montecorvino,2.16403614,0.23737895,3.136673,2.81,0.281,2017A&A...603A..55A,0.2665,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
28,4092.0,Tyr,2.63244109,0.25033032,4.02448,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
29,5817.0,Robertfrazer,2.40702243,0.34087122,21.109551,6.931,0.774,2017A&A...603A..55A,0.2429,0.2895,TBD,Spec,Mahlke,S,VISNIR,S
30,1169.0,Alwine,2.3191538,0.1548752,4.051905,7.9,0.9500000000000001,2022PSJ.....3...56H,0.1976,0.30384999999999995,TBD,Phot,Bus-DeMeo,S,VIS,S
31,38079.0,1999 HF,2.3229734,0.19322207,24.170797,3.423,0.118,2011ApJ...741...68M,0.262,0.1967,TBD,Phot,Bus-DeMeo,C,VIS,C
32,2171.0,Kiev,2.2554158,0.16645405,7.515218,8.289,0.094,2012ApJ...759L...8M,0.1932,0.1856,TBD,Spec,Bus-DeMeo,Sq,NIR,S
33,2500.0,Alascattalo,2.23982685,0.09990654,6.990048,7.8,0.051,2022PSJ.....3...30M,0.2285,0.1847,TBD,Phot,Bus-DeMeo,S,NIR,S
34,1480.0,Aunus,2.20203432,0.10866419,4.859867,6.615,0.048,2014ApJ...791..121M,0.2239,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
35,539940.0,2017 HW1,2.13659143,0.45928633,33.959464,0.95,0.38,2020PSJ.....1....5M,0.1354,0.8209,TBD,0.0,0.0,0.0,0.0,0.0
36,85628.0,1998 KV2,1.59238717,0.33161156,13.025554,0.829,0.044,2021PSJ.....2..162M,0.3235,0.2126,TBD,Spec,Mahlke,Q,VISNIR,Q
37,3669.0,Vertinskij,2.21386317,0.0699486,4.824534,6.401,0.076,2014ApJ...791..121M,0.2082,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
38,12218.0,Fleischer,2.2121651,0.14068771,4.864082,4.974,0.06,2022PSJ.....3...30M,0.243,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
39,7132.0,Casulli,2.30792738,0.21119134,5.487904,9.192,0.077,2022PSJ.....3...30M,0.062,0.185,TBD,Spec,Bus-DeMeo,Cg,NIR,C
40,5037.0,Habing,2.27386163,0.11061794,7.030941,5.626,0.09,2022PSJ.....3...30M,0.2391,0.187,TBD,Spec,Mahlke,V,VISNIR,V
41,2883.0,Barabashov,2.24591564,0.08204399,1.406923,4.962,0.068,2014ApJ...791..121M,0.3131,0.1862,TBD,Phot,Bus-DeMeo,S,VIS,S
42,9474.0,Cassadrury,2.28602297,0.18410863,5.028338,3.573,0.163,2011ApJ...741...68M,0.2339,0.2056,TBD,Phot,Bus-DeMeo,S,VIS,S
43,5500.0,Twilley,2.28095478,0.08899184,4.395795,4.263,0.107,2022PSJ.....3...30M,0.2935,0.1909,TBD,Phot,Bus-DeMeo,S,VIS,S
44,4288.0,Tokyotech,2.62790064,0.17698929,14.028185,12.685,0.128,2012ApJ...759L...8M,0.215,0.1853,TBD,0.0,0.0,0.0,0.0,0.0
45,2516.0,Roman,2.27968896,0.16522887,1.093613,4.314,0.072,2022PSJ.....3...30M,0.3114,0.1872,TBD,0.0,0.0,0.0,0.0,0.0
46,489486.0,2007 GS3,1.06120402,0.12902381,15.089508,0.652,0.25,2021PSJ.....2..162M,0.0742,0.7887,TBD,Spec,Mahlke,C,VISNIR,C
47,2019.0,van Albada,2.24136218,0.16499374,4.043593,7.893,0.081,2022PSJ.....3...30M,0.2707,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
48,21527.0,Horton,2.57873913,0.18327851,12.692261,4.988,0.353,2011ApJ...741...68M,0.28,0.2323,TBD,Phot,Bus-DeMeo,C,VIS,C
49,9332.0,1990 SB1,2.58002025,0.10835678,12.657698,6.176,0.202,2011ApJ...741...68M,0.2278,0.1955,TBD,0.0,0.0,0.0,0.0,0.0
50,18303.0,1980 PU,2.1912186,0.20512601,4.262268,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
51,2602.0,Moore,2.38409626,0.10788651,5.546492,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
52,72036.0,2000 XM44,2.3244453,0.27671652,22.596425,3.097,0.58,2016AJ....152...63N,0.2813,0.4174,TBD,Phot,Bus-DeMeo,S,VIS,S
53,2873.0,Binzel,2.25145772,0.15800415,5.900134,6.922,0.079,2014ApJ...791..121M,0.2458,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
54,2070.0,Humason,2.24946728,0.15491536,2.752979,4.584,0.183,2011ApJ...741...68M,0.3137,0.2008,TBD,Spec,Mahlke,S,VISNIR,S
55,26420.0,1999 XL103,2.19714573,0.10701676,4.72481,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
56,25021.0,Nischaykumar,2.31789392,0.10040448,3.785248,2.151,0.521,2011ApJ...741...68M,0.1591,0.5183,TBD,Phot,Bus-DeMeo,L,VIS,L
57,7393.0,Luginbuhl,2.24082212,0.19963899,6.730705,5.433,0.099,2015ApJ...814..117N,0.2685,0.1878,TBD,Phot,Bus-DeMeo,S,NIR,S
58,2337.0,Boubin,2.59602349,0.16757706,14.351002,8.01,0.25,2012ApJ...759L...8M,0.3434,0.1945,TBD,Phot,Bus-DeMeo,S,VIS,S
59,7002.0,Bronshten,2.35697454,0.33293921,4.584179,3.12,0.312,2017A&A...603A..55A,0.1918,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
60,250162.0,2002 TY57,1.92203326,0.32732394,3.455407,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
61,6245.0,Ikufumi,2.30121736,0.17842295,8.013595,7.876,0.214,2016AJ....152...63N,0.1232,0.1921,TBD,Phot,Bus-DeMeo,C,VIS,C
62,20882.0,Paulsanchez,2.36292673,0.24742523,2.378454,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
63,6100.0,Kunitomoikkansai,2.32910878,0.13460256,3.399655,4.057,0.186,2011ApJ...741...68M,0.3521,0.2058,TBD,Phot,Bus-DeMeo,X,VIS,X
64,100015.0,1989 SR7,2.36457324,0.30013187,4.388446,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
65,2178.0,Kazakhstania,2.20736151,0.15471687,3.074635,4.313,0.071,2011ApJ...741...68M,0.2975,0.1871,TBD,Phot,Bus-DeMeo,K,VIS,K
66,18527.0,1996 VJ30,2.39908128,0.14435645,5.454909,3.348,0.482,2011ApJ...741...68M,0.3745,0.3418,TBD,0.0,0.0,0.0,0.0,0.0
67,5402.0,Kejosmith,2.04596671,0.13671821,16.703855,4.161,0.275,2016AJ....152...63N,0.3347,0.2267,TBD,Phot,Bus-DeMeo,X,VIS,X
68,25015.0,Lairdclose,2.22785012,0.1984455,5.755264,2.899,0.353,2011ApJ...741...68M,0.2369,0.3054,TBD,Phot,Bus-DeMeo,S,VIS,S
69,4666.0,Dietz,2.3404202,0.23323118,24.494332,6.728,0.4,2016AJ....152...63N,0.2439,0.2193,TBD,Spec,Mahlke,A,VISNIR,A
70,15745.0,Yuliya,1.71980681,0.25495132,14.42768,0.77,0.154,2010AJ....140..770T,0.3177,0.4404,TBD,Spec,Mahlke,S,VISNIR,S
71,17700.0,Oleksiygolubov,2.32031881,0.1935773,8.488499,3.45,0.12,2012ApJ...759L...8M,0.2961,0.1969,TBD,Phot,Bus-DeMeo,S,VIS,S
72,2491.0,Tvashtri,1.87772406,0.05404784,22.864479,3.131,0.091,2022PSJ.....3...30M,0.6913,0.1932,TBD,Spec,Mahlke,A,VISNIR,A
73,4435.0,Holt,2.31719545,0.33426072,21.937716,5.559,0.2655,2022PSJ.....3...56H,0.2541,0.20779999999999998,TBD,Spec,Mahlke,S,VISNIR,S
74,3378.0,Susanvictoria,2.31651799,0.09142113,8.080669,6.425,0.12,2015ApJ...814..117N,0.1443,0.188,TBD,Phot,Bus-DeMeo,Kl,NIR,U
75,10132.0,Lummelunda,2.21776929,0.1644109,8.060811,3.666,0.154,2012ApJ...759L...8M,0.3039,0.2025,TBD,0.0,0.0,0.0,0.0,0.0
76,23621.0,1996 PA,1.90417748,0.29880217,19.34711,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus,K,VIS,K
77,310560.0,2001 QL142,1.04934929,0.49903047,26.607016,0.694,0.198,2017AJ....154..168M,0.2782,0.5996,TBD,0.0,0.0,0.0,0.0,0.0
78,24495.0,Degroff,2.17040619,0.36129979,29.744789,2.83,0.283,2017A&A...603A..55A,0.2226,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
79,3122.0,Florence,1.76874091,0.42327113,22.144843,4.4,0.034,2022PSJ.....3...30M,0.2583,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
80,7344.0,Summerfield,2.5884367,0.11210917,14.319666,6.251,0.277,2011ApJ...741...68M,0.2394,0.2044,TBD,Phot,Bus-DeMeo,S,VIS,S
81,9972.0,Minoruoda,2.28999255,0.19957727,9.427091,8.842,0.051,2020PSJ.....1....5M,0.0527,0.1846,TBD,Phot,Bus-DeMeo,C,VIS,C
82,190166.0,2005 UP156,2.11593054,0.46961552,4.208456,1.038,0.023,2015ApJ...814..117N,0.2026,0.1895,TBD,Spec,Mahlke,S,VISNIR,S
83,2881.0,Meiden,2.24891614,0.15351448,4.620379,5.839,0.066,2014ApJ...791..121M,0.2549,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
84,24465.0,2000 SX155,1.92528051,0.0848404,21.647726,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85,3792.0,Preston,2.29243158,0.21929036,23.677485,5.132,0.2,2016AJ....152...63N,0.2901,0.2,TBD,Spec,Mahlke,S,VISNIR,S
86,1798.0,Watts,2.19959395,0.12249437,6.193365,6.882,0.09,2012ApJ...759L...8M,0.2289,0.1861,TBD,Spec,Mahlke,S,VISNIR,S
87,2825.0,Crosby,2.24591079,0.17433141,3.518721,5.289,0.049,2014ApJ...791..121M,0.2584,0.1851,TBD,Phot,Bus-DeMeo,S,VIS,S
88,27675.0,Paulmaley,2.35260962,0.19007431,24.691545,5.784,0.088,2014ApJ...791..121M,0.1814,0.1867,TBD,Phot,Bus-DeMeo,S,VIS,S
89,163693.0,Atira,0.74100835,0.32217229,25.619074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90,6186.0,Zenon,2.37903865,0.18377792,4.212659,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
91,12326.0,Shirasaki,2.26288863,0.18729016,5.835999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92,4296.0,van Woerkom,2.24830148,0.16584262,6.141678,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
93,226514.0,2003 UX34,1.09507519,0.61586737,2.563386,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
94,12008.0,Kandrup,1.99611654,0.31628284,29.746269,4.221,0.284,2004PhDT.......371D,0.5155,0.2281,TBD,Phot,Bus-DeMeo,S,VIS,S
95,5112.0,Kusaji,2.17457752,0.1302968,5.764146,3.42,0.13,2012ApJ...759L...8M,0.3556,0.1993,TBD,0.0,0.0,0.0,0.0,0.0
96,5872.0,Sugano,2.24864221,0.13301937,6.610879,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
97,5536.0,Honeycutt,2.24864395,0.09393431,6.77974,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
98,54697.0,2001 FA70,2.38327142,0.33131991,13.093968,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
99,6016.0,Carnelli,2.33275185,0.2143504,5.899464,3.526,0.167,2011ApJ...741...68M,0.5656,0.2071,TBD,Phot,Bus-DeMeo,C,VIS,C
100,8077.0,Hoyle,2.6350056,0.21322505,17.23849,8.569,0.893,2011PASJ...63.1117U,0.1546,0.2782,TBD,Phot,Bus-DeMeo,S,VIS,S
101,1016.0,Anitra,2.21928306,0.12740863,6.036204,9.984,0.075,2011ApJ...741...68M,0.2968,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
102,5674.0,Wolff,2.35751498,0.16582717,1.701399,6.033,0.14,2016AJ....152...63N,0.1778,0.19,TBD,Phot,Bus-DeMeo,S,VIS,S
103,1770.0,Schlesinger,2.45895254,0.06062059,5.293958,11.099,1.599,2022PSJ.....3...56H,0.2016,0.34335,TBD,Phot,Bus-DeMeo,S,NIR,S
104,6384.0,Kervin,1.93652188,0.07684724,26.284519,3.693,0.229,2016AJ....152...63N,0.3735,0.2221,TBD,Spec,Mahlke,S,VISNIR,S
105,53110.0,1999 AR7,1.64454074,0.21457003,40.620822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
106,2535.0,Hameenlinna,2.23954443,0.0798175,3.432127,9.383,0.09,2014ApJ...791..121M,0.2101,0.1852,TBD,0.0,0.0,0.0,0.0,0.0
107,2242.0,Balaton,2.20805356,0.11694672,2.536021,5.794,0.124,2016AJ....152...63N,0.2153,0.1891,TBD,Phot,Bus-DeMeo,S,NIR,S
108,11227.0,Ksenborisova,2.27038467,0.02635544,3.607122,2.603,0.408,2011ApJ...741...68M,0.6428,0.3636,TBD,Phot,Bus-DeMeo,X,VIS,X
109,6181.0,Bobweber,2.43163195,0.23686586,7.573704,4.472,0.057,2022PSJ.....3...30M,0.2667,0.186,TBD,0.0,0.0,0.0,0.0,0.0
110,2343.0,Siding Spring,2.33450026,0.2554201,1.769335,5.197,0.314,2011ApJ...741...68M,0.258,0.2203,TBD,Spec,Mahlke,S,VISNIR,S
111,5425.0,Vojtech,2.4534183,0.13523807,6.260981,7.053,0.15,2011ApJ...741...68M,0.1747,0.1891,TBD,Phot,Bus-DeMeo,S,VIS,S
112,3433.0,Fehrenbach,2.39360187,0.18802537,4.512826,7.742,0.062,2016AJ....152...63N,0.2256,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
113,4272.0,Entsuji,2.36788001,0.24940756,9.272002,7.555,0.218,2016AJ....152...63N,0.1935,0.193,TBD,Spec,Mahlke,S,VISNIR,S
114,31450.0,Stevepreston,2.39306114,0.26649066,10.742403,11.178,0.296,2011ApJ...741...68M,0.0677,0.1917,TBD,Phot,Bus-DeMeo,C,VIS,C
115,410777.0,2009 FD,1.16388956,0.49291222,3.126592,0.472,0.045,2014ApJ...784..110M,0.0106,0.2651,TBD,Spec,Mahlke,Ch,VISNIR,Ch
116,348400.0,2005 JF21,2.22499514,0.53571918,10.848552,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
117,80218.0,1999 VO123,2.21918516,0.0274731,1.796279,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
118,44620.0,1999 RS43,2.17607432,0.16382921,4.400882,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
119,43008.0,1999 UD31,2.34839151,0.18892099,1.968365,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
120,21436.0,Chaoyichi,2.1875158,0.08442997,3.732983,1.953,0.256,2011ApJ...741...68M,0.2816,0.3204,TBD,Phot,Bus-DeMeo,B,VIS,B
121,10123.0,Fideoja,2.26895727,0.20573042,4.054006,3.425,0.561,2012Icar..221..365P,0.2476,0.3758,TBD,Spec,Bus,Ld,VIS,L
122,9783.0,Tensho-kan,2.6699311,0.10425136,1.963891,5.332,0.283,2011ApJ...741...68M,0.1372,0.2126,TBD,Phot,Bus-DeMeo,S,VIS,S
123,6369.0,1983 UC,2.29302236,0.14306696,5.990584,5.109,1.227,2015A&A...578A..42R,0.1198,0.5144,TBD,0.0,0.0,0.0,0.0,0.0
124,8474.0,Rettig,2.22473321,0.17156887,5.911482,4.073,0.93,2016AJ....152...63N,0.2852,0.4924,TBD,Phot,Bus-DeMeo,S,NIR,S
125,46829.0,McMahon,2.40051847,0.18039207,5.594549,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
126,5426.0,Sharp,1.95520445,0.11645515,23.791943,2.033,0.343,2011ApJ...741...68M,0.9264,,TBD,Phot,Bus-DeMeo,S,VIS,S
127,4868.0,Knushevia,1.96095017,0.06821752,22.108457,1.535,0.322,2011ApJ...741...68M,0.7849,,TBD,Phot,Bus-DeMeo,S,VIS,S
128,2449.0,Kenos,1.90878016,0.16832575,24.987407,3.12,0.248,2017A&A...603A..55A,0.4353,0.2433,TBD,Spec,Mahlke,E,VISNIR,E
129,4514.0,Vilen,2.34451089,0.15283442,7.962228,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
130,4541.0,Mizuno,2.37921756,0.01996046,4.777578,6.29,0.47,2012ApJ...759L...8M,0.2665,0.2372,TBD,Phot,Bus-DeMeo,S,VIS,S
131,26416.0,1999 XM84,2.34243974,0.05161346,4.528061,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
132,190208.0,2006 AQ,2.05271333,0.48629847,4.087272,0.86,0.31,2021PSJ.....2..162M,0.1265,0.7441,TBD,Spec,Mahlke,S,VISNIR,S
133,523775.0,2014 YB35,1.87599522,0.48410098,12.649494,0.281,0.011,2016AJ....152...63N,0.5077,0.2002,TBD,Spec,Mahlke,V,VISNIR,V
134,13123.0,Tyson,2.36029189,0.27104172,23.280626,10.586,0.732,2012ApJ...759L...8M,0.1547,0.2303,TBD,0.0,0.0,0.0,0.0,0.0
135,357439.0,2004 BL86,1.50238413,0.40233943,23.781637,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
136,68063.0,2000 YJ66,2.33310996,0.45801432,5.720547,2.299,0.0745,2016AJ....152..172T,0.2108,0.19525,TBD,Spec,Mahlke,V,VISNIR,V
137,399307.0,1991 RJ2,2.20968902,0.42749222,8.94772,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
138,18890.0,2000 EV26,1.91716999,0.07425597,22.97805,2.144,0.2,2011ApJ...741...68M,0.4535,0.2622,TBD,Phot,Bus-DeMeo,X,VIS,X
139,20325.0,Julianoey,2.37866484,0.07661125,6.097978,5.036,0.258,2012ApJ...759L...8M,0.3097,0.2108,TBD,0.0,0.0,0.0,0.0,0.0
140,3841.0,Dicicco,2.27453497,0.15946415,5.220189,6.261,0.141,2015ApJ...814..117N,0.2279,0.1896,TBD,Spec,Mahlke,S,VISNIR,S
141,2623.0,Zech,2.25515912,0.2347658,4.055401,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
142,5261.0,Eureka,1.52349574,0.06476125,20.280676,2.279,0.155,2016AJ....152...63N,0.119,0.229,TBD,Spec,Mahlke,A,VISNIR,A
143,69406.0,Martz-Kohl,1.8438496,0.02235318,21.994635,3.143,0.034,2012ApJ...759L...8M,0.2423,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
144,11217.0,1999 JC4,1.94372316,0.0698235,19.295,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
145,8306.0,Shoko,2.24176989,0.2205465,4.780805,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
146,2577.0,Litva,1.90448797,0.13779508,22.914793,4.254,0.425,2017A&A...603A..55A,0.599,0.2718,TBD,Spec,Mahlke,S,VISNIR,S
147,3905.0,Doppler,2.56089734,0.25455207,14.209147,7.96,0.052,2015ApJ...814..117N,0.2255,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
148,138095.0,2000 DK79,1.77648875,0.41452515,60.689224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
149,26074.0,Carlwirtz,1.81113035,0.08915923,31.606003,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
150,4765.0,Wasserburg,1.94577807,0.05980634,23.708044,1.777,0.485,2011ApJ...741...68M,1.258,0.5761,TBD,Spec,Mahlke,P,VISNIR,P
151,27568.0,2000 PT6,1.96346291,0.02710462,22.259006,1.816,0.418,2011ApJ...741...68M,0.6206,0.4958,TBD,Phot,Bus-DeMeo,X,VIS,X
152,15430.0,1998 UR31,2.22158244,0.17041863,8.179185,3.667,0.045,2011ApJ...741...68M,0.222,0.1858,TBD,Phot,Bus-DeMeo,C,VIS,C
153,4440.0,Tchantches,1.92117177,0.07732613,21.345177,2.093,0.586,2011ApJ...741...68M,1.1105,0.5895,TBD,Spec,Mahlke,K,VISNIR,K
154,3034.0,Climenhaga,2.32473929,0.21012477,4.92529,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
155,285263.0,1998 QE2,2.42198862,0.57198747,12.86638,2.854,0.654,2010AJ....140..770T,0.0266,0.4939,TBD,Spec,Mahlke,C,VISNIR,C
156,52316.0,Daveslater,1.89673825,0.06537033,28.982719,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,51356.0,2000 RY76,1.81184709,0.11173462,22.206925,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
158,5646.0,1990 TR,2.14307915,0.43618005,7.908405,2.489,0.0565,2011AJ....141..109M,0.1782,0.18969999999999998,TBD,Spec,Mahlke,Q,VISNIR,Q
159,2047.0,Smetana,1.87208446,0.00342599,25.27681,3.13,0.15,2012ApJ...759L...8M,0.4018,0.2077,TBD,Spec,Mahlke,S,VISNIR,S
160,7888.0,1993 UC,2.43620468,0.66347219,26.086904,2.587,0.616,2017AJ....154..168M,0.2407,0.5106,TBD,Spec,Mahlke,S,VISNIR,S
161,523625.0,2008 DG17,1.83694636,0.45035842,41.098141,1.106,0.294,2020PSJ.....1....5M,0.0207,0.5627,TBD,0.0,0.0,0.0,0.0,0.0
162,4383.0,Suruga,2.42394541,0.0644016,7.157775,6.434,0.104,2011ApJ...741...68M,0.2302,0.187,TBD,Spec,Mahlke,V,VISNIR,V
163,1727.0,Mette,1.85421829,0.10163558,22.894747,5.44,0.544,2017A&A...603A..55A,0.5198,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
164,53432.0,1999 UT55,1.87170242,0.11600311,22.437043,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
165,16525.0,Shumarinaiko,2.40099784,0.13816203,2.426832,5.253,0.146,2011ApJ...741...68M,0.1846,0.1924,TBD,Phot,Bus-DeMeo,S,VIS,S
166,7187.0,Isobe,1.93753308,0.08619485,21.787621,5.202,1.143,2016AJ....152...63N,0.1566,0.4765,TBD,Spec,Mahlke,S,VISNIR,S
167,3873.0,Roddy,1.89191932,0.13409821,23.352296,6.953,0.455,2015ApJ...814..117N,0.2436,0.226,TBD,Spec,Mahlke,S,VISNIR,S
168,1052.0,Belgica,2.23633105,0.14361078,4.695715,10.244,0.101,2011ApJ...741...68M,0.2742,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
169,136993.0,1998 ST49,2.3078048,0.59555736,24.488068,0.758,0.205,2021PSJ.....2..162M,0.2289,0.5714,TBD,Spec,Mahlke,S,VISNIR,S
170,79472.0,Chiorny,1.96185751,0.07975861,24.338896,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
171,7958.0,Leakey,1.87706523,0.0768096,21.973114,2.852,0.205,2016AJ....152...63N,0.3571,0.2337,TBD,0.0,0.0,0.0,0.0,0.0
172,153958.0,2002 AM31,1.70317939,0.45154024,4.644928,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
173,5143.0,Heracles,1.83383218,0.77237358,9.025855,3.4,0.132,2010AJ....140..770T,0.3436,0.1999,TBD,Spec,Mahlke,Q,VISNIR,Q
174,481532.0,2007 LE,1.83817001,0.51657518,29.525987,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus-DeMeo,L,VISNIR,L
175,363599.0,2004 FG11,1.58673226,0.72376915,3.131522,0.152,0.003,2014ApJ...784..110M,0.288,0.1884,TBD,Spec,Mahlke,Q,VISNIR,Q
176,1344.0,Caubeta,2.24774083,0.12083395,5.65602,5.847,0.147,2022PSJ.....3...30M,0.3777,0.1909,TBD,Phot,Bus-DeMeo,S,VIS,S
177,2691.0,Sersic,2.24550506,0.11256248,3.590906,5.438,0.119,2011ApJ...741...68M,0.2444,0.1893,TBD,Phot,Bus-DeMeo,S,VIS,S
178,2815.0,Soma,2.23309404,0.1691272,5.705265,6.931,0.112,2014ApJ...791..121M,0.2544,0.187,TBD,Spec,Mahlke,S,VISNIR,S
179,3951.0,Zichichi,2.33977035,0.1731554,5.413252,6.81,0.274,2012ApJ...759L...8M,0.2448,0.201,TBD,0.0,0.0,0.0,0.0,0.0
180,99913.0,1997 CZ5,2.29199042,0.39818211,24.95172,5.365,0.536,2017A&A...603A..55A,0.2443,0.2718,TBD,Spec,Mahlke,S,VISNIR,S
181,15822.0,Genefahnestock,1.94779642,0.07986643,22.029966,1.72,0.295,2011ApJ...741...68M,0.7943,0.3894,TBD,Phot,Bus-DeMeo,K,VIS,K
182,15700.0,1987 QD,2.20946544,0.31470881,26.793732,2.934,0.295,2022PSJ.....3...30M,0.24,0.2727,TBD,Spec,Bus,S,VIS,S
183,2121.0,Sevastopol,2.18384457,0.17806659,4.379187,9.042,0.046,2018A&A...612A..85A,0.2283,0.1845,TBD,Spec,Mahlke,S,VISNIR,S
184,8026.0,Johnmckay,1.92515316,0.07487515,19.936072,1.69,0.239,2011ApJ...741...68M,0.6127,0.3375,TBD,Spec,Mahlke,E,VISNIR,E
185,218144.0,2002 RL66,2.30441268,0.34185337,22.727001,2.455,0.246,2022PSJ.....3...30M,0.2438,0.2722,TBD,Phot,Bus-DeMeo,V,NIR,V
186,5899.0,Jedicke,1.92873019,0.11702401,24.010788,2.672,0.172,2011ApJ...741...68M,0.4671,0.2247,TBD,Phot,Bus-DeMeo,S,VIS,S
187,2131.0,Mayall,1.88721017,0.11126923,33.98835,8.31,0.06,2015ApJ...814..117N,0.2108,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
188,363067.0,2000 CO101,1.07640191,0.09004968,15.322679,0.505,0.05,2021PSJ.....2..162M,0.1434,0.2705,TBD,Spec,Bus-DeMeo,X,VISNIR,X
189,26471.0,Tracybecker,1.91788317,0.15417878,19.691078,5.662,0.605,2015ApJ...814..117N,0.2297,0.2821,TBD,Spec,Mahlke,S,VISNIR,S
190,136617.0,1994 CC,1.63766565,0.41698484,4.680573,0.62,0.06,2011Icar..216..241B,0.298,0.2672,TBD,Spec,Bus-DeMeo,S,VISNIR,S
191,3868.0,Mendoza,2.33422929,0.09833114,8.111383,9.156,0.073,2012ApJ...759L...8M,0.1818,0.1849,TBD,0.0,0.0,0.0,0.0,0.0
192,6708.0,Bobbievaile,2.44481018,0.18123993,12.075342,9.161,0.03,2012ApJ...759L...8M,0.1036,0.1843,TBD,Spec,Bus-DeMeo,K,VISNIR,K
193,4607.0,Seilandfarm,2.26391787,0.01938187,2.250816,7.241,0.151,2012ApJ...759L...8M,0.1526,0.1889,TBD,Spec,Mahlke,S,VISNIR,S
194,7369.0,Gavrilin,2.36998136,0.31932372,21.806337,6.077,0.686,2016AJ....152...63N,0.2206,0.2914,TBD,Spec,Mahlke,S,VISNIR,S
195,5474.0,Gingasen,2.38310255,0.06802713,6.139607,5.05,0.48,2012ApJ...759L...8M,0.3601,0.2647,TBD,Phot,Bus-DeMeo,C,VIS,C
196,15268.0,Wendelinefroger,2.36556871,0.23397725,2.75385,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
197,450894.0,2008 BT18,2.22142944,0.59341312,8.134723,0.77,0.227,2020PSJ.....1....9M,0.1592,0.6177,TBD,Spec,Mahlke,V,VISNIR,V
198,399774.0,2005 NB7,2.0434898,0.51803216,12.707272,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
199,5481.0,Kiuchi,2.33959876,0.06302803,5.959919,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
200,3749.0,Balam,2.23686099,0.10969631,5.381126,4.669,0.258,2011ApJ...741...68M,0.3378,0.2148,TBD,Spec,Mahlke,S,VISNIR,S
201,162483.0,2000 PJ5,0.87269467,0.37364353,51.181247,0.757,0.0205,2015Icar..258...82K,0.2943,0.192,TBD,Spec,Mahlke,Q,VISNIR,Q
202,153591.0,2001 SN263,1.98726178,0.48008758,6.693689,2.5,0.3,2015Icar..248..499B,0.0405,0.3025,TBD,Spec,Mahlke,C,VISNIR,C
203,7225.0,Huntress,2.34064311,0.20351103,6.861979,6.641,0.306,2016AJ....152...63N,0.1952,0.206,TBD,Spec,Mahlke,S,VISNIR,S
204,1866.0,Sisyphus,1.8934344,0.53837384,41.206021,5.906,0.113,2011PASJ...63.1117U,0.5302,0.1881,TBD,Spec,Mahlke,S,VISNIR,S
205,3673.0,Levy,2.34575481,0.18346094,7.091356,6.19,0.202,2012ApJ...759L...8M,0.2855,0.1954,TBD,Spec,Mahlke,V,VISNIR,V
206,939.0,Isberga,2.24660948,0.1768658,2.583813,10.913,0.087,2014ApJ...791..121M,0.2286,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
207,1453.0,Fennia,1.89687872,0.02794074,23.674428,7.69,0.353,2010AJ....140..933R,0.2852,0.2058,TBD,Spec,Mahlke,S,VISNIR,S
208,32039.0,2000 JO23,2.22366021,0.28157238,6.501773,3.04,0.304,2017A&A...603A..55A,0.2298,0.2719,TBD,0.0,0.0,0.0,0.0,0.0
209,16635.0,1993 QO,2.298537,0.28502074,21.929155,3.541,0.429,2016AJ....152...63N,0.254,0.3044,TBD,Spec,Bus,X,VIS,X
210,8116.0,Jeanperrin,2.25014591,0.15852561,5.430785,4.373,0.095,2012ApJ...759L...8M,0.2341,0.1893,TBD,Spec,Bus-DeMeo,Sq,VISNIR,S
211,6615.0,Plutarchos,2.16934022,0.12723634,1.797833,3.139,0.045,2011ApJ...741...68M,0.2135,0.1864,TBD,Phot,Bus-DeMeo,S,VIS,S
212,10208.0,Germanicus,2.23579849,0.2011106,4.560867,3.49,0.272,2015ApJ...814..117N,0.1929,0.2413,TBD,Phot,Bus-DeMeo,L,VIS,L
213,32008.0,Adriangalad,2.19252953,0.19270059,6.304508,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus,V,VIS,V
214,6265.0,1985 TW3,2.16647365,0.19262437,4.113914,4.995,0.129,2022PSJ.....3...30M,0.2344,0.1913,TBD,Spec,Bus-DeMeo,Sq,VISNIR,S
215,4951.0,Iwamoto,2.25635006,0.16718267,7.532132,5.375,0.041,2014ApJ...791..121M,0.2389,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
216,1830.0,Pogson,2.1881554,0.0560286,3.956557,8.225,0.158,2014ApJ...791..121M,0.2381,0.1882,TBD,Spec,Mahlke,S,VISNIR,S
217,374851.0,2006 VV2,2.38607811,0.60567677,23.731902,1.034,0.033,2011PASJ...63.1117U,0.3389,0.195,TBD,Spec,Mahlke,S,VISNIR,S
218,1338.0,Duponta,2.26410351,0.11281272,4.816476,7.764,0.085,2014ApJ...791..121M,0.2393,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
219,2486.0,Metsahovi,2.26793594,0.0806874,8.406351,8.26,0.048,2012ApJ...759L...8M,0.2255,0.1846,TBD,Spec,Mahlke,V,VISNIR,V
220,2478.0,Tokai,2.22630918,0.0677945,4.140829,9.924,0.042,2012Icar..221..365P,0.2059,0.1844,TBD,Spec,Mahlke,S,VISNIR,S
221,3073.0,Kursk,2.24203485,0.13707071,5.035316,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
222,6244.0,Okamoto,2.15998159,0.15267692,5.395537,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
223,2754.0,Efimov,2.22764176,0.23230044,5.712472,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
224,311066.0,2004 DC,1.6336165,0.39958748,19.450579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
225,461852.0,2006 GY2,1.85754321,0.49599658,30.561069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
226,4029.0,Bridges,2.52550274,0.13077814,5.437321,7.747,0.117,2014ApJ...791..121M,0.2036,0.1867,TBD,Phot,Bus-DeMeo,S,NIR,S
227,4786.0,Tatianina,2.35734976,0.19473654,7.253216,3.322,0.236,2011ApJ...741...68M,0.6431,0.2326,TBD,Spec,Mahlke,A,VISNIR,A
228,17260.0,Kusnirak,2.2041424,0.18399844,5.288353,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus-DeMeo,S,VISNIR,S
229,9617.0,Grahamchapman,2.22444137,0.11253583,6.142606,2.844,0.419,2011ApJ...741...68M,0.2484,0.3475,TBD,Phot,Bus-DeMeo,C,VIS,C
230,6084.0,Bascom,2.31303687,0.23627691,23.002162,6.345,0.289,2016AJ....152...63N,0.2718,0.2055,TBD,Spec,Mahlke,S,VISNIR,S
231,7088.0,Ishtar,1.98114265,0.38983565,8.296605,1.255,0.306,2021PSJ.....2..162M,0.206,0.5213,TBD,Spec,Mahlke,S,VISNIR,S
232,1717.0,Arlon,2.19584662,0.12877763,6.191437,8.817,0.239,2016AJ....152...63N,0.2757,0.192,TBD,Spec,Mahlke,S,VISNIR,S
233,2044.0,Wirt,2.37877027,0.34534106,23.974952,7.39,0.739,2017A&A...603A..55A,0.1697,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
234,34706.0,2001 OP83,2.25487741,0.38093925,8.679255,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus-DeMeo,V,VISNIR,V
235,114319.0,2002 XD58,2.25686246,0.27487993,6.834305,2.065,0.259,2016AJ....152...63N,0.1964,0.3112,TBD,0.0,0.0,0.0,0.0,0.0
236,3169.0,Ostro,1.89184642,0.06707065,24.901464,5.047,0.1805,2022PSJ.....3...56H,0.5508,0.19885,TBD,Spec,Mahlke,E,VISNIR,E
237,11264.0,Claudiomaccone,2.57969419,0.23142491,3.515444,3.225,0.355,2011ApJ...741...68M,0.3119,0.2871,TBD,Phot,Bus-DeMeo,D,VIS,D
238,3703.0,Volkonskaya,2.33124144,0.13388224,6.744879,3.729,0.112,2011ApJ...741...68M,0.2465,0.1938,TBD,Spec,Mahlke,V,VISNIR,V
239,5477.0,Holmes,1.91732242,0.07517945,22.548641,3.058,0.187,2022PSJ.....3...30M,0.4248,0.2211,TBD,Spec,Bus-DeMeo,S,NIR,S
240,2006.0,Polonskaya,2.3239615,0.19285779,4.911271,4.643,0.196,2011ApJ...741...68M,0.438,0.2026,TBD,Phot,Bus-DeMeo,S,VIS,S
241,3309.0,Brorfelde,1.81769967,0.05318722,21.133631,4.922,0.104,2015ApJ...814..117N,0.2243,0.189,TBD,Spec,Mahlke,S,VISNIR,S
242,1862.0,Apollo,1.47061009,0.5599659,6.353057,1.55,0.07,2013A&A...555A..20R,0.2645,0.2052,TBD,Spec,Mahlke,Q,VISNIR,Q
243,9260.0,Edwardolson,2.28971686,0.22949243,5.099199,4.096,0.419,2012Icar..221..365P,0.1933,0.2753,TBD,Phot,Bus-DeMeo,A,VIS,A
244,3982.0,Kastel',2.2592829,0.21954195,5.297716,6.436,0.526,2016AJ....152...63N,0.2476,0.2463,TBD,Spec,Bus-DeMeo,V,VISNIR,V
245,809.0,Lundia,2.28310614,0.1926261,7.146056,9.6,1.1,2017MNRAS.471..941B,0.248,0.294,TBD,Spec,Mahlke,V,VISNIR,V
246,1139.0,Atami,1.94750452,0.25534346,13.086291,8.907,0.891,2017A&A...603A..55A,0.2012,0.272,TBD,Spec,Mahlke,S,VISNIR,S
247,76818.0,Brianenke,1.92983844,0.09550207,18.131222,2.6,0.3,2012Icar..221.1130M,0.7466,0.2953,TBD,Spec,Mahlke,E,VISNIR,E
248,488453.0,1994 XD,2.34666476,0.73404224,4.309423,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus-DeMeo,S,NIR,S
249,5905.0,Johnson,1.91020354,0.07200361,27.521149,4.744,0.078,2015ApJ...814..117N,0.2008,0.1871,TBD,Spec,Mahlke,S,VISNIR,S
250,9069.0,Hovland,1.91288411,0.11835363,19.571563,2.9,0.4,2012Icar..221.1130M,0.355,0.3317,TBD,Spec,Mahlke,S,VISNIR,S
251,276049.0,2002 CE26,2.23356748,0.56093268,47.2959,2.3,0.2,2006Icar..184..198S,0.0711,0.2533,TBD,Spec,Mahlke,Ch,VISNIR,Ch
252,854.0,Frostia,2.36840819,0.17335865,6.087377,8.049,0.284,2018A&A...612A..85A,0.4203,0.1973,TBD,Spec,Mahlke,V,VISNIR,V
253,164121.0,2003 YT1,1.10965336,0.29192425,44.062109,1.144,0.121,2011ApJ...741...68M,0.3892,0.2805,TBD,Spec,Mahlke,V,VISNIR,V
254,85938.0,1999 DJ4,1.85391184,0.48338927,9.143374,0.479,0.093,2011AJ....141..109M,0.2526,0.42984999999999995,TBD,Spec,Mahlke,S,VISNIR,S
255,4674.0,Pauling,1.85862812,0.07057352,19.439906,4.724,0.056,2016AJ....152...63N,0.197,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
256,1313.0,Berna,2.65725609,0.20635701,12.553458,13.857,0.43,2012ApJ...759L...8M,0.2012,0.1944,TBD,Spec,Bus-DeMeo,Sq,VISNIR,S
257,1089.0,Tama,2.21371123,0.12783884,3.726537,13.1,,2019pdss.data....3H,0.215,,TBD,Spec,Mahlke,S,VISNIR,S
258,65803.0,Didymos,1.64432409,0.38392333,3.407879,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
259,162000.0,1990 OS,1.67841058,0.4626256,1.092064,0.32,0.11,2020PSJ.....1....5M,0.2403,0.7118,TBD,Spec,Mahlke,S,VISNIR,S
260,69230.0,Hermes,1.6554608,0.6237943,6.067041,0.803,0.121,2012Icar..221.1130M,0.264,0.3532,TBD,Spec,Mahlke,S,VISNIR,S
261,5381.0,Sekhmet,0.94749368,0.29632944,48.965176,1.221,0.064,2015ApJ...814..117N,0.2364,0.2119,TBD,Spec,Bus-DeMeo,V,NIR,V
262,3782.0,Celle,2.41574553,0.09341391,5.248706,6.074,0.311,2011ApJ...741...68M,0.3565,0.2108,TBD,Spec,Mahlke,V,VISNIR,V
263,1509.0,Esclangona,1.86631169,0.03220809,22.318636,9.528,0.584,2018A&A...612A..85A,0.1858,0.2213,TBD,Spec,Mahlke,S,VISNIR,S
264,66063.0,1998 RO1,0.99097112,0.7200671,22.689731,0.62,0.16999999999999998,2008Icar..193..535W,0.2525,0.5855,TBD,Spec,Mahlke,S,VISNIR,S
265,88710.0,2001 SL9,1.06149373,0.27012866,21.903024,0.75,0.29,2016AJ....152...63N,0.2636,0.795,TBD,Spec,Mahlke,S,VISNIR,S
266,363027.0,1998 ST27,0.81940957,0.52996255,21.063688,0.658,0.263,2016AJ....152...63N,0.0568,0.8203,TBD,0.0,0.0,0.0,0.0,0.0
267,66391.0,Moshup,0.64238002,0.68836001,38.878874,1.317,0.04,2006Sci...314.1276O,0.2248,0.194,TBD,Spec,Mahlke,Q,VISNIR,Q
268,494658.0,2000 UG11,1.92941618,0.57141277,8.909649,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Tholen,C,VIS,C
269,185851.0,2000 DP107,1.36533496,0.37649053,8.672009,0.784,0.123,2017AJ....154..168M,0.1338,0.3639,TBD,Spec,Mahlke,M,VISNIR,M
270,137170.0,1999 HF1,0.81915336,0.46249612,25.65843,4.139,0.6234999999999999,2005Icar..175...92W,0.1384,0.35375,TBD,Spec,Mahlke,K,VISNIR,K
271,175706.0,1996 FG3,1.05412953,0.3497217,1.99183,1.71,0.07,2011MNRAS.418.1246W,0.0254,0.2016,TBD,Spec,Mahlke,C,VISNIR,C
272,31345.0,1998 PG,2.01568203,0.39136619,6.502846,0.815,0.285,2020PSJ.....1....5M,0.2403,0.7232,TBD,Spec,Mahlke,S,VISNIR,S
273,3671.0,Dionysus,2.19921788,0.54114137,13.526861,0.916,0.131,2011AJ....141..109M,0.4822,0.3402,TBD,Spec,Mahlke,E,VISNIR,E
274,35107.0,1991 VH,1.13732842,0.14421536,13.911433,0.914,0.035,2016AJ....152...63N,0.364,0.1995,TBD,Spec,Mahlke,S,VISNIR,S
275,5407.0,1992 AX,1.8382015,0.2774988,11.389843,4.007,0.205,2016AJ....152...63N,0.2236,0.2107,TBD,Spec,Mahlke,S,VISNIR,S
276,385186.0,1994 AW1,1.10498426,0.07564613,24.097636,0.817,0.025,2017AJ....154..168M,0.2284,0.1941,TBD,Spec,Mahlke,L,VISNIR,L


==> appendixcsv/binpbk_cits.csv <==
,num,name,semi,ecc,inc,diam,diam_unc,diam_bib,albedo,albedo_unc,albedo_bib,tax_method,tax_scheme,tax_class,tax_waverange,tax_complex
0,530938.0,2011 XE,0.78389822,0.46333618,20.720071,0.36,0.15,2021PSJ.....2..162M,0.2597,0.8534,TBD,Phot,Bus-DeMeo,C,VIS,C
1,468468.0,2004 KH17,0.71212445,0.49821041,22.12664,0.197,0.011,2014ApJ...784..110M,0.0735,0.2154,TBD,Phot,Bus-DeMeo,S,VIS,S
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,340666.0,2006 RO36,0.9062823,0.23129314,23.852756,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
4,388189.0,2006 DS14,0.86383628,0.33657987,26.536094,0.315,0.014,2011ApJ...743..156M,0.1073,0.2045,TBD,Phot,Bus-DeMeo,C,VIS,C
5,427684.0,2004 DH2,0.944282,0.40035822,23.021033,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
6,436771.0,2012 JG11,0.96219089,0.43244298,24.726071,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
7,451370.0,2011 AK5,1.18765008,0.23068578,5.522789,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
8,585185.0,2017 VT12,1.32132211,0.47266883,6.569555,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
9,486739.0,2014 EW24,1.35995456,0.41996332,8.577779,0.338,0.108,2020PSJ.....1....9M,0.2297,0.6651,TBD,Phot,Bus,C,VIS,C
10,317255.0,2002 DJ5,1.40072855,0.5676786,6.43088,0.396,0.09,2020PSJ.....1....9M,0.1258,0.4905,TBD,Phot,Bus,C,VIS,C
11,497232.0,2005 EF,1.20665117,0.16626435,18.592731,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Q,VIS,Q
12,612529.0,2002 XP40,1.64436585,0.29611857,3.774413,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
13,223456.0,2003 UB10,1.5996194,0.33578839,5.145115,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
14,320378.0,2007 UR3,1.5598182,0.28383514,1.31231,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Tholen,X,VIS,X
15,331769.0,2003 BQ35,1.4254156,0.24532157,8.482931,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,D,VIS,D
16,256004.0,2006 UP,1.5840102,0.30057305,2.285292,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
17,261938.0,2006 OB5,1.53314732,0.21867334,0.710586,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
18,445974.0,2013 BJ18,1.47793028,0.3636195,3.710327,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
19,613714.0,2007 DL41,1.45734735,0.4763606,4.67201,0.166,0.05,2020PSJ.....1....9M,0.3012,0.6299,TBD,Phot,Bus-DeMeo,S,VIS,S
20,136849.0,1998 CS1,1.49181856,0.57831667,7.788333,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
21,53550.0,2000 BF19,1.49540152,0.41944358,7.175353,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
22,26379.0,1999 HZ1,1.60601513,0.57615179,8.679524,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
23,85640.0,1998 OX4,1.58041467,0.48576718,4.515011,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
24,304640.0,2006 WW1,1.41776499,0.50438911,9.404067,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,A,VIS,A
25,65674.0,1988 SM,1.66468003,0.34398242,10.950115,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
26,503277.0,2015 RT83,1.66224669,0.30277229,12.249272,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
27,230549.0,2003 BH,1.4564898,0.35595042,13.112903,0.217,0.004,2014ApJ...784..110M,0.1812,0.1879,TBD,Phot,Bus-DeMeo,V,VIS,V
28,523737.0,2014 RC11,1.55956723,0.24472082,19.537674,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
29,41440.0,2000 HZ23,1.57569061,0.21126271,15.105405,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
30,52761.0,1998 MN14,1.55452747,0.22422498,19.482106,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
31,495222.0,2013 GU38,1.57955621,0.2731954,17.858301,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
32,2135.0,Aristaeus,1.59949726,0.50313687,23.071325,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
33,497626.0,2006 QT89,1.48209733,0.47268228,24.48682,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
34,26677.0,2001 EJ18,1.5395002,0.01864523,27.745547,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
35,478385.0,2012 BP13,1.88888525,0.2480278,8.47679,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
36,396723.0,2003 AE23,1.93201359,0.32704771,2.515329,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
37,503293.0,2016 AA9,1.69729818,0.24255563,7.011555,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
38,526238.0,2005 YY36,1.89287902,0.39541877,4.605148,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
39,580846.0,2015 DU199,1.97078244,0.23016775,6.54902,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
40,409342.0,2004 XM35,1.83709354,0.3005997,5.356985,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,D,VIS,D
41,18109.0,2000 NG11,1.88117555,0.36779489,0.807847,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
42,250162.0,2002 TY57,1.92203326,0.32732394,3.455407,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
43,537796.0,2015 WK2,1.91063774,0.27229885,5.021679,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
44,483856.0,2005 YV55,1.95843933,0.39205214,5.931415,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
45,409266.0,2004 RK9,1.83598626,0.42587849,6.2273,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
46,5797.0,Bivoj,1.89347566,0.44426233,4.189887,0.45,0.16,2020PSJ.....1....5M,0.2425,0.7346,TBD,Phot,Bus-DeMeo,S,VIS,S
47,27002.0,1998 DV9,1.74412023,0.43349724,8.699285,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
48,8034.0,Akka,1.8300418,0.40921534,2.024303,0.54,0.19,2016AJ....152..172T,0.3787,0.73075,TBD,Phot,Bus-DeMeo,C,VIS,C
49,3757.0,Anagolay,1.83482306,0.4455384,3.866077,0.5,0.1,2004Icar..172..170S,0.1695,0.4404,TBD,Phot,Tholen,S,VIS,S
50,211871.0,2004 HO,1.84620752,0.51127081,7.87537,0.41,0.01,2015ApJ...814..117N,0.2975,0.1906,TBD,Phot,Bus,D,VIS,D
51,494658.0,2000 UG11,1.92941618,0.57141277,8.909649,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Tholen,C,VIS,C
52,54401.0,2000 LM,1.71073502,0.26225502,18.950116,1.087,0.193,2010AJ....140..770T,0.1917,0.4,TBD,Phot,Bus-DeMeo,C,VIS,C
53,4487.0,Pocahontas,1.73049053,0.29658636,16.407314,1.196,0.3885,2016AJ....152..172T,0.1246,0.6762,TBD,Phot,Bus-DeMeo,S,VIS,S
54,380133.0,1998 UX24,1.83566008,0.28587734,14.11285,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
55,5869.0,Tanith,1.81238013,0.32122908,17.922578,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
56,97725.0,2000 GB147,1.7979883,0.30933007,18.194814,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
57,481240.0,2005 WT120,1.95845851,0.23196811,12.519442,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
58,309728.0,2008 JF,1.90716663,0.39297621,19.801181,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
59,23606.0,1996 AS1,1.75019072,0.3610181,14.360568,0.87,0.01,2016AJ....152...63N,0.1067,0.1856,TBD,Phot,Bus-DeMeo,C,VIS,C
60,1221.0,Amor,1.91893274,0.4358776,11.883418,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
61,498068.0,2007 RT146,1.83624933,0.44867356,16.816351,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
62,443880.0,2001 UZ16,1.75934746,0.42649814,12.67731,0.25,0.04,2016AJ....152...63N,0.4604,0.3692,TBD,Phot,Bus-DeMeo,C,VIS,C
63,469722.0,2005 LP40,1.96302643,0.5477317,23.626219,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
64,452474.0,2004 BG11,1.77563262,0.48771907,34.114069,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
65,392211.0,2009 TG10,1.9744931,0.42327474,40.847664,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,CX,NIR,U
66,89959.0,2002 NT7,1.73514057,0.52835667,42.355883,1.387,0.11,2021PSJ.....2..162M,0.2371,0.2431,TBD,Phot,Bus-DeMeo,S,VIS,S
67,48336.0,2002 PS6,1.96056066,0.09504863,17.507862,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
68,63311.0,2001 FD24,1.97140562,0.05677447,19.908848,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
69,39866.0,1998 DB24,1.96227814,0.05593562,17.212709,1.916,0.174,2011ApJ...741...68M,0.5575,0.2587,TBD,Phot,Bus-DeMeo,X,VIS,X
70,64031.0,2001 SV169,1.90892075,0.06354984,18.132482,2.264,0.066,2011ApJ...741...68M,0.1649,0.1932,TBD,Phot,Bus-DeMeo,S,VIS,S
71,144911.0,2005 AS27,1.96037813,0.05669974,18.575428,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
72,73689.0,1991 FK,1.93866152,0.05342862,19.696404,1.886,0.096,2011ApJ...741...68M,0.5105,0.2105,TBD,Phot,Bus-DeMeo,X,VIS,X
73,43334.0,2000 QM117,1.91591764,0.07181475,17.822937,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
74,153954.0,2002 AL9,1.96679015,0.06656384,16.865444,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
75,86419.0,2000 AL245,1.92840803,0.06726785,19.167164,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
76,127586.0,2003 AY79,1.96679666,0.05297477,19.344689,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
77,23974.0,1999 CK12,1.91943424,0.10144063,18.619785,1.994,0.141,2011ApJ...741...68M,0.4871,0.2322,TBD,Phot,Bus-DeMeo,C,VIS,C
78,76928.0,2001 AP25,1.92762035,0.1011401,17.503577,1.86,0.444,2011ApJ...741...68M,0.5012,0.5117,TBD,Phot,Bus-DeMeo,S,VIS,S
79,101365.0,1998 UT,1.90904982,0.04652669,18.245809,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
80,168587.0,1999 YM6,1.8993972,0.11425124,19.286029,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
81,228896.0,2003 SF11,1.96669323,0.0588355,19.336302,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
82,46625.0,1994 LM,1.91874688,0.05074635,19.822946,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
83,242088.0,2002 TG290,1.97252039,0.0980658,19.099194,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
84,133034.0,2002 YZ2,1.97645389,0.05652593,17.829396,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
85,100598.0,1997 QO1,1.905387,0.06287618,18.817183,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
86,11904.0,1991 TR1,1.92060062,0.09920683,19.632048,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
87,71779.0,2000 SJ129,1.95935389,0.06374945,19.193561,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
88,86263.0,1999 TP244,1.93890978,0.08723201,19.5399,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,NIR,V
89,106120.0,2000 TM33,1.96488696,0.07384265,18.418963,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
90,136399.0,2004 XZ176,1.90221634,0.06621238,19.164126,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
91,222426.0,2001 OX14,1.93053086,0.04224285,18.775792,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
92,84068.0,2002 PK138,1.94068643,0.08723526,19.850009,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
93,63513.0,2001 OV96,1.93934927,0.05939025,17.590603,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
94,46376.0,2001 XD3,1.95934133,0.09015626,18.119975,1.786,0.335,2011ApJ...741...68M,0.6358,0.4179,TBD,Phot,Bus-DeMeo,C,VIS,C
95,101743.0,1999 FN8,1.89793024,0.05862928,19.470284,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
96,92226.0,2000 AZ92,1.90898593,0.12260279,18.925611,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
97,53453.0,1999 XX135,1.94889449,0.07854457,17.874492,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
98,76839.0,2000 SM354,1.96984915,0.05733353,17.746313,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
99,177654.0,2004 YR33,1.97030475,0.06516226,18.077247,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
100,73924.0,1997 MN3,1.93727851,0.07144377,16.930331,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
101,94351.0,2001 QA107,1.96963382,0.10413519,18.967785,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
102,90206.0,2003 AO72,1.93250618,0.08476389,19.275145,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
103,116221.0,2003 YU3,1.91902766,0.08433237,19.782291,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
104,105623.0,2000 SN1,1.95299064,0.08492875,18.31462,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
105,92220.0,2000 AH43,1.96884909,0.06724912,17.27979,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
106,176348.0,2001 TU36,1.96700611,0.06395875,18.764361,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
107,86359.0,1999 XQ143,1.92395804,0.05089833,19.049982,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
108,53421.0,1999 RY18,1.92224379,0.08432256,19.473212,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
109,143737.0,2003 UJ236,1.97038335,0.10606629,19.807258,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
110,76841.0,2000 TC33,1.93890312,0.06017193,18.06998,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
111,55934.0,1998 FF73,1.93929623,0.08760099,19.566396,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
112,79313.0,1996 CK,1.90719392,0.10383224,18.028105,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
113,92166.0,1999 XK162,1.94309902,0.05312669,18.382962,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
114,79316.0,Huangshan,1.94237552,0.06347047,19.728454,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
115,168583.0,1999 XJ231,1.92315011,0.06059115,19.62949,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
116,48707.0,1996 KR1,1.9346408,0.10458821,19.55245,1.524,0.133,2011ApJ...741...68M,0.4582,0.2538,TBD,Phot,Bus-DeMeo,C,VIS,C
117,200474.0,2000 XD46,1.93155526,0.0995752,18.982045,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
118,92159.0,1999 XB142,1.9245498,0.09814641,17.073408,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
119,56328.0,1999 WE,1.95201568,0.08979292,19.276881,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
120,23998.0,1999 RP29,1.93458084,0.05333544,18.112816,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
121,171601.0,1999 XQ164,1.92987823,0.07399925,17.81943,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
122,197482.0,2004 BZ21,1.95140433,0.07861538,19.408097,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
123,9739.0,Powell,1.93964609,0.07910191,18.675099,2.691,0.148,2011ApJ...741...68M,0.6241,0.2145,TBD,Phot,Bus-DeMeo,X,VIS,X
124,76858.0,2000 WK141,1.96994438,0.05694972,17.001322,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
125,218547.0,2004 XO102,1.93509187,0.10671094,17.241615,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
126,118411.0,1999 RV251,1.96520537,0.10629424,17.340625,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
127,90211.0,2003 AO80,1.97439132,0.08593983,18.573069,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
128,67404.0,2000 PG26,1.96432563,0.0961813,17.211171,1.697,0.289,2011ApJ...741...68M,0.5911,0.3872,TBD,Phot,Bus-DeMeo,S,VIS,S
129,129653.0,1998 QL3,1.96453198,0.08302386,18.464627,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
130,276786.0,2004 KD1,1.71968217,0.33010143,10.123189,1.72,0.68,2016AJ....152...63N,0.0413,0.8119,TBD,Phot,Bus-DeMeo,B,VIS,B
131,105651.0,2000 SF24,1.89405169,0.02034043,21.450238,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
132,121324.0,1999 SQ5,1.94095565,0.1741382,23.534946,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
133,33843.0,2000 GP127,1.97062115,0.07223073,22.95177,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
134,200526.0,2001 CH35,1.93503707,0.08670935,24.180343,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
135,19247.0,1994 LO1,1.86970415,0.06382583,27.419479,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
136,180169.0,2003 HU15,1.89096922,0.07755743,23.685421,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
137,71818.0,2000 UH19,1.92793779,0.09027969,23.573782,2.017,0.264,2011ApJ...741...68M,0.2196,0.3201,TBD,Phot,Bus-DeMeo,S,VIS,S
138,92271.0,2000 CS39,1.95215592,0.13769494,25.310918,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
139,55969.0,1998 KH56,1.92001303,0.1568233,25.74943,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
140,30934.0,Bakerhansen,1.89219062,0.03994201,20.674564,2.822,0.222,2016AJ....152...63N,0.1276,0.2423,TBD,Phot,Bus-DeMeo,S,VIS,S
141,33341.0,1998 WA5,1.93676093,0.05844714,28.374447,2.542,0.011,2016AJ....152...63N,0.2493,0.1844,TBD,Phot,Bus-DeMeo,C,VIS,C
142,121842.0,2000 CD6,1.97300238,0.06992082,24.451343,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
143,71730.0,2000 JY3,1.93057924,0.09832418,20.996823,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
144,96596.0,1998 XW26,1.96417443,0.05357416,23.44775,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
145,54683.0,2001 CJ20,1.93709028,0.0692087,24.119782,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
146,26920.0,1996 TQ12,1.83966651,0.0516943,25.991069,1.52,0.204,2011ApJ...741...68M,0.4163,0.3255,TBD,Phot,Bus-DeMeo,Q,VIS,Q
147,155845.0,2001 AG3,1.96158147,0.0452812,21.927728,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
148,27568.0,2000 PT6,1.96346291,0.02710462,22.259006,1.816,0.418,2011ApJ...741...68M,0.6206,0.4958,TBD,Phot,Bus-DeMeo,X,VIS,X
149,86279.0,Brucegary,1.93209708,0.0676272,21.843552,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
150,62157.0,2000 SH24,1.90618617,0.02819194,21.117832,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
151,53432.0,1999 UT55,1.87170242,0.11600311,22.437043,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
152,97779.0,2000 KA67,1.94708962,0.05869796,24.060045,1.57,0.372,2011ApJ...741...68M,0.4318,0.5084,TBD,Phot,Bus-DeMeo,X,VIS,X
153,73669.0,1981 WL2,1.82553893,0.09257311,26.902568,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
154,54684.0,2001 CS20,1.93403808,0.04019346,25.112248,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
155,141483.0,2002 DP2,1.92326076,0.12102489,23.321619,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
156,123954.0,2001 FV7,1.93310065,0.08907258,22.410142,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
157,35198.0,1994 PM1,1.94651991,0.06027423,24.760147,1.73,0.217,2015A&A...578A..42R,0.618,0.3112,TBD,Phot,Bus-DeMeo,C,VIS,C
158,73804.0,1995 RG,1.91619872,0.08634479,24.118086,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
159,96298.0,1996 RE26,1.85315053,0.08752322,24.903759,2.861,0.075,2011ApJ...741...68M,0.0986,0.1915,TBD,Phot,Bus-DeMeo,S,VIS,S
160,96334.0,1997 HH3,1.95935802,0.0578514,21.845145,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
161,58897.0,1998 KZ,1.94645363,0.06618853,22.937597,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
162,119026.0,2001 BC61,1.9254999,0.07095153,22.964329,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
163,96322.0,1997 CN20,1.93599133,0.04143763,21.159965,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
164,154646.0,2004 BC122,1.94217927,0.06399342,22.12211,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
165,49665.0,1999 NL2,1.92751765,0.11224753,22.861242,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
166,38048.0,1998 UL18,1.96478751,0.07368688,25.264193,1.839,0.286,2011ApJ...741...68M,0.3515,0.3615,TBD,Phot,Bus-DeMeo,C,VIS,C
167,123600.0,2000 YL5,1.91167803,0.09832294,23.768867,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
168,80089.0,1999 LR,1.88089239,0.04000491,28.608293,2.737,0.056,2021PSJ.....2..162M,0.1182,0.1887,TBD,Phot,Bus-DeMeo,C,VIS,C
169,21260.0,1996 FE,1.9277749,0.09437179,22.690799,1.57,0.211,2011ApJ...741...68M,0.4521,0.3259,TBD,Phot,Bus-DeMeo,X,VIS,X
170,5426.0,Sharp,1.95520445,0.11645515,23.791943,2.033,0.343,2011ApJ...741...68M,0.9264,,TBD,Phot,Bus-DeMeo,S,VIS,S
171,69405.0,1995 SW48,1.89617485,0.08492164,24.821194,2.403,0.073,2011ApJ...741...68M,0.186,0.194,TBD,Phot,Bus-DeMeo,S,NIR,S
172,60356.0,2000 AC93,1.94337511,0.05228555,23.464979,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,NIR,V
173,30535.0,Sarahgreenstreet,1.92553535,0.03010517,24.049912,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
174,40160.0,1998 QL91,1.90953305,0.02923736,21.095952,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
175,66108.0,1998 SX34,1.95628483,0.0773305,23.189645,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
176,120217.0,2004 FL,1.93483535,0.08885575,21.440052,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
177,106458.0,2000 WT2,1.93531577,0.10328136,22.010679,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
178,160635.0,1999 VA83,1.96905621,0.06971686,20.423728,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
179,85047.0,Krakatau,1.90784908,0.06868218,22.402371,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
180,25320.0,1999 CP15,1.92547432,0.10284806,22.326582,1.924,0.119,2022PSJ.....3...30M,0.5789,0.2219,TBD,Phot,Bus-DeMeo,X,VIS,X
181,119961.0,2002 TQ57,1.9278894,0.09107652,21.368217,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
182,31813.0,1999 RF41,1.93294449,0.13083998,23.018165,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
183,24778.0,Nemsu,1.94664378,0.04608199,20.691482,1.72,0.21,2012ApJ...759L...8M,0.4169,0.3059,TBD,Phot,Bus-DeMeo,S,VIS,S
184,76848.0,2000 WO3,1.91905984,0.04798442,24.433876,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
185,176206.0,2001 PR59,1.94090215,0.06975016,24.341138,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
186,111821.0,2002 DS2,1.97068285,0.08906457,23.901832,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
187,11058.0,1991 PN10,1.95375764,0.07038228,22.504008,1.861,0.06,2011ApJ...741...68M,0.7237,,TBD,Phot,Bus-DeMeo,S,VIS,S
188,18890.0,2000 EV26,1.91716999,0.07425597,22.97805,2.144,0.2,2011ApJ...741...68M,0.4535,0.2622,TBD,Phot,Bus-DeMeo,X,VIS,X
189,158103.0,2000 XC39,1.96690384,0.0474871,22.747371,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
190,15009.0,1998 QF27,1.94987649,0.11485282,22.885211,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
191,80026.0,1999 JH8,1.91845048,0.09760351,23.158938,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
192,52384.0,Elenapanko,1.85201489,0.10156137,26.227572,1.51,0.151,2017A&A...603A..55A,0.5409,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
193,11789.0,Kempowski,1.95155929,0.05016728,21.448819,2.235,0.257,2011ApJ...741...68M,0.4451,0.2947,TBD,Phot,Bus-DeMeo,X,VIS,X
194,5427.0,Jensmartin,1.93144645,0.07462724,20.398136,2.6,,2022PSJ.....3...56H,0.7963,,TBD,Phot,Bus-DeMeo,X,VIS,X
195,29566.0,1998 FK5,1.77501415,0.1205751,24.134904,2.342,0.252,2016AJ....152...63N,0.242,0.2833,TBD,Phot,Bus-DeMeo,S,VIS,S
196,74427.0,1999 BU2,1.90866945,0.0470306,23.981281,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
197,99285.0,2001 QT138,1.95366599,0.07919264,21.001266,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
198,69228.0,Kamerunberg,1.89682481,0.06932826,22.069657,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
199,66109.0,1998 SB35,1.95851176,0.06203514,21.856457,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
200,123304.0,2000 VO1,1.9265588,0.09231056,23.998919,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,CX,VIS,U
201,74555.0,1999 LV1,1.923279,0.12445274,25.769713,2.898,0.033,2022PSJ.....3...30M,0.2103,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
202,105174.0,2000 OK22,1.87550379,0.08931378,22.384505,2.238,0.076,2011ApJ...741...68M,0.1612,0.1963,TBD,Phot,Bus-DeMeo,S,VIS,S
203,86296.0,1999 VA21,1.91756877,0.05939555,20.100295,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
204,118382.0,1999 JH6,1.92384428,0.12440918,22.349488,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
205,145832.0,1998 WG31,1.89685087,0.08589792,22.632072,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
206,77917.0,2002 BS20,1.89944668,0.07169334,21.183927,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
207,124122.0,2001 KY2,1.91092169,0.09249,22.846246,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
208,51356.0,2000 RY76,1.81184709,0.11173462,22.206925,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
209,95768.0,2003 EF47,1.95517545,0.09922459,22.473475,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
210,18368.0,Flandrau,1.92742005,0.05440412,23.796105,1.923,0.318,2011ApJ...741...68M,0.569,0.3786,TBD,Phot,Bus-DeMeo,X,VIS,X
211,51634.0,2001 HU47,1.9089564,0.09206548,20.572351,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
212,76843.0,2000 TP41,1.92603369,0.09938588,20.57448,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
213,111832.0,2002 EU10,1.96142564,0.0900731,21.335341,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
214,129898.0,Sanfordselznick,1.91312544,0.05837678,21.351392,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
215,96323.0,1997 CE26,1.91873708,0.06946937,23.810876,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
216,41685.0,2000 UG16,1.91637331,0.04097599,22.560999,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
217,33322.0,1998 QQ5,1.90739782,0.09133037,21.676231,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
218,41660.0,2000 SV362,1.96158172,0.02992011,23.950822,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
219,182731.0,2001 XW1,1.91602665,0.07640029,25.517551,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
220,37635.0,1993 UJ1,1.85420371,0.08490571,20.779237,2.743,0.168,2017AJ....154..168M,0.2326,0.2212,TBD,Phot,Bus-DeMeo,S,VIS,S
221,137022.0,1998 TF3,1.92090645,0.02959281,21.839438,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
222,160851.0,2001 CX43,1.91922949,0.0596266,22.143103,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
223,73763.0,1994 LQ1,1.92701296,0.08825312,20.680049,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
224,26714.0,2001 GL1,1.91819754,0.07460612,21.216222,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
225,130091.0,1999 XC10,1.90569558,0.09244779,24.664606,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
226,31320.0,1998 HX2,1.94704311,0.15136206,21.232378,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
227,204264.0,2004 FL31,1.93267083,0.06696513,24.3401,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
228,111694.0,2002 CP10,1.83513798,0.05853827,22.256813,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
229,25337.0,Elisabetta,1.91918573,0.06511353,23.995708,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
230,88256.0,2001 FY168,1.95363157,0.08236526,22.144663,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
231,63527.0,2001 PM8,1.91018599,0.06470994,24.441182,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
232,40253.0,1999 BB1,1.95029688,0.0946304,23.945544,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
233,86280.0,1999 UQ9,1.88025224,0.07552974,24.078343,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
234,77925.0,2002 EL98,1.95488599,0.0654147,20.847351,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
235,6911.0,Nancygreen,1.93168599,0.08976319,22.902972,2.585,0.079,2022PSJ.....3...30M,0.5783,0.1941,TBD,Phot,Bus-DeMeo,X,VIS,X
236,166910.0,2003 BN46,1.96100363,0.03995094,22.366299,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
237,42806.0,1999 JR3,1.9273015,0.04037412,21.708253,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
238,5899.0,Jedicke,1.92873019,0.11702401,24.010788,2.672,0.172,2011ApJ...741...68M,0.4671,0.2247,TBD,Phot,Bus-DeMeo,S,VIS,S
239,119012.0,2000 YK105,1.95547426,0.06829827,24.261793,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
240,67284.0,2000 GD1,1.86554396,0.12047307,26.819755,1.86,0.186,2017A&A...603A..55A,0.2032,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
241,58155.0,1988 VD,1.92386149,0.1336457,22.263825,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
242,59979.0,1999 SV5,1.9208263,0.18896807,24.506524,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
243,39891.0,1998 FB5,1.95674166,0.09391773,22.383642,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
244,120370.0,2005 OS1,1.92152512,0.07030696,20.639425,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
245,99047.0,2001 EG13,1.9166776,0.04788997,23.878807,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
246,217836.0,2001 KS67,1.89084445,0.066033,21.442431,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
247,109598.0,2001 QD282,1.93101844,0.09465739,20.823962,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
248,67366.0,2000 LV23,1.92501411,0.04971445,20.175049,1.592,0.358,2011ApJ...741...68M,0.3865,0.486,TBD,Phot,Bus-DeMeo,S,VIS,S
249,104125.0,2000 EC58,1.84494108,0.07443834,24.04776,1.513,0.337,2011ApJ...741...68M,0.2602,0.4821,TBD,Phot,Bus-DeMeo,S,VIS,S
250,31986.0,2000 HZ27,1.96835731,0.07261267,21.339324,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
251,10531.0,1991 GB1,1.96233845,0.04363212,20.986173,2.111,0.071,2011ApJ...741...68M,0.4427,0.1961,TBD,Phot,Bus-DeMeo,S,VIS,S
252,105846.0,2000 SK164,1.9178682,0.09120677,23.051985,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
253,20037.0,Duke,1.88405383,0.12046261,22.543547,2.203,0.251,2016AJ....152...63N,0.2735,0.293,TBD,Phot,Bus-DeMeo,S,VIS,S
254,8825.0,1988 MF,1.86677064,0.03032954,25.340374,2.17,0.119,2011ApJ...741...68M,0.5226,0.2144,TBD,Phot,Bus-DeMeo,S,VIS,S
255,31076.0,1996 XH1,1.88847748,0.15833667,24.628842,2.2,0.22,2017A&A...603A..55A,0.1951,0.2719,TBD,Phot,Bus-DeMeo,V,VIS,V
256,115216.0,2003 SZ129,1.92415199,0.07846782,21.907818,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
257,201172.0,2002 OC3,1.94171263,0.11200125,20.904871,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
258,101813.0,Elizabethmarston,1.94757632,0.1028171,22.895153,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
259,6163.0,Reimers,1.92732035,0.10236282,20.309604,2.358,0.104,2022PSJ.....3...30M,0.5224,0.2042,TBD,Phot,Bus-DeMeo,C,VIS,C
260,47968.0,2000 TZ55,1.93042819,0.09027826,23.662482,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
261,23452.0,Drew,1.96161313,0.0943917,23.876389,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
262,26383.0,1999 MA2,1.94173463,0.0594429,24.433432,1.777,0.26,2011ApJ...741...68M,0.5491,0.3458,TBD,Phot,Bus-DeMeo,S,VIS,S
263,74511.0,1999 FH8,1.91836123,0.04661494,20.365753,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
264,69935.0,1998 UA17,1.9378224,0.04389775,22.101141,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
265,17681.0,Tweedledum,1.8253395,0.02982657,24.376199,2.244,0.12,2022PSJ.....3...30M,0.5929,0.213,TBD,Phot,Bus-DeMeo,V,VIS,V
266,105211.0,Sanden,1.95115596,0.10979194,23.404169,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
267,90041.0,2002 VU,1.9112155,0.0865628,22.553914,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
268,24644.0,1985 DA,1.89881769,0.07376146,23.256471,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
269,78075.0,2002 LK13,1.94946473,0.02628192,22.815098,2.429,0.106,2011ApJ...741...68M,0.101,0.2038,TBD,Phot,Bus-DeMeo,X,VIS,X
270,47135.0,1999 EX2,1.90676031,0.07819111,23.814175,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
271,162907.0,2001 KJ21,1.94434086,0.06957346,21.211484,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
272,162300.0,1999 VY180,1.96855166,0.09598936,21.532709,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
273,31827.0,1999 VJ13,1.8800797,0.10559181,25.228025,2.707,0.112,2011ApJ...741...68M,0.2023,0.2019,TBD,Phot,Bus-DeMeo,S,VIS,S
274,2495.0,Noviomagum,1.91753912,0.10251096,21.126102,1.677,0.18,2011ApJ...741...68M,0.4808,0.2829,TBD,Phot,Bus-DeMeo,S,VIS,S
275,82144.0,2001 FG135,1.93328586,0.02435027,22.811837,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
276,114716.0,2003 GH17,1.92803052,0.0508206,20.068564,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
277,86411.0,2000 AQ201,1.96610462,0.08156134,24.226758,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
278,30958.0,1994 TV3,1.96593822,0.08015961,22.05441,1.926,0.099,2011ApJ...741...68M,0.6162,0.211,TBD,Phot,Bus-DeMeo,C,VIS,C
279,31351.0,1998 SD24,1.9255657,0.06182815,21.529819,1.525,0.137,2011ApJ...741...68M,0.5064,0.2573,TBD,Phot,Bus-DeMeo,S,VIS,S
280,133902.0,2004 RX84,1.93263865,0.07094414,21.900592,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
281,71761.0,2000 RJ100,1.96872225,0.06771257,20.503618,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
282,46096.0,2001 FB,1.93010843,0.12101557,26.935693,1.974,0.312,2011ApJ...741...68M,0.2808,0.3659,TBD,Phot,Bus-DeMeo,S,VIS,S
283,116757.0,2004 EF1,1.95161983,0.09367483,21.844996,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
284,155851.0,2001 BP10,1.96835701,0.09764695,25.073207,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
285,39618.0,1994 LT,1.93185167,0.09635559,23.375521,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
286,37634.0,1993 UZ,1.92589545,0.09076924,20.533735,1.651,0.413,2011ApJ...741...68M,0.3729,0.5331,TBD,Phot,Bus-DeMeo,X,VIS,X
287,35055.0,1984 RB,1.94152683,0.0962757,23.363449,1.515,0.274,2011ApJ...741...68M,0.8754,0.4059,TBD,Phot,Bus-DeMeo,X,VIS,X
288,104643.0,2000 GY122,1.90603108,0.04028676,22.692031,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
289,5871.0,Bobbell,1.86185477,0.07116628,20.350809,2.384,0.441,2011ApJ...741...68M,0.5976,0.4133,TBD,Phot,Bus-DeMeo,Cgx,NIR,C
290,104581.0,2000 GA82,1.92746473,0.08427585,23.670806,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
291,80027.0,1999 JV11,1.91193384,0.10408087,23.904453,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
292,206222.0,2002 VF66,1.96312631,0.04463022,22.197595,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
293,86045.0,1999 ON2,1.92039399,0.02290931,20.12548,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
294,79135.0,1991 JV,1.91540546,0.08275452,23.337851,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
295,157084.0,2004 CP114,1.93292764,0.08834304,21.909889,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
296,168572.0,1999 XS141,1.91131184,0.04721792,22.39224,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,XD,VIS,U
297,12390.0,1994 WB1,1.85511168,0.15162012,24.809553,2.88,0.288,2017A&A...603A..55A,0.1996,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
298,82064.0,2000 WZ158,1.97547284,0.08588395,22.47776,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
299,5841.0,Stone,1.9259493,0.10475637,20.094975,2.217,0.114,2011ApJ...741...68M,0.5194,0.211,TBD,Phot,Bus-DeMeo,X,VIS,X
300,39197.0,2000 XA,1.93157966,0.06225747,23.521851,3.505,0.047,2017AJ....154..168M,0.2217,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
301,22195.0,Nevadodelruiz,1.9022938,0.0346438,23.661143,3.497,0.091,2020PSJ.....1....5M,0.0878,0.1914,TBD,Phot,Bus-DeMeo,C,VIS,C
302,5390.0,Huichiming,1.93901937,0.07688423,23.811072,3.446,0.157,2011ApJ...741...68M,0.4971,0.2055,TBD,Phot,Bus-DeMeo,S,VIS,S
303,25332.0,1999 KK6,1.89216113,0.06196424,23.867312,3.23,0.191,2016AJ....152...63N,0.4061,0.2189,TBD,Phot,Bus-DeMeo,S,VIS,S
304,97257.0,1999 XE115,1.93522532,0.09959688,24.361687,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
305,24883.0,1996 VG9,1.87619204,0.15587846,22.715315,3.094,0.358,2015ApJ...814..117N,0.0995,0.2958,TBD,Phot,Bus-DeMeo,S,VIS,S
306,1235.0,Schorria,1.91037826,0.15444719,25.002206,3.987,0.358,2022PSJ.....3...30M,0.622,0.2573,TBD,Phot,Bus-DeMeo,C,VIS,C
307,16681.0,1994 EV7,1.89348005,0.06320396,23.419492,4.009,0.091,2016AJ....152...63N,0.1791,0.1897,TBD,Phot,Bus-DeMeo,X,VIS,X
308,42811.0,1999 JN81,1.84369934,0.14266913,24.090072,3.097,0.34,2016AJ....152...63N,0.3171,0.2866,TBD,Phot,Bus-DeMeo,S,VIS,S
309,7660.0,Alexanderwilson,1.91043173,0.13986148,23.150221,3.7,0.15000000000000002,2022PSJ.....3...56H,0.1917,0.2028,TBD,Phot,Bus-DeMeo,S,VIS,S
310,47143.0,1999 LL31,1.92380925,0.1117385,24.013453,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
311,33356.0,1999 AM3,1.94866963,0.03766922,22.336204,3.052,0.085,2015ApJ...814..117N,0.2098,0.1924,TBD,Phot,Bus-DeMeo,S,VIS,S
312,78857.0,2003 QO70,1.9333026,0.10016315,23.416691,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
313,64577.0,2001 WQ41,1.84794006,0.08677445,22.903131,3.281,0.117,2011ApJ...741...68M,0.1816,0.1975,TBD,Phot,Bus-DeMeo,X,VIS,X
314,13578.0,1993 MK,1.94411344,0.0920525,24.492413,3.51,0.26,2012ApJ...759L...8M,0.3912,0.2364,TBD,Phot,Bus-DeMeo,C,VIS,C
315,15786.0,1993 RS,1.88317255,0.0475265,22.483716,3.927,0.078,2016AJ....152...63N,0.1936,0.1884,TBD,Phot,Bus-DeMeo,S,VIS,S
316,6296.0,Cleveland,1.89109897,0.06196276,27.054732,3.203,0.197,2012ApJ...759L...8M,0.302,0.2215,TBD,Phot,Bus-DeMeo,S,VIS,S
317,17590.0,1995 CG,1.96094664,0.07506009,24.489738,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
318,2735.0,Ellen,1.85680299,0.05501022,23.057497,3.599,0.058,2016AJ....152...63N,0.2122,0.187,TBD,Phot,Bus-DeMeo,X,VIS,X
319,11279.0,1989 TC,1.88281392,0.04507853,23.851431,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
320,40244.0,1998 WP4,1.91394731,0.08272472,24.67304,3.09,0.027,2022PSJ.....3...30M,0.1525,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
321,69406.0,Martz-Kohl,1.8438496,0.02235318,21.994635,3.143,0.034,2012ApJ...759L...8M,0.2423,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
322,86031.0,1999 NR2,1.83685912,0.01094106,26.978199,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
323,13186.0,1996 UM,1.94787334,0.0826888,21.983353,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
324,25325.0,1999 JS5,1.93088176,0.07293599,20.526873,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
325,6859.0,Datemasamune,1.83368308,0.01408761,23.200657,3.75,0.218,2015ApJ...814..117N,0.3097,0.2178,TBD,Phot,Bus-DeMeo,S,VIS,S
326,26227.0,1998 HJ7,1.92236871,0.09172589,23.596513,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
327,29242.0,1992 HB4,1.93855769,0.07475142,21.09629,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
328,12265.0,1990 FG,1.91064062,0.0305701,25.737666,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
329,24457.0,2000 RX76,1.9282242,0.08735932,23.164091,3.444,0.097,2011ApJ...741...68M,0.1409,0.1926,TBD,Phot,Bus-DeMeo,K,VIS,K
330,4232.0,Aparicio,1.93598269,0.08307781,21.709171,3.287,0.18,2011ApJ...741...68M,0.4983,0.2143,TBD,Phot,Bus-DeMeo,X,VIS,X
331,11437.0,Cardalda,1.86302024,0.09830656,22.889966,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
332,51371.0,2000 XF15,1.83286165,0.06158105,22.972588,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
333,5967.0,Edithlevy,1.94198862,0.05508828,24.105603,3.013,0.077,2022PSJ.....3...30M,0.5509,0.1912,TBD,Phot,Bus-DeMeo,X,VIS,X
334,26916.0,1996 RR2,1.90586892,0.07459774,22.634372,3.48,0.11,2012ApJ...759L...8M,0.2051,0.1948,TBD,Phot,Bus-DeMeo,S,VIS,S
335,33319.0,Kunqu,1.94487004,0.09979538,23.991457,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
336,79472.0,Chiorny,1.96185751,0.07975861,24.338896,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
337,12494.0,Doughamilton,1.92264553,0.03132287,24.740443,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
338,6107.0,Osterbrock,1.8654006,0.08291328,26.219531,4.149,0.092,2016AJ....152...63N,0.1719,0.1895,TBD,Phot,Bus-DeMeo,S,VIS,S
339,56343.0,1999 YG,1.96010022,0.14268746,24.424071,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
340,21149.0,Kenmitchell,1.93265101,0.03548225,23.941025,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
341,14764.0,Kilauea,1.94848453,0.07827368,21.219636,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
342,52314.0,1991 XD,1.9373588,0.10138607,22.703066,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
343,23715.0,1998 FK2,1.93136106,0.08202486,22.189339,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
344,95779.0,2003 EH59,1.8992188,0.07426624,23.490037,3.993,0.973,2020PSJ.....1....5M,0.0502,0.521,TBD,Phot,Bus-DeMeo,C,VIS,C
345,12446.0,Juliabryant,1.94696851,0.11656872,23.808201,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
346,52284.0,1990 HP,1.94060581,0.0509873,21.555028,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
347,24819.0,1994 XY4,1.87342365,0.13356824,24.397112,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
348,16669.0,Rionuevo,1.9337267,0.08505998,24.597675,3.9,0.25,2022PSJ.....3...56H,0.1603,0.2254,TBD,Phot,Bus-DeMeo,L,VIS,L
349,22790.0,1999 KP4,1.89487984,0.06300812,26.296111,3.797,0.12,2016AJ....152...63N,0.2169,0.1947,TBD,Phot,Bus-DeMeo,C,VIS,C
350,56360.0,2000 AP239,1.92598345,0.05941913,23.991807,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
351,20136.0,Eisenhart,1.93068427,0.06436991,24.256007,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
352,6635.0,Zuber,1.88997435,0.11011913,24.242793,3.6,0.1,2018Icar..309..297H,0.2694,0.1924,TBD,Phot,Bus-DeMeo,S,VIS,S
353,6250.0,Saekohayashi,1.93271205,0.07137688,19.784736,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
354,77799.0,2001 QV88,1.95088709,0.09753476,18.493928,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
355,11941.0,Archinal,1.95135505,0.05015509,25.092723,5.09,0.081,2012ApJ...759L...8M,0.1275,0.1869,TBD,Phot,Bus-DeMeo,S,VIS,S
356,5968.0,Trauger,1.90858042,0.02568259,23.729315,4.797,0.047,2016AJ....152...63N,0.1286,0.1852,TBD,Phot,Bus-DeMeo,C,VIS,C
357,18582.0,1997 XK9,1.8585551,0.06729495,21.326822,4.882,0.106,2012ApJ...759L...8M,0.2431,0.1893,TBD,Phot,Bus-DeMeo,A,VIS,A
358,53454.0,1999 XC136,1.94352654,0.01792138,24.786172,4.705,1.172,2020PSJ.....1....5M,0.0701,0.5312,TBD,Phot,Bus-DeMeo,S,VIS,S
359,4464.0,Vulcano,1.95252002,0.06763932,20.211239,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
360,3266.0,Bernardus,1.90835366,0.11014167,26.374737,7.132,0.4,2016AJ....152...63N,0.2232,0.2157,TBD,Phot,Bus-DeMeo,C,VIS,C
361,32772.0,1986 JL,1.96052715,0.09711536,25.544519,6.321,0.08,2016AJ....152...63N,0.106,0.1859,TBD,Phot,Bus-DeMeo,A,VIS,A
362,17657.0,Himawari,1.92714906,0.08697825,23.073718,9.04,1.2,2002AJ....123.1056T,0.0185,0.3231,TBD,Phot,Bus-DeMeo,C,VIS,C
363,21688.0,1999 RK37,1.92250079,0.07520289,25.497111,9.25,0.033,2016AJ....152...63N,0.0543,0.1843,TBD,Phot,Bus-DeMeo,C,VIS,C
364,111931.0,2002 GU25,2.25358776,0.1831921,4.989938,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
365,68966.0,2002 RA94,2.15549803,0.14502935,2.902276,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
366,203059.0,2000 HO32,2.23456371,0.16247827,6.283715,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,Q,VIS,Q
367,84572.0,2002 VJ14,2.12788964,0.08932554,3.485663,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
368,172093.0,2002 EM28,2.23076735,0.11718162,2.232825,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
369,80216.0,1999 VL112,2.25704815,0.15589002,4.115143,1.308,0.213,2011ApJ...741...68M,0.2715,0.3742,TBD,Phot,Bus-DeMeo,S,VIS,S
370,191241.0,2002 VN103,2.19623689,0.12011578,4.149523,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
371,131526.0,2001 UJ46,2.14695083,0.15739952,2.662063,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
372,154709.0,2004 KR,2.25893092,0.08777367,7.311733,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
373,147040.0,2002 RJ64,2.1925164,0.18032952,3.808231,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
374,71834.0,2000 UL65,2.25660776,0.11168451,6.832524,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
375,166021.0,2002 AN163,2.24143992,0.0674607,6.743748,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
376,227138.0,2005 OH15,2.21629012,0.1256634,7.621943,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
377,404348.0,2013 GK4,2.25839476,0.05134157,3.900288,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
378,136218.0,2003 WR73,2.23807772,0.1676316,2.16573,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
379,239533.0,2008 SS5,2.23469835,0.15502433,5.113138,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
380,63556.0,2001 QE10,2.20033266,0.16045429,5.745759,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
381,254554.0,2005 EB264,2.22552951,0.1079834,4.916843,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
382,317813.0,2003 SF236,2.23572137,0.15986962,4.933829,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
383,111784.0,2002 CO186,2.16724231,0.22987935,1.115748,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
384,616140.0,2005 MZ6,2.2296787,0.22528864,6.021319,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
385,363226.0,2001 WQ1,2.16720183,0.27007844,2.328546,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
386,287938.0,2003 UR61,2.19625863,0.2180992,4.928069,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
387,181698.0,5684 T-3,2.17543923,0.23780976,5.233623,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
388,154689.0,2004 HF2,2.19953291,0.20400921,3.578672,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,A,VIS,A
389,165138.0,2000 NL5,2.25195098,0.2587154,4.771504,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,Q,VIS,Q
390,614763.0,1999 TJ46,2.23687179,0.22012939,4.785231,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
391,283462.0,2001 PT61,2.25913269,0.23022535,6.498491,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
392,223997.0,2005 EQ265,2.2105858,0.22820184,3.897044,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Ad,NIR,U
393,234382.0,2001 QC67,2.18263197,0.25531341,4.991191,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
394,182219.0,2000 XG26,2.21006003,0.24537327,7.036153,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,V,VIS,V
395,390652.0,2002 QS36,2.15683028,0.22096694,0.393153,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,Q,VIS,Q
396,72128.0,2000 YW72,2.20367177,0.20024296,3.982563,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
397,217496.0,2006 SK6,2.17677672,0.20474314,0.908218,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
398,181901.0,1999 RP214,2.23229479,0.2044472,6.301412,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
399,275588.0,1999 VR3,2.17024554,0.2163339,2.081347,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,SA,VIS,S
400,319421.0,2006 HR77,2.0946365,0.23517372,0.931751,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
401,401917.0,2001 VG128,2.22373099,0.21112007,7.611356,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
402,67943.0,2000 WP151,2.1415917,0.27924576,4.82547,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
403,277433.0,2005 US382,2.25533087,0.21394294,5.408541,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,LS,VIS,U
404,368189.0,2000 SX133,2.21717227,0.20688541,7.278469,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
405,330264.0,2006 SR55,2.22623878,0.2000908,6.491192,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
406,467830.0,2010 RQ14,2.22005587,0.2130966,8.302378,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
407,311168.0,2004 TQ221,2.21881908,0.23261321,6.354932,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
408,189428.0,1998 HB2,2.15050971,0.2052356,4.162414,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
409,152701.0,1998 RF69,2.21532757,0.22722964,5.562131,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
410,338213.0,2002 SJ44,2.22433015,0.21392387,8.494089,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
411,327647.0,2006 QT21,2.24741172,0.24487821,0.618709,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
412,468452.0,2003 SD170,2.20098809,0.4682587,8.224702,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
413,20236.0,1998 BZ7,2.03620889,0.55926732,6.498494,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
414,3551.0,Verenia,2.09230252,0.48733736,9.510778,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
415,580109.0,2015 BF4,2.07058594,0.43067391,5.79359,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,D,VIS,D
416,612982.0,2005 JU108,2.12394671,0.46260052,6.535931,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
417,505093.0,2011 VQ5,2.06098744,0.4372747,7.195031,0.56,0.23,2016AJ....152...63N,0.0464,0.8418,TBD,Phot,Bus-DeMeo,X,VIS,X
418,249816.0,2001 FD90,2.04714246,0.47755043,7.298487,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
419,23714.0,1998 EC3,2.12812675,0.51638707,8.398268,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
420,314082.0,Dryope,2.23820794,0.57460444,16.143659,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
421,378610.0,2008 FT6,2.1383972,0.42622679,13.579797,1.08,0.35,2020PSJ.....1....5M,0.1615,0.6738,TBD,Phot,Bus-DeMeo,S,VIS,S
422,88264.0,2001 KN20,2.14842551,0.45201396,12.068572,1.3,0.53,2021PSJ.....2..162M,0.1582,0.8359,TBD,Phot,Bus-DeMeo,S,VIS,S
423,21286.0,1996 UB1,2.18271438,0.13931044,6.011492,2.878,0.073,2011ApJ...741...68M,0.1892,0.1911,TBD,Phot,Bus-DeMeo,X,VIS,X
424,43273.0,2000 EL41,2.24697931,0.06263654,5.022951,1.715,0.282,2011ApJ...741...68M,0.2822,0.3769,TBD,Phot,Bus,V,VIS,V
425,65037.0,2002 AV119,2.22300966,0.16429526,0.777866,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
426,17017.0,1999 CJ138,2.1506582,0.170584,1.453873,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
427,129028.0,2004 TR346,2.23652368,0.0864609,4.512576,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
428,27125.0,Siyilee,2.24733749,0.17018286,2.243256,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
429,41615.0,2000 SM149,2.23377416,0.13796343,5.097081,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
430,61280.0,2000 OH35,2.18069239,0.11234549,4.295557,2.018,0.4,2011ApJ...741...68M,0.2787,0.4371,TBD,Phot,Bus-DeMeo,S,VIS,S
431,44995.0,1999 VS184,2.2456984,0.09365441,2.059879,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
432,49776.0,1999 WG18,2.23685216,0.09812068,2.60276,2.23,0.26,2011ApJ...741...68M,0.248,0.2972,TBD,Phot,Bus-DeMeo,C,VIS,C
433,97829.0,2000 PL1,2.23840106,0.16932274,4.640727,1.673,0.337,2011ApJ...741...68M,0.2128,0.443,TBD,Phot,Bus-DeMeo,S,VIS,S
434,49759.0,1999 VX189,2.22723827,0.08277915,3.847112,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
435,34738.0,Hulbert,2.16848871,0.16201908,1.231359,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
436,60832.0,2000 HU48,2.15744093,0.08973378,5.421351,1.871,0.35,2011ApJ...741...68M,0.2027,0.417,TBD,Phot,Bus-DeMeo,S,VIS,S
437,84493.0,2002 TK282,2.2503788,0.14891305,7.36823,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
438,56438.0,2000 GV49,2.25726439,0.14329715,6.378143,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
439,64794.0,2001 XY206,2.25981804,0.06476259,5.633582,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
440,44062.0,1998 FK46,2.22151587,0.1201676,2.490735,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
441,26600.0,2000 EX182,2.18424096,0.19040076,2.354813,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
442,19231.0,1993 TL5,2.25365212,0.11123518,3.282139,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
443,163064.0,2001 YN117,2.18436183,0.14674786,1.83606,2.746,0.651,2011ApJ...741...68M,0.0335,0.5087,TBD,Phot,Bus-DeMeo,C,VIS,C
444,26168.0,Kanaikiyotaka,2.23379762,0.16314694,4.708613,2.259,0.745,2011ApJ...741...68M,0.1955,0.6848,TBD,Phot,Bus-DeMeo,S,VIS,S
445,21382.0,1998 EB8,2.19982554,0.11671978,1.514923,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
446,63711.0,2001 QD200,2.16539475,0.02316366,3.671717,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
447,44855.0,1999 UF6,2.21525342,0.06922251,3.400248,1.528,0.345,2011ApJ...741...68M,0.2327,0.4877,TBD,Phot,Bus-DeMeo,S,VIS,S
448,16169.0,2000 AO95,2.17118913,0.06899166,1.703248,2.801,0.589,2011ApJ...741...68M,0.2782,0.4591,TBD,Phot,Bus-DeMeo,V,NIR,V
449,97952.0,2000 QN128,2.23139483,0.15486608,6.495958,2.117,0.38,2011ApJ...741...68M,0.2375,0.4035,TBD,Phot,Bus-DeMeo,C,VIS,C
450,9769.0,Nautilus,2.23738945,0.1136398,6.495889,2.839,0.132,2011ApJ...741...68M,0.2889,0.2063,TBD,Phot,Bus-DeMeo,S,NIR,S
451,28077.0,Hard,2.23413342,0.05728973,5.705391,2.15,0.711,2011ApJ...741...68M,0.3237,0.6866,TBD,Phot,Bus-DeMeo,C,VIS,C
452,22564.0,Jeffreyxing,2.22590633,0.16953376,3.460526,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
453,44640.0,1999 RQ110,2.21035099,0.14457006,7.104859,2.447,0.73,2011ApJ...741...68M,0.1218,0.6244,TBD,Phot,Bus-DeMeo,X,VIS,X
454,10782.0,Hittmair,2.21753637,0.15019313,4.038549,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
455,23464.0,1989 TN15,2.24674576,0.15372335,2.979359,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
456,90931.0,1997 SR32,2.23143038,0.17248164,3.389671,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
457,61778.0,2000 QA174,2.24027926,0.14044429,4.685989,2.385,0.426,2020PSJ.....1....5M,0.1259,0.4019,TBD,Phot,Bus-DeMeo,C,VIS,C
458,56332.0,1999 XR34,2.2405622,0.11471731,1.340862,1.98,0.54,2011ApJ...741...68M,0.2408,0.5757,TBD,Phot,Bus-DeMeo,C,VIS,C
459,125480.0,2001 WY17,2.21283706,0.10374513,2.979854,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
460,36799.0,2000 SG43,2.248151,0.15507625,4.46309,1.858,0.233,2011ApJ...741...68M,0.2275,0.3112,TBD,Phot,Bus-DeMeo,S,NIR,S
461,97985.0,2000 QR173,2.23774014,0.05464513,6.294044,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
462,41916.0,2000 WT152,2.24287146,0.15485438,5.60024,2.987,0.019,2011ApJ...741...68M,0.174,0.1846,TBD,Phot,Bus-DeMeo,C,VIS,C
463,22949.0,1999 TH238,2.19831254,0.19968143,4.874622,2.263,0.4,2011ApJ...741...68M,0.2078,0.3986,TBD,Phot,Bus-DeMeo,S,VIS,S
464,27084.0,Heidilarson,2.16421201,0.19499371,2.673124,1.607,0.237,2011ApJ...741...68M,0.2825,0.3478,TBD,Phot,Bus-DeMeo,S,VIS,S
465,29425.0,1997 CZ21,2.11465308,0.05158348,2.616031,1.86,0.189,2011ApJ...741...68M,0.2334,0.2743,TBD,Phot,Bus-DeMeo,S,VIS,S
466,47222.0,1999 VR8,2.24470261,0.12442265,7.18263,2.197,0.327,2011ApJ...741...68M,0.2532,0.3501,TBD,Phot,Bus-DeMeo,V,VIS,V
467,39799.0,Hadano,2.18209122,0.19446267,3.791079,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
468,44754.0,1999 TJ105,2.2188635,0.19735274,5.298308,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
469,121916.0,2000 DW76,2.25940248,0.13040376,1.48083,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
470,19806.0,Domatthews,2.20453898,0.15381375,2.504482,2.231,0.081,2011ApJ...741...68M,0.3891,0.198,TBD,Phot,Bus-DeMeo,S,VIS,S
471,40280.0,1999 JV44,2.20253435,0.00893418,0.65999,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
472,41653.0,2000 SC294,2.25300666,0.15315322,6.570161,2.491,0.159,2011ApJ...741...68M,0.2456,0.2241,TBD,Phot,Bus-DeMeo,S,VIS,S
473,85919.0,1999 CH100,2.23700938,0.12058395,4.927729,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
474,28351.0,Andrewfeldman,2.22517785,0.06604086,4.454719,2.326,0.43,2011ApJ...741...68M,0.2343,0.4131,TBD,Phot,Bus-DeMeo,S,VIS,S
475,52931.0,1998 SN127,2.24843403,0.03811389,4.774571,2.163,0.385,2011ApJ...741...68M,0.2233,0.4008,TBD,Phot,Bus-DeMeo,S,VIS,S
476,58477.0,1996 RB26,2.22473898,0.18590967,4.987309,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
477,20273.0,1998 FO37,2.19500715,0.16785295,4.168162,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
478,13626.0,1995 UD4,2.16056101,0.16440955,5.488155,2.664,0.363,2011ApJ...741...68M,0.2831,0.3289,TBD,Phot,Bus-DeMeo,S,VIS,S
479,12015.0,1996 WA,2.2066522,0.13517738,4.008055,2.899,0.02,2011ApJ...741...68M,0.1989,0.1847,TBD,Phot,Bus-DeMeo,S,NIR,S
480,45924.0,2000 YZ108,2.22260068,0.05619956,3.323925,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
481,16803.0,1997 SU10,2.24256551,0.15779253,3.362685,2.255,0.231,2011ApJ...741...68M,0.2074,0.2755,TBD,Phot,Bus-DeMeo,C,VIS,C
482,8974.0,Gregaria,2.19132215,0.11391166,1.03053,2.641,0.097,2011ApJ...741...68M,0.1903,0.1983,TBD,Phot,Bus-DeMeo,S,VIS,S
483,145964.0,1999 YY7,2.23861777,0.06445626,7.075771,1.771,0.163,2011ApJ...741...68M,0.1624,0.2604,TBD,Phot,Bus-DeMeo,X,VIS,X
484,37516.0,2027 T-3,2.2094882,0.1109591,4.950644,2.24,0.25,2012ApJ...759L...8M,0.1814,0.2894,TBD,Phot,Bus-DeMeo,S,VIS,S
485,60690.0,2000 GD38,2.25738801,0.11389498,7.015095,1.501,0.28,2011ApJ...741...68M,0.3518,0.4161,TBD,Phot,Bus-DeMeo,V,VIS,V
486,10130.0,Ardre,2.159332,0.03459862,2.060563,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
487,145763.0,1997 GS14,2.24946412,0.14496797,5.313114,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
488,56391.0,2000 ET97,2.2435388,0.11360997,3.776968,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
489,27032.0,Veazey,2.24618045,0.03804143,0.810806,2.104,0.427,2011ApJ...741...68M,0.2404,0.4457,TBD,Phot,Bus-DeMeo,S,VIS,S
490,27104.0,1998 VH18,2.14137305,0.16530074,5.171969,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
491,18455.0,1995 DF,2.23497999,0.14706334,4.510572,2.59,0.3,2012ApJ...759L...8M,0.1558,0.296,TBD,Phot,Bus-DeMeo,C,VIS,C
492,55986.0,1998 ST24,2.21641402,0.12850798,4.68095,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
493,31919.0,Carragher,2.21704053,0.15911137,1.809817,2.307,0.126,2011ApJ...741...68M,0.1858,0.2142,TBD,Phot,Bus-DeMeo,S,VIS,S
494,99932.0,2000 VO34,2.14618876,0.04738385,1.271111,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Ds,NIR,U
495,63383.0,2001 HD56,2.2349816,0.16320281,7.916542,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
496,80221.0,1999 VM144,2.2454317,0.07838283,4.140043,1.597,0.39,2011ApJ...741...68M,0.2251,0.522,TBD,Phot,Bus-DeMeo,V,VIS,V
497,91310.0,1999 GH5,2.23519612,0.14143091,3.20551,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
498,24569.0,9609 P-L,2.17925605,0.18408754,3.367027,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
499,119112.0,2001 OV75,2.25078101,0.14908103,6.659435,2.17,0.416,2011ApJ...741...68M,0.1154,0.4254,TBD,Phot,Bus-DeMeo,C,VIS,C
500,79598.0,1998 RA37,2.25971556,0.12739759,5.581848,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
501,70064.0,1999 JA44,2.2484235,0.18978892,4.894714,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
502,40303.0,1999 JU98,2.23484017,0.14176424,7.208079,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
503,24993.0,1998 MC34,2.18441798,0.09473332,3.597455,2.058,0.279,2011ApJ...741...68M,0.2109,0.3278,TBD,Phot,Bus-DeMeo,C,VIS,C
504,33927.0,2000 LH27,2.22173885,0.16876811,1.779219,1.946,0.04,2011ApJ...741...68M,0.1909,0.1887,TBD,Phot,Bus-DeMeo,S,NIR,S
505,46786.0,1998 HH125,2.22041299,0.06763503,8.375182,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
506,11460.0,Juliafang,2.24279003,0.11317445,5.097087,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
507,67851.0,2000 WN8,2.24264952,0.18172959,4.730626,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
508,57964.0,2002 LY28,2.24961919,0.13906015,6.597246,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
509,38969.0,2000 TV55,2.23528223,0.17564838,7.720185,1.901,0.419,2011ApJ...741...68M,0.3541,0.4778,TBD,Phot,Bus-DeMeo,V,VIS,V
510,39513.0,1986 QE1,2.24601847,0.16017268,2.824738,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
511,56501.0,2000 GG153,2.25555996,0.04507772,4.290108,1.997,0.341,2011ApJ...741...68M,0.1747,0.388,TBD,Phot,Bus-DeMeo,S,VIS,S
512,36558.0,2000 QP105,2.14960192,0.13405851,7.498318,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
513,67673.0,2000 SD278,2.18683971,0.16847531,3.081084,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
514,74716.0,1999 RO164,2.24237832,0.11435356,6.820773,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
515,145867.0,1999 RJ131,2.19678013,0.09330237,7.183772,1.77,0.494,2011ApJ...741...68M,0.1316,0.5878,TBD,Phot,Bus,C,VIS,C
516,99933.0,2000 YN76,2.17410111,0.0447485,3.885241,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
517,23990.0,Springsteen,2.19783807,0.05853496,2.565346,1.569,0.255,2011ApJ...741...68M,0.2127,0.3736,TBD,Phot,Bus-DeMeo,S,VIS,S
518,23625.0,Gelfond,2.24169166,0.11133365,6.880639,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
519,150354.0,2000 AQ39,2.23239452,0.19745931,6.418106,1.956,0.369,2011ApJ...741...68M,0.1001,0.4199,TBD,Phot,Bus-DeMeo,X,VIS,X
520,77262.0,2001 FS49,2.22390611,0.14517316,5.779265,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
521,111568.0,2002 AS9,2.20012366,0.15442156,2.304213,1.863,0.448,2015A&A...578A..42R,0.1639,0.515,TBD,Phot,Bus-DeMeo,S,VIS,S
522,52898.0,1998 SO67,2.21322845,0.17433641,5.425546,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
523,72996.0,2002 EZ12,2.19402825,0.10408168,3.829562,2.947,0.321,2012ApJ...759L...8M,0.0373,0.2853,TBD,Phot,Bus-DeMeo,B,VIS,B
524,52480.0,Enzomora,2.171026,0.04371729,4.118936,1.62,0.29,2012ApJ...759L...8M,0.2032,0.4026,TBD,Phot,Bus-DeMeo,L,VIS,L
525,34042.0,Espeseth,2.25109518,0.11058735,2.461734,1.997,0.524,2011ApJ...741...68M,0.1969,0.5562,TBD,Phot,Bus-DeMeo,C,VIS,C
526,49949.0,1999 XG207,2.25424277,0.06694272,6.078557,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
527,48567.0,1994 CH14,2.24770823,0.10431632,6.127784,2.821,0.632,2011ApJ...741...68M,0.1123,0.4845,TBD,Phot,Bus-DeMeo,L,VIS,L
528,118505.0,2000 DL76,2.21956462,0.17659236,8.001403,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
529,22789.0,1999 KA4,2.25129952,0.0908343,2.652689,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
530,213827.0,2003 QN75,2.23963361,0.19015391,3.139999,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
531,58607.0,Wenzel,2.25557913,0.08969095,6.475112,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
532,71974.0,2000 WB131,2.21270688,0.08784361,6.045013,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
533,80550.0,2000 AK89,2.24905437,0.09711881,5.616955,2.134,0.663,2011ApJ...741...68M,0.2402,0.6481,TBD,Phot,Bus-DeMeo,S,VIS,S
534,52772.0,1998 PT1,2.21854044,0.15103966,1.554376,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
535,53563.0,2000 CJ29,2.19089812,0.18145793,4.702684,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
536,13700.0,Connors,2.20454344,0.19627934,6.088789,2.868,0.82,2011ApJ...741...68M,0.1888,0.6008,TBD,Phot,Bus-DeMeo,C,VIS,C
537,22402.0,Goshi,2.18717759,0.12654432,3.531893,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
538,73088.0,2002 GD18,2.20813972,0.13292162,3.415041,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
539,196236.0,2003 CV2,2.22728356,0.0787773,4.501355,1.715,0.321,2011ApJ...741...68M,0.1015,0.4172,TBD,Phot,Bus-DeMeo,C,VIS,C
540,97880.0,2000 QO45,2.21953209,0.10322157,3.241247,1.773,0.444,2011ApJ...741...68M,0.4463,0.5336,TBD,Phot,Bus-DeMeo,Ad,NIR,U
541,36508.0,2000 QP68,2.19129897,0.04715891,3.201308,2.017,0.395,2011ApJ...741...68M,0.1948,0.4328,TBD,Phot,Bus-DeMeo,S,VIS,S
542,42469.0,1981 DN3,2.25497945,0.21922452,5.218811,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
543,67402.0,2000 PK24,2.22690642,0.22136945,6.120717,1.541,0.307,2011ApJ...741...68M,0.2165,0.439,TBD,Phot,Bus-DeMeo,S,NIR,S
544,15284.0,1991 RZ16,2.24412489,0.20480753,2.52744,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
545,38054.0,1999 AG10,2.25346545,0.23279439,2.846359,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
546,80098.0,1999 MV1,2.17789167,0.29999347,1.441471,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
547,47315.0,1999 XW11,2.25907532,0.20427068,5.748513,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
548,5341.0,Purgathofer,2.17765742,0.206217,1.198839,2.929,0.806,2011ApJ...741...68M,0.1843,0.5804,TBD,Phot,Bus-DeMeo,C,VIS,C
549,44437.0,1998 UN7,2.24361431,0.2107462,7.469539,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
550,10559.0,Yukihisa,2.25949663,0.20705964,5.657725,2.6,0.15000000000000002,2022PSJ.....3...56H,0.2945,0.2198,TBD,Phot,Bus-DeMeo,S,VIS,S
551,28211.0,1998 XJ64,2.23853837,0.25070398,6.419735,2.882,0.383,2011ApJ...741...68M,0.2088,0.3234,TBD,Phot,Bus-DeMeo,S,VIS,S
552,4802.0,Khatchaturian,2.21857944,0.21233646,0.744221,2.469,0.508,2016AJ....152...63N,0.3119,0.4509,TBD,Phot,Bus-DeMeo,X,VIS,X
553,53635.0,2000 DZ3,2.19748385,0.20260501,4.839678,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
554,62785.0,2000 UC24,2.24650866,0.21534619,5.240736,1.703,0.345,2011ApJ...741...68M,0.2211,0.4451,TBD,Phot,Bus-DeMeo,K,VIS,K
555,30946.0,1994 HB,2.16079938,0.21174811,1.983047,2.543,0.048,2011ApJ...741...68M,0.0381,0.188,TBD,Phot,Bus-DeMeo,S,VIS,S
556,33844.0,2000 GQ133,2.23945401,0.22217353,7.250056,1.665,0.321,2011ApJ...741...68M,0.2912,0.4273,TBD,Phot,Bus-DeMeo,S,VIS,S
557,47410.0,1999 XE135,2.21355592,0.23635734,6.671617,1.72,0.32,2016AJ....152...63N,0.3908,0.4152,TBD,Phot,Bus-DeMeo,S,VIS,S
558,54688.0,2001 DZ69,2.23008656,0.21709326,4.857421,2.266,0.494,2020PSJ.....1....5M,0.1515,0.4733,TBD,Phot,Bus,C,VIS,C
559,51636.0,2001 HM49,2.22190273,0.22306165,7.329141,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
560,172826.0,2004 YL31,2.19735577,0.2347247,4.522125,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
561,54764.0,2001 LB4,2.22984488,0.21588939,5.350893,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
562,248607.0,2006 DU73,2.24751355,0.21955393,5.057612,2.484,0.164,2011ApJ...741...68M,0.0406,0.2266,TBD,Phot,Bus,C,VIS,C
563,12321.0,Zurakowski,2.22502633,0.21668378,4.899694,2.48,0.408,2011ApJ...741...68M,0.2345,0.3771,TBD,Phot,Bus-DeMeo,S,VIS,S
564,46773.0,1998 HZ12,2.25305098,0.2756743,5.764586,2.787,0.316,2016AJ....152...63N,0.1823,0.2922,TBD,Phot,Bus-DeMeo,S,NIR,S
565,82248.0,2001 KM1,2.25063085,0.20063311,6.066516,2.779,0.615,2011ApJ...741...68M,0.2308,0.4794,TBD,Phot,Bus,LS,VIS,U
566,52934.0,1998 SZ131,2.25409723,0.21276406,5.072346,2.693,0.286,2011ApJ...741...68M,0.1847,0.2812,TBD,Phot,Bus-DeMeo,A,VIS,A
567,74545.0,1999 JB59,2.22077744,0.21326166,3.2281,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
568,243826.0,2000 TX20,2.22268955,0.23802758,8.698607,2.852,0.017,2017AJ....154..168M,0.0437,0.1846,TBD,Phot,Bus-DeMeo,C,VIS,C
569,28499.0,2000 CG75,2.21373759,0.2323447,5.541481,2.768,0.519,2011ApJ...741...68M,0.1551,0.4178,TBD,Phot,Bus-DeMeo,S,VIS,S
570,58683.0,1998 AJ10,2.25348884,0.28426976,4.510337,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
571,22894.0,1999 TW,2.18407406,0.21971134,3.37252,2.893,0.477,2016AJ....152...63N,0.2272,0.3777,TBD,Phot,Bus-DeMeo,S,VIS,S
572,243127.0,2007 RY258,2.18289708,0.24537105,6.661903,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
573,168290.0,2045 P-L,2.23915808,0.21359504,6.738938,2.059,0.394,2011ApJ...741...68M,0.0478,0.4247,TBD,Phot,Bus-DeMeo,C,VIS,C
574,40313.0,1999 KV14,2.18349762,0.20625902,5.490322,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
575,27927.0,1997 EQ32,2.24826779,0.21941948,7.072039,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
576,75460.0,1999 XO152,2.23475015,0.20871331,8.562698,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
577,9520.0,Montydibiasi,2.2461085,0.20541781,2.818864,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
578,18531.0,Strakonice,2.2122446,0.24061253,5.007684,2.907,0.627,2011ApJ...741...68M,0.2885,0.4691,TBD,Phot,Bus-DeMeo,K,VIS,K
579,114728.0,2003 HP3,2.24697995,0.23132639,7.310088,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,NIR,V
580,49737.0,1999 VS112,2.14745688,0.20733993,6.951006,2.731,0.165,2021PSJ.....2..162M,0.1654,0.2203,TBD,Phot,Bus-DeMeo,X,VIS,X
581,26252.0,Chase,2.21877304,0.21396622,5.401609,2.684,0.641,2011ApJ...741...68M,0.1826,0.5119,TBD,Phot,Bus-DeMeo,S,NIR,S
582,37404.0,2001 XF99,2.25360416,0.25665459,7.852575,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,NIR,V
583,89268.0,2001 VY8,2.25160369,0.23605476,2.031668,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
584,124233.0,2001 PX36,2.21168504,0.23453113,8.196529,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
585,40298.0,1999 JD81,2.25565809,0.22260098,6.248322,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
586,155973.0,2001 QJ235,2.25992093,0.24754455,4.551347,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
587,12319.0,1992 PC,2.19948685,0.21622876,4.784383,2.339,0.45,2011ApJ...741...68M,0.2518,0.4266,TBD,Phot,Bus-DeMeo,S,VIS,S
588,18195.0,2000 QG116,2.25442748,0.26111547,2.01599,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
589,26795.0,Basilashvili,2.21245264,0.21190429,4.24456,2.554,0.344,2015ApJ...814..117N,0.2492,0.3263,TBD,Phot,Bus-DeMeo,S,NIR,S
590,86922.0,2000 HZ56,2.22244199,0.2108636,6.574228,1.985,0.439,2011ApJ...741...68M,0.2012,0.4791,TBD,Phot,Bus-DeMeo,S,VIS,S
591,102519.0,1999 TO312,2.22323595,0.22026992,6.262503,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
592,135159.0,2001 QG235,2.24770418,0.20628739,2.444483,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
593,10427.0,Klinkenberg,2.23371977,0.21775671,2.249345,2.764,0.02,2022PSJ.....3...30M,0.2148,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
594,17280.0,Shelly,2.17277285,0.20025993,2.562981,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
595,82346.0,Hakos,2.24823888,0.20968485,5.134269,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,LS,VIS,U
596,79521.0,1998 ML29,2.24327335,0.20223027,4.067544,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,A,VIS,A
597,38164.0,1999 JB78,2.25222018,0.23274943,6.324503,2.395,0.567,2021PSJ.....2..162M,0.1369,0.5081,TBD,Phot,Bus-DeMeo,S,VIS,S
598,19044.0,6516 P-L,2.22381374,0.24349475,6.447474,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
599,20889.0,2000 WB15,2.23499881,0.23657052,4.046638,2.509,0.591,2017AJ....154..168M,0.1629,0.5058,TBD,Phot,Bus-DeMeo,S,VIS,S
600,66608.0,1999 RW196,2.17514268,0.22105726,5.018383,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
601,24348.0,2000 AO102,2.25213498,0.22203071,6.469699,2.572,0.144,2011ApJ...741...68M,0.1882,0.2156,TBD,Phot,Bus-DeMeo,S,VIS,S
602,82245.0,2001 JM10,2.23850952,0.20299968,3.15179,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
603,244456.0,2002 RS141,2.25421577,0.27833797,2.320353,1.81,0.181,2017A&A...603A..55A,0.0356,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
604,88447.0,2001 QW81,2.21785226,0.22835326,3.867502,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
605,56460.0,2000 GE96,2.24716839,0.21088926,3.380602,2.437,0.111,2011ApJ...741...68M,0.202,0.2055,TBD,Phot,Bus-DeMeo,S,VIS,S
606,26617.0,2000 GV9,2.25315897,0.20583968,5.391475,2.837,0.365,2020PSJ.....1....5M,0.1423,0.3165,TBD,Phot,Bus-DeMeo,X,VIS,X
607,48861.0,1998 HR24,2.19179938,0.22845742,5.689359,2.625,0.177,2011ApJ...741...68M,0.1962,0.2283,TBD,Phot,Bus-DeMeo,A,VIS,A
608,75450.0,1999 XR137,2.22614135,0.21802208,7.033615,2.106,0.145,2011ApJ...741...68M,0.1722,0.23,TBD,Phot,Bus-DeMeo,S,VIS,S
609,19158.0,1990 SN7,2.18771446,0.20573507,4.233024,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
610,26543.0,2000 DJ33,2.24509232,0.20547459,3.429375,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
611,80356.0,1999 XM124,2.18121856,0.24578835,4.680052,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Ad,NIR,U
612,79646.0,1998 SB13,2.23647435,0.21456132,6.468615,2.644,0.316,2011ApJ...741...68M,0.0997,0.3018,TBD,Phot,Bus-DeMeo,C,VIS,C
613,10015.0,Valenlebedev,2.20358523,0.20008817,0.818281,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
614,102910.0,1999 XT19,2.25961971,0.2839248,5.016645,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
615,145962.0,Lacchini,2.25434616,0.326743,24.818467,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
616,107150.0,2001 BW10,2.18530837,0.31992284,20.256396,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
617,178779.0,2001 AG13,2.21745291,0.2173824,21.480436,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
618,40315.0,1999 LS,2.14277787,0.30572049,27.275972,1.523,0.186,2016AJ....152...63N,0.2976,0.3059,TBD,Phot,Bus-DeMeo,S,VIS,S
619,155958.0,2001 QL106,2.17985078,0.33153525,22.600944,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
620,237486.0,2000 KM2,2.2533512,0.29939903,25.667207,1.65,0.165,2017A&A...603A..55A,0.209,0.2719,TBD,Phot,Bus-DeMeo,L,VIS,L
621,280761.0,2005 QH166,2.19794024,0.21469831,25.109299,2.156,0.424,2020PSJ.....1....5M,0.0515,0.4343,TBD,Phot,Bus-DeMeo,C,VIS,C
622,56559.0,2000 JN3,2.17528423,0.23017841,25.717976,1.954,0.039,2017AJ....154..168M,0.2297,0.1885,TBD,Phot,Bus-DeMeo,S,VIS,S
623,405401.0,2004 PH35,2.24805745,0.27879062,23.593698,1.901,0.217,2015ApJ...814..117N,0.0489,0.2933,TBD,Phot,Bus-DeMeo,D,VIS,D
624,80107.0,1999 RG29,2.14965081,0.25652156,25.075083,2.19,0.219,2017A&A...603A..55A,0.1763,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
625,27657.0,Berkhey,2.25430378,0.29285673,23.429958,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
626,24495.0,Degroff,2.17040619,0.36129979,29.744789,2.83,0.283,2017A&A...603A..55A,0.2226,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
627,70053.0,1999 HO1,2.25857733,0.25852918,22.079061,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
628,88453.0,2001 QF91,2.25663037,0.29379151,23.183034,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
629,68569.0,2001 YE3,2.16183309,0.29278824,22.053287,2.971,0.347,2016AJ....152...63N,0.1964,0.2975,TBD,Phot,Bus-DeMeo,X,VIS,X
630,252050.0,2000 SZ10,2.24319162,0.28753963,22.735156,1.868,0.187,2017A&A...603A..55A,0.036,0.2721,TBD,Phot,Bus-DeMeo,C,VIS,C
631,24682.0,1990 BH,2.2405348,0.37188561,24.645638,2.325,0.233,2022PSJ.....3...30M,0.2619,0.2722,TBD,Phot,Bus-DeMeo,X,VIS,X
632,6872.0,1993 CN1,2.17974444,0.01738144,3.358147,4.416,0.125,2011ApJ...741...68M,0.236,0.1927,TBD,Phot,Bus-DeMeo,S,VIS,S
633,23296.0,Brianreavis,2.25690988,0.19776887,5.63623,3.264,0.621,2021PSJ.....2..162M,0.1354,0.4228,TBD,Phot,Bus-DeMeo,S,VIS,S
634,16627.0,1993 JK,2.22040999,0.13929042,4.494566,3.471,0.116,2022PSJ.....3...30M,0.3297,0.196,TBD,Phot,Bus-DeMeo,S,NIR,S
635,16280.0,Groussin,2.23559481,0.16019146,5.038313,3.083,0.116,2011ApJ...741...68M,0.2813,0.199,TBD,Phot,Bus-DeMeo,S,VIS,S
636,114073.0,2002 VC33,2.2502069,0.19019326,4.654898,3.601,0.106,2011ApJ...741...68M,0.0451,0.1934,TBD,Phot,Bus-DeMeo,C,NIR,C
637,2910.0,Yoshkar-Ola,2.20205835,0.15617308,2.939982,4.05,5.1,2012ApJ...759L...8M,0.4744,2.5252,TBD,Phot,Bus-DeMeo,A,VIS,A
638,5989.0,Sorin,2.15994891,0.18567128,1.860595,3.323,0.151,2015ApJ...814..117N,0.1905,0.2054,TBD,Phot,Bus-DeMeo,S,VIS,S
639,5580.0,Sharidake,2.2556089,0.15341888,5.779678,3.76,0.61,2016AJ....152...63N,0.3081,0.3731,TBD,Phot,Bus-DeMeo,S,VIS,S
640,14719.0,Sobey,2.24164165,0.10956919,3.362001,3.156,0.146,2011ApJ...741...68M,0.2036,0.2061,TBD,Phot,Bus-DeMeo,S,VIS,S
641,21800.0,1999 TM1,2.22630278,0.05674144,8.415597,3.078,0.096,2011ApJ...741...68M,0.2063,0.1945,TBD,Phot,Bus-DeMeo,S,VIS,S
642,9216.0,Masuzawa,2.25301322,0.16293548,2.18235,4.037,0.212,2016AJ....152...63N,0.2483,0.212,TBD,Phot,Bus-DeMeo,S,VIS,S
643,6272.0,1992 EB,2.18464078,0.08257327,0.902196,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
644,8474.0,Rettig,2.22473321,0.17156887,5.911482,4.073,0.93,2016AJ....152...63N,0.2852,0.4924,TBD,Phot,Bus-DeMeo,S,NIR,S
645,6565.0,Reiji,2.17214478,0.02937898,2.397658,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
646,10081.0,Dantaylor,2.21223037,0.17904759,4.151358,3.513,0.033,2022PSJ.....3...30M,0.194,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
647,61064.0,2000 LW4,2.24807162,0.1870211,5.735147,3.663,0.271,2015ApJ...814..117N,0.0971,0.2363,TBD,Phot,Bus-DeMeo,S,NIR,S
648,46556.0,1991 FU3,2.1954868,0.07649187,4.75081,3.075,0.17,2011ApJ...741...68M,0.2029,0.2148,TBD,Phot,Bus-DeMeo,S,VIS,S
649,7188.0,Yoshii,2.19212731,0.15458112,3.947825,4.127,0.071,2011ApJ...741...68M,0.2442,0.1874,TBD,Phot,Bus-DeMeo,S,VIS,S
650,23280.0,Laitsaita,2.2415318,0.19113426,2.944321,3.552,0.704,2017AJ....154..168M,0.14,0.4371,TBD,Phot,Bus-DeMeo,S,VIS,S
651,36802.0,2000 SJ54,2.22696164,0.11962178,3.35064,4.095,0.135,2011ApJ...741...68M,0.0355,0.1957,TBD,Phot,Bus-DeMeo,C,VIS,C
652,38917.0,2000 SE190,2.22022017,0.10011991,3.473132,3.136,0.214,2020PSJ.....1....5M,0.0468,0.2293,TBD,Phot,Bus-DeMeo,X,VIS,X
653,2178.0,Kazakhstania,2.20736151,0.15471687,3.074635,4.313,0.071,2011ApJ...741...68M,0.2975,0.1871,TBD,Phot,Bus-DeMeo,K,VIS,K
654,46767.0,1998 FX115,2.16227938,0.10750968,5.353354,3.237,0.18,2021PSJ.....2..162M,0.0533,0.2152,TBD,Phot,Bus-DeMeo,C,VIS,C
655,80174.0,1999 UN23,2.16228814,0.11995373,5.681184,3.75,0.191,2020PSJ.....1....5M,0.0424,0.2105,TBD,Phot,Bus-DeMeo,C,VIS,C
656,15904.0,Halstead,2.16261208,0.02615191,3.046699,3.812,0.15,2011ApJ...741...68M,0.2171,0.2003,TBD,Phot,Bus-DeMeo,S,VIS,S
657,11499.0,Duras,2.22173307,0.18174763,3.097521,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
658,31105.0,Oguniyamagata,2.20709928,0.13459353,5.52397,3.419,0.555,2011ApJ...741...68M,0.2048,0.3733,TBD,Phot,Bus-DeMeo,S,VIS,S
659,12947.0,3099 T-1,2.21678003,0.10955192,5.456189,3.462,0.048,2022PSJ.....3...30M,0.2272,0.1863,TBD,Phot,Bus-DeMeo,S,VIS,S
660,52790.0,1998 QD48,2.25889453,0.17925808,3.885099,3.394,0.95,2021PSJ.....2..162M,0.0669,0.5893,TBD,Phot,Bus-DeMeo,S,VIS,S
661,12745.0,1992 UL2,2.19207781,0.17464761,2.965064,3.442,0.213,2011ApJ...741...68M,0.2497,0.2219,TBD,Phot,Bus-DeMeo,S,VIS,S
662,46533.0,1981 EO23,2.21130961,0.1061729,0.975093,4.299,0.038,2011ApJ...741...68M,0.0328,0.1851,TBD,Phot,Bus-DeMeo,S,VIS,S
663,6705.0,Rinaketty,2.22141026,0.11607799,1.648007,3.467,0.134,2011ApJ...741...68M,0.2601,0.1998,TBD,Phot,Bus-DeMeo,S,VIS,S
664,13370.0,Juliusbreza,2.19178321,0.19390201,5.679468,3.1,0.164,2015ApJ...814..117N,0.2657,0.2124,TBD,Phot,Bus-DeMeo,S,VIS,S
665,25537.0,1999 XK157,2.25335707,0.02759147,8.5687,3.6,0.148,2011ApJ...741...68M,0.2101,0.2017,TBD,Phot,Bus-DeMeo,S,VIS,S
666,26930.0,1997 CH20,2.24883656,0.16426896,5.281693,3.033,0.196,2011ApJ...741...68M,0.1328,0.225,TBD,Phot,Bus-DeMeo,X,VIS,X
667,13034.0,1989 UN,2.16386575,0.12363171,3.476055,3.516,0.083,2011ApJ...741...68M,0.199,0.1902,TBD,Phot,Bus-DeMeo,S,VIS,S
668,3927.0,Feliciaplatt,2.19374858,0.13571059,1.952393,3.939,0.094,2022PSJ.....3...30M,0.2584,0.1903,TBD,Phot,Bus-DeMeo,S,VIS,S
669,47223.0,1999 VW10,2.23945642,0.12869315,8.442869,3.74,0.163,2015ApJ...814..117N,0.3029,0.2038,TBD,Phot,Bus-DeMeo,S,VIS,S
670,45349.0,2000 AP93,2.25719482,0.17149868,4.233789,3.837,1.034,2017AJ....154..168M,0.0641,0.5696,TBD,Phot,Bus-DeMeo,C,VIS,C
671,130399.0,2000 NG13,2.17513749,0.14983619,2.683884,3.19,0.086,2011ApJ...741...68M,0.0444,0.1919,TBD,Phot,Bus-DeMeo,C,VIS,C
672,16491.0,1990 SA3,2.25375461,0.14972274,6.737718,3.321,0.018,2011ApJ...741...68M,0.2294,0.1845,TBD,Phot,Bus-DeMeo,C,VIS,C
673,13802.0,1998 WR3,2.25484951,0.15358992,7.894761,4.13,0.079,2011ApJ...741...68M,0.2649,0.1881,TBD,Phot,Bus-DeMeo,S,VIS,S
674,16869.0,Kosinar,2.22306334,0.11520702,4.243469,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
675,11874.0,Gringauz,2.24799792,0.16152745,4.883406,3.268,0.687,2017AJ....154..168M,0.1401,0.459,TBD,Phot,Bus-DeMeo,X,VIS,X
676,30777.0,1987 SB3,2.24525074,0.19045463,6.065832,3.359,0.393,2015ApJ...814..117N,0.1351,0.2978,TBD,Phot,Bus-DeMeo,Q,VIS,Q
677,14862.0,1990 EQ2,2.18937468,0.08911283,3.530738,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
678,4069.0,Blakee,2.17158183,0.07352755,2.181765,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
679,124481.0,2001 RZ18,2.25173382,0.09451153,4.517614,3.908,0.144,2017AJ....154..168M,0.0405,0.1984,TBD,Phot,Bus-DeMeo,C,VIS,C
680,31644.0,1999 GY41,2.2594897,0.11416358,7.170554,3.325,0.346,2011ApJ...741...68M,0.3188,0.2779,TBD,Phot,Bus-DeMeo,S,VIS,S
681,10922.0,1998 BG2,2.2121513,0.18421862,1.195933,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
682,66229.0,1999 CH117,2.18500733,0.06772328,5.65988,3.171,0.114,2011ApJ...741...68M,0.1119,0.1977,TBD,Phot,Bus-DeMeo,L,VIS,L
683,18578.0,1997 XP,2.23908001,0.18986403,8.355988,3.402,0.073,2022PSJ.....3...30M,0.1704,0.1891,TBD,Phot,Bus-DeMeo,S,VIS,S
684,7960.0,Condorcet,2.18499875,0.07333081,3.243246,3.722,0.117,2022PSJ.....3...30M,0.2713,0.1946,TBD,Phot,Bus-DeMeo,C,VIS,C
685,9622.0,Terryjones,2.2554988,0.19224823,5.807508,3.135,0.148,2011ApJ...741...68M,0.17,0.207,TBD,Phot,Bus-DeMeo,C,VIS,C
686,6844.0,Shpak,2.22104208,0.0994322,5.309676,4.243,0.086,2016AJ....152...63N,0.2206,0.1886,TBD,Phot,Bus-DeMeo,S,NIR,S
687,6171.0,Uttorp,2.21630493,0.09938001,3.037735,3.762,0.699,2016AJ....152...63N,0.2536,0.4148,TBD,Phot,Bus-DeMeo,S,NIR,S
688,32053.0,Demetrimaxim,2.21550202,0.1783698,4.064007,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
689,24410.0,Juliewalker,2.23942014,0.17227693,6.584813,3.473,0.091,2011ApJ...741...68M,0.2568,0.1915,TBD,Phot,Bus-DeMeo,S,VIS,S
690,44666.0,1999 RX176,2.2273962,0.05300799,3.207677,3.37,1.23,2021PSJ.....2..162M,0.052,0.7529,TBD,Phot,Bus-DeMeo,X,VIS,X
691,155457.0,1998 QK103,2.22061903,0.19515257,4.13146,3.244,0.186,2016AJ....152...63N,0.0433,0.217,TBD,Phot,Bus-DeMeo,C,VIS,C
692,5745.0,1991 AN,2.19149207,0.15968452,4.883239,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
693,13037.0,Potosi,2.25887814,0.08779613,5.163862,3.246,0.339,2011ApJ...741...68M,0.1821,0.2785,TBD,Phot,Bus-DeMeo,V,VIS,V
694,54739.0,2001 KC31,2.22390883,0.19750719,4.079544,4.129,0.196,2020PSJ.....1....5M,0.0405,0.2072,TBD,Phot,Bus-DeMeo,S,VIS,S
695,12325.0,Bogota,2.23913105,0.08051749,4.75331,3.315,0.214,2011ApJ...741...68M,0.2455,0.2249,TBD,Phot,Bus-DeMeo,Ds,NIR,U
696,10101.0,Fourier,2.24924276,0.09911192,3.920063,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
697,12787.0,Abetadashi,2.25692406,0.17811704,6.24544,3.913,0.139,2011ApJ...741...68M,0.2478,0.1974,TBD,Phot,Bus-DeMeo,V,NIR,V
698,19125.0,1987 CH,2.20293357,0.07519909,5.435833,3.087,0.133,2011ApJ...741...68M,0.2654,0.2034,TBD,Phot,Bus-DeMeo,C,VIS,C
699,8417.0,Lancetaylor,2.21230946,0.19399376,5.803627,4.16,0.99,2016AJ....152...63N,0.289,0.5104,TBD,Phot,Bus-DeMeo,S,VIS,S
700,28110.0,1998 SG30,2.21580582,0.10464307,2.286806,3.846,0.116,2020PSJ.....1....5M,0.045,0.1938,TBD,Phot,Bus-DeMeo,X,VIS,X
701,16488.0,1990 RX8,2.20026693,0.1937723,4.977549,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
702,10754.0,1990 QV5,2.15200677,0.09408154,1.900349,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
703,14582.0,Conlin,2.2557203,0.17097769,5.365996,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
704,33807.0,1999 XF71,2.25264831,0.15829096,8.151872,3.401,0.34,2011ApJ...741...68M,0.2127,0.2719,TBD,Phot,Bus-DeMeo,V,VIS,V
705,60448.0,2000 CU91,2.25674396,0.13459928,3.73372,4.34,0.145,2021PSJ.....2..162M,0.0387,0.196,TBD,Phot,Bus-DeMeo,B,VIS,B
706,8702.0,Nakanishi,2.20987797,0.09941015,4.552194,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
707,3732.0,Vavra,2.15877021,0.07137414,1.557338,3.83,0.81,2016AJ....152...63N,0.2337,0.4613,TBD,Phot,Bus-DeMeo,S,VIS,S
708,6617.0,Boethius,2.20967307,0.13818858,3.424005,3.682,0.121,2011ApJ...741...68M,0.1798,0.1956,TBD,Phot,Bus-DeMeo,S,VIS,S
709,19741.0,Callahan,2.2480402,0.13090211,8.050037,3.876,0.166,2011ApJ...741...68M,0.1579,0.2031,TBD,Phot,Bus-DeMeo,L,VIS,L
710,12323.0,Haeckel,2.19972683,0.15400927,4.187932,3.123,0.258,2011ApJ...741...68M,0.3295,0.2475,TBD,Phot,Bus-DeMeo,S,VIS,S
711,5915.0,Yoshihiro,2.25158234,0.09960965,4.799136,3.78,0.866,2015ApJ...814..117N,0.2806,0.4938,TBD,Phot,Bus-DeMeo,S,VIS,S
712,31945.0,2000 GQ108,2.19087396,0.05328826,5.508192,3.269,0.191,2011ApJ...741...68M,0.2043,0.2181,TBD,Phot,Bus-DeMeo,S,VIS,S
713,21476.0,Petrie,2.21559549,0.05430191,6.487705,3.851,0.077,2011ApJ...741...68M,0.263,0.1885,TBD,Phot,Bus-DeMeo,V,VIS,V
714,31410.0,1999 AY5,2.25845688,0.12732629,7.016188,3.398,0.141,2011ApJ...741...68M,0.1382,0.202,TBD,Phot,Bus-DeMeo,C,NIR,C
715,24681.0,Granados,2.2557178,0.07821603,7.369469,3.262,0.084,2011ApJ...741...68M,0.227,0.1913,TBD,Phot,Bus-DeMeo,V,VIS,V
716,7070.0,1994 YO2,2.24855542,0.1459935,6.993552,4.318,0.127,2011ApJ...741...68M,0.2809,0.1934,TBD,Phot,Bus-DeMeo,S,VIS,S
717,10710.0,1982 JE1,2.25908534,0.18273619,5.258081,3.826,0.037,2022PSJ.....3...30M,0.2521,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
718,8504.0,1990 YC,2.2176361,0.16007584,2.764858,4.33,0.176,2015ApJ...814..117N,0.1622,0.2013,TBD,Phot,Bus-DeMeo,C,VIS,C
719,29669.0,1998 XZ3,2.25297445,0.10771401,5.771367,3.8,0.051,2022PSJ.....3...30M,0.1886,0.1862,TBD,Phot,Bus-DeMeo,S,NIR,S
720,29431.0,Shijimi,2.2353108,0.15598446,7.191719,3.24,0.158,2011ApJ...741...68M,0.2323,0.2084,TBD,Phot,Bus-DeMeo,S,VIS,S
721,15991.0,1998 YH3,2.16244076,0.06999239,5.257949,4.161,0.21550000000000002,2022PSJ.....3...56H,0.2516,0.21145000000000003,TBD,Phot,Bus-DeMeo,S,VIS,S
722,17926.0,Jameswu,2.20009023,0.09955837,4.321258,3.307,0.259,2011ApJ...741...68M,0.1739,0.2418,TBD,Phot,Bus-DeMeo,C,VIS,C
723,9938.0,Kretlow,2.13980732,0.18950924,3.801192,3.192,0.3205,2022PSJ.....3...56H,0.2483,0.2902,TBD,Phot,Bus-DeMeo,S,VIS,S
724,15070.0,1999 BK8,2.24787162,0.17900404,5.558326,3.764,0.098,2015ApJ...814..117N,0.2882,0.1914,TBD,Phot,Bus-DeMeo,S,NIR,S
725,22445.0,1996 TT14,2.18805916,0.19566932,3.391586,3.451,0.125,2011ApJ...741...68M,0.1767,0.1979,TBD,Phot,Bus-DeMeo,S,VIS,S
726,26040.0,3747 T-1,2.22307007,0.07522389,1.888602,3.256,0.04,2011ApJ...741...68M,0.204,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
727,13930.0,Tashko,2.22516649,0.18070608,4.925788,3.133,0.341,2011ApJ...741...68M,0.2484,0.2852,TBD,Phot,Bus-DeMeo,S,VIS,S
728,14728.0,Schuchardt,2.21948052,0.15462509,4.564003,3.834,0.306,2015ApJ...814..117N,0.229,0.2437,TBD,Phot,Bus-DeMeo,V,VIS,V
729,7243.0,1990 VV3,2.23002504,0.07212765,1.941303,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
730,15819.0,Alisterling,2.18572165,0.11312,6.834708,3.062,0.123,2022PSJ.....3...30M,0.3274,0.201,TBD,Phot,Bus-DeMeo,V,VIS,V
731,21413.0,Albertsao,2.25869024,0.11422144,3.135763,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,L,VIS,L
732,12288.0,Verdun,2.20618196,0.1109805,7.184715,3.357,0.042,2011ApJ...741...68M,0.235,0.1859,TBD,Phot,Bus-DeMeo,S,VIS,S
733,4780.0,Polina,2.16999495,0.06051511,4.679411,3.552,0.078,2011ApJ...741...68M,0.2547,0.1894,TBD,Phot,Bus-DeMeo,S,VIS,S
734,2362.0,Mark Twain,2.19515376,0.19317549,3.950238,4.334,0.089,2016AJ....152...63N,0.3414,0.1887,TBD,Phot,Bus-DeMeo,S,NIR,S
735,19418.0,1998 FL49,2.19533899,0.14756048,2.010721,3.702,0.281,2011ApJ...741...68M,0.1812,0.2387,TBD,Phot,Bus-DeMeo,S,VIS,S
736,9541.0,Magri,2.2058019,0.09414272,5.967915,4.436,0.077,2011ApJ...741...68M,0.2565,0.1874,TBD,Phot,Bus-DeMeo,S,VIS,S
737,44170.0,1998 KK7,2.24800964,0.11344177,6.689628,4.073,0.925,2012ApJ...759L...8M,0.1178,0.4901,TBD,Phot,Bus-DeMeo,X,VIS,X
738,4823.0,Libenice,2.15937922,0.10675239,1.115505,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
739,6330.0,Koen,2.21271346,0.12023909,1.418782,3.189,0.693,2016AJ....152...63N,0.2804,0.472,TBD,Phot,Bus-DeMeo,S,VIS,S
740,63781.0,2001 RL5,2.24354635,0.11908998,5.452085,3.067,0.169,2021PSJ.....2..162M,0.0594,0.2147,TBD,Phot,Bus-DeMeo,C,VIS,C
741,1818.0,Brahms,2.16432192,0.17870798,2.979261,3.7,0.12,2016AJ....152...63N,0.3332,0.1953,TBD,Phot,Bus-DeMeo,A,VIS,A
742,11624.0,1996 UF,2.17462316,0.15563595,1.597118,3.54,0.092,2016AJ....152...63N,0.1758,0.1914,TBD,Phot,Bus-DeMeo,S,VIS,S
743,52483.0,1995 VZ4,2.21894086,0.07967772,3.542489,4.124,0.135,2011ApJ...741...68M,0.035,0.1955,TBD,Phot,Bus-DeMeo,X,VIS,X
744,5633.0,1978 UL7,2.14984911,0.11126497,2.432532,4.497,0.99,2016AJ....152...63N,0.3113,0.4773,TBD,Phot,Bus-DeMeo,S,VIS,S
745,4478.0,Blanco,2.24912812,0.13474294,3.280838,3.804,0.781,2016AJ....152...63N,0.2304,0.45,TBD,Phot,Bus-DeMeo,S,VIS,S
746,38162.0,1999 JB77,2.25625875,0.09230982,8.917898,3.085,0.055,2011ApJ...741...68M,0.132,0.1876,TBD,Phot,Bus-DeMeo,S,VIS,S
747,22311.0,1991 EF2,2.19672391,0.05653497,5.430015,3.583,0.161,2011ApJ...741...68M,0.2242,0.205,TBD,Phot,Bus-DeMeo,S,VIS,S
748,10844.0,1995 AG,2.21864345,0.05934497,3.38206,3.046,0.154,2011ApJ...741...68M,0.2556,0.2101,TBD,Phot,Bus-DeMeo,K,VIS,K
749,11087.0,Yamasakimakoto,2.21671118,0.19251259,3.452282,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
750,8286.0,Kouji,2.17889616,0.10160088,6.142811,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
751,25430.0,Ericlarson,2.24779567,0.17531528,4.676791,3.298,0.044,2021PSJ.....2..162M,0.1198,0.1861,TBD,Phot,Bus-DeMeo,Ds,NIR,U
752,130409.0,2000 OB33,2.21666929,0.19574802,4.651225,3.562,0.087,2020PSJ.....1....5M,0.0409,0.1906,TBD,Phot,Bus-DeMeo,B,VIS,B
753,19225.0,1993 RX5,2.24279303,0.16598649,2.16271,3.75,0.08,2012ApJ...759L...8M,0.0428,0.1891,TBD,Phot,Bus-DeMeo,S,VIS,S
754,33333.0,1998 SP66,2.18847244,0.1721434,6.385138,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
755,8476.0,1986 QT2,2.16686176,0.15393727,2.223633,3.023,0.811,2011ApJ...741...68M,0.226,0.5673,TBD,Phot,Bus-DeMeo,S,VIS,S
756,7117.0,Claudius,2.18063004,0.05788268,4.890611,3.155,0.246,2011ApJ...741...68M,0.191,0.2414,TBD,Phot,Bus-DeMeo,V,VIS,V
757,11399.0,1999 AR3,2.25966378,0.15412832,4.076411,3.737,0.094,2011ApJ...741...68M,0.1897,0.191,TBD,Phot,Bus-DeMeo,C,VIS,C
758,11442.0,Seijin-Sanso,2.21941865,0.03711928,5.369384,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
759,37580.0,1990 SH8,2.2239744,0.07822064,6.05876,3.359,0.29,2011ApJ...741...68M,0.1814,0.2525,TBD,Phot,Bus-DeMeo,C,VIS,C
760,23730.0,Suncar,2.22770817,0.13738442,3.873222,4.071,0.97,2017AJ....154..168M,0.0549,0.5109,TBD,Phot,Bus-DeMeo,C,VIS,C
761,4822.0,Karge,2.25243385,0.18531945,4.052568,4.25,0.229,2015ApJ...814..117N,0.2644,0.2134,TBD,Phot,Bus-DeMeo,S,VIS,S
762,22781.0,1999 GN4,2.25200358,0.08866553,5.399732,3.403,0.212,2011ApJ...741...68M,0.147,0.2224,TBD,Phot,Bus-DeMeo,S,VIS,S
763,53977.0,2000 GM70,2.24540511,0.13439558,5.969044,3.156,0.076,2011ApJ...741...68M,0.1109,0.1904,TBD,Phot,Bus-DeMeo,X,VIS,X
764,55999.0,1998 SK144,2.18647295,0.08493482,5.919347,4.11,0.189,2011ApJ...741...68M,0.063,0.2059,TBD,Phot,Bus-DeMeo,X,VIS,X
765,11438.0,Zeldovich,2.19271308,0.19362857,2.838336,4.423,0.116,2022PSJ.....3...30M,0.2652,0.1915,TBD,Phot,Bus-DeMeo,S,VIS,S
766,31907.0,Wongsumming,2.24132087,0.12316876,1.877466,4.278,0.043,2021PSJ.....2..162M,0.0395,0.1853,TBD,Phot,Bus-DeMeo,B,VIS,B
767,60048.0,1999 TS104,2.22446896,0.16349046,3.078415,3.609,0.114,2021PSJ.....2..162M,0.041,0.1947,TBD,Phot,Bus-DeMeo,C,VIS,C
768,3959.0,Irwin,2.2592341,0.18769156,3.284866,4.141,0.331,2011ApJ...741...68M,0.2317,0.2439,TBD,Phot,Bus-DeMeo,S,VIS,S
769,4825.0,Ventura,2.25172289,0.16585786,3.958842,3.786,0.126,2022PSJ.....3...30M,0.2647,0.1959,TBD,Phot,Bus-DeMeo,S,VIS,S
770,15971.0,Hestroffer,2.24732753,0.19091565,5.50651,3.157,0.163,2021PSJ.....2..162M,0.1139,0.2112,TBD,Phot,Bus-DeMeo,C,VIS,C
771,9535.0,Plitchenko,2.25972284,0.14259467,3.996754,4.322,0.133,2011ApJ...741...68M,0.1852,0.1942,TBD,Phot,Bus-DeMeo,X,VIS,X
772,5554.0,Keesey,2.2438535,0.19794654,7.718199,4.133,0.128,2016AJ....152...63N,0.248,0.1943,TBD,Phot,Bus-DeMeo,S,VIS,S
773,13529.0,Yokaboshi,2.24123794,0.09540142,4.35945,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
774,23513.0,1992 PZ3,2.24442188,0.18211663,6.732472,3.61,0.08,2022PSJ.....3...30M,0.2535,0.1895,TBD,Phot,Bus-DeMeo,S,VIS,S
775,13494.0,Treiso,2.22416715,0.18745817,3.135172,3.166,0.447,2011ApJ...741...68M,0.1466,0.3371,TBD,Phot,Bus-DeMeo,S,VIS,S
776,7040.0,Harwood,2.23451084,0.13113786,6.745983,3.884,0.218,2011ApJ...741...68M,0.2358,0.2157,TBD,Phot,Bus-DeMeo,S,VIS,S
777,30424.0,2000 LS4,2.21005428,0.12563867,6.020826,3.395,0.068,2011ApJ...741...68M,0.2406,0.1885,TBD,Phot,Bus-DeMeo,S,VIS,S
778,20561.0,1999 RE120,2.18002948,0.02847298,0.95076,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
779,86437.0,2000 CJ13,2.21740427,0.10360577,1.824795,3.151,0.177,2020PSJ.....1....5M,0.0447,0.2158,TBD,Phot,Bus-DeMeo,B,VIS,B
780,7587.0,Weckmann,2.2554975,0.15871972,5.527736,3.578,0.081,2022PSJ.....3...30M,0.2488,0.1897,TBD,Phot,Bus-DeMeo,S,NIR,S
781,18347.0,1989 WU,2.23278365,0.15489094,4.956839,3.931,0.079,2022PSJ.....3...30M,0.1897,0.1885,TBD,Phot,Bus-DeMeo,S,VIS,S
782,9940.0,1988 VM3,2.17170587,0.16956779,2.210947,3.097,0.043,2012ApJ...759L...8M,0.2297,0.1863,TBD,Phot,Bus-DeMeo,S,VIS,S
783,7976.0,Pinigin,2.22595613,0.09684092,2.202649,3.736,0.264,2011ApJ...741...68M,0.2389,0.2322,TBD,Phot,Bus-DeMeo,S,VIS,S
784,25012.0,1998 QC,2.17765601,0.06855628,4.512221,3.068,0.108,2011ApJ...741...68M,0.2319,0.1972,TBD,Phot,Bus-DeMeo,S,VIS,S
785,5872.0,Sugano,2.24864221,0.13301937,6.610879,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
786,17546.0,Osadakentaro,2.20947891,0.12843238,4.574135,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,NIR,V
787,9388.0,Takeno,2.2479074,0.19277336,4.744114,3.754,0.41,2016AJ....152...63N,0.1154,0.2857,TBD,Phot,Bus-DeMeo,S,VIS,S
788,16400.0,1984 SS1,2.16315914,0.07089812,3.049252,3.75,1.1,2012ApJ...759L...8M,0.2046,0.6149,TBD,Phot,Bus-DeMeo,S,VIS,S
789,9234.0,Matsumototaku,2.20226083,0.09915374,2.177641,3.1,0.27,2022PSJ.....3...56H,0.2445,0.2539,TBD,Phot,Bus-DeMeo,S,VIS,S
790,4811.0,Semashko,2.24680937,0.18247876,5.05921,3.98,0.031,2022PSJ.....3...30M,0.2531,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
791,44723.0,1999 TQ12,2.22288824,0.17218672,3.345198,3.893,0.051,2021PSJ.....2..162M,0.0369,0.1861,TBD,Phot,Bus,B,VIS,B
792,15283.0,1991 RB8,2.23848629,0.12126725,5.30274,3.488,0.308,2011ApJ...741...68M,0.3061,0.2552,TBD,Phot,Bus-DeMeo,S,NIR,S
793,85426.0,1997 AK12,2.17622876,0.15409331,0.404365,3.034,0.126,2020PSJ.....1....5M,0.046,0.2021,TBD,Phot,Bus-DeMeo,C,VIS,C
794,22539.0,1998 FT65,2.20994776,0.15250512,6.275166,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
795,34391.0,Garyzhan,2.2284453,0.18533877,5.546195,3.78,1.16,2012ApJ...759L...8M,0.177,0.6408,TBD,Phot,Bus-DeMeo,S,VIS,S
796,54062.0,2000 GX135,2.21995683,0.13572436,7.125326,3.395,0.176,2011ApJ...741...68M,0.1228,0.2114,TBD,Phot,Bus-DeMeo,C,VIS,C
797,5901.0,1986 WB1,2.23761834,0.11953607,3.685225,4.01,0.14,2012ApJ...759L...8M,0.198,0.197,TBD,Phot,Bus-DeMeo,S,VIS,S
798,9868.0,1991 VP1,2.25522167,0.12789833,4.922762,3.463,0.154,2011ApJ...741...68M,0.2033,0.2046,TBD,Phot,Bus-DeMeo,S,VIS,S
799,25436.0,1999 WE4,2.25839568,0.07236467,5.199254,4.353,0.073,2011ApJ...741...68M,0.2058,0.1872,TBD,Phot,Bus-DeMeo,S,NIR,S
800,12468.0,Zachotin,2.21775083,0.13450648,6.21502,3.37,0.065,2011ApJ...741...68M,0.2488,0.1882,TBD,Phot,Bus-DeMeo,V,VIS,V
801,11088.0,1993 UN,2.16435627,0.15895517,0.575087,3.012,0.23,2016AJ....152...63N,0.1911,0.2393,TBD,Phot,Bus-DeMeo,S,VIS,S
802,31013.0,1996 DR,2.22122754,0.16205164,8.939862,3.092,0.032,2011ApJ...741...68M,0.372,0.1854,TBD,Phot,Bus-DeMeo,S,VIS,S
803,9148.0,Boriszaitsev,2.23462521,0.16071552,4.749474,3.651,0.082,2022PSJ.....3...30M,0.2199,0.1896,TBD,Phot,Bus-DeMeo,S,VIS,S
804,9060.0,Toyokawa,2.20041315,0.19420564,2.5269,3.539,0.27,2016AJ....152...63N,0.2235,0.2392,TBD,Phot,Bus-DeMeo,S,VIS,S
805,80190.0,1999 VF38,2.18713835,0.08735905,5.718767,3.348,0.077,2020PSJ.....1....5M,0.0414,0.1899,TBD,Phot,Bus-DeMeo,B,VIS,B
806,6333.0,Helenejacq,2.17577213,0.05165285,3.051334,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
807,11270.0,1988 EA2,2.25824385,0.06354362,3.696674,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
808,69585.0,Albertoraugei,2.2403098,0.11980275,0.942453,3.76,0.927,2016AJ....152...63N,0.0726,0.5264,TBD,Phot,Bus-DeMeo,C,VIS,C
809,21626.0,Matthewhall,2.25364028,0.18101248,5.240339,3.148,0.742,2021PSJ.....2..162M,0.1581,0.5061,TBD,Phot,Bus-DeMeo,S,VIS,S
810,20438.0,1999 JP22,2.24504915,0.19992876,2.480614,3.83,1.051,2017AJ....154..168M,0.0739,0.5789,TBD,Phot,Bus-DeMeo,C,VIS,C
811,4605.0,Nikitin,2.2285239,0.15347071,2.142019,4.379,0.14,2012ApJ...759L...8M,0.2994,0.195,TBD,Phot,Bus-DeMeo,S,VIS,S
812,14850.0,Nagashimacho,2.1715257,0.15034946,2.780928,3.323,0.267,2020PSJ.....1....5M,0.1318,0.2445,TBD,Phot,Bus-DeMeo,S,VIS,S
813,6242.0,1990 OJ2,2.25613853,0.1438534,4.480361,4.13,0.755,2016AJ....152...63N,0.2699,0.4094,TBD,Phot,Bus-DeMeo,S,VIS,S
814,127887.0,2003 GT6,2.22944464,0.17802537,5.431143,3.163,0.045,2021PSJ.....2..162M,0.0523,0.1864,TBD,Phot,Bus-DeMeo,C,VIS,C
815,7709.0,1994 RN1,2.24480994,0.18622478,4.734331,3.728,0.112,2015ApJ...814..117N,0.2129,0.1938,TBD,Phot,Bus-DeMeo,S,VIS,S
816,16016.0,1999 CB54,2.17080811,0.03937589,0.91129,3.581,0.216,2011ApJ...741...68M,0.1832,0.2202,TBD,Phot,Bus-DeMeo,S,VIS,S
817,131685.0,2001 XH201,2.21457077,0.05521868,7.026066,3.543,0.265,2011ApJ...741...68M,0.0299,0.2373,TBD,Phot,Bus-DeMeo,X,VIS,X
818,59281.0,1999 CX48,2.25533252,0.12286497,6.484441,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
819,5850.0,Masaharu,2.16267857,0.17375606,2.348588,3.319,0.043,2022PSJ.....3...30M,0.271,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
820,18747.0,Lexcen,2.16947061,0.12031544,3.315048,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
821,10756.0,1990 SJ2,2.21598418,0.1639827,4.748701,3.85,0.24,2012ApJ...759L...8M,0.2513,0.2224,TBD,Phot,Bus-DeMeo,S,VIS,S
822,56436.0,2000 GZ46,2.23965855,0.20761259,5.113479,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
823,24020.0,1999 RV142,2.25980705,0.23450272,4.815798,3.826,0.93,2017AJ....154..168M,0.0761,0.5199,TBD,Phot,Bus-DeMeo,B,VIS,B
824,16497.0,Toinevermeylen,2.20700585,0.20795478,6.414396,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
825,18418.0,Ujibe,2.24813518,0.20181816,9.134743,3.45,0.16,2012ApJ...759L...8M,0.3016,0.2062,TBD,Phot,Bus-DeMeo,S,VIS,S
826,45072.0,1999 XC37,2.21729027,0.21178831,7.873185,3.13,0.168,2011ApJ...741...68M,0.1236,0.2132,TBD,Phot,Bus-DeMeo,X,VIS,X
827,48872.0,1998 HY98,2.20503692,0.21526898,3.568384,3.61,0.174,2020PSJ.....1....5M,0.0474,0.2079,TBD,Phot,Bus-DeMeo,S,VIS,S
828,67426.0,2000 QA98,2.23202452,0.20626374,4.761726,3.425,0.039,2021PSJ.....2..162M,0.0438,0.1856,TBD,Phot,Bus,B,VIS,B
829,12850.0,Axelmunthe,2.2554137,0.21077836,4.180848,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
830,26822.0,1988 RG13,2.20151515,0.24812729,8.917648,3.004,0.356,2015ApJ...814..117N,0.2962,0.3002,TBD,Phot,Bus-DeMeo,V,VIS,V
831,6108.0,Glebov,2.19420289,0.20283391,2.880904,3.358,0.054,2022PSJ.....3...30M,0.2697,0.187,TBD,Phot,Bus-DeMeo,S,VIS,S
832,94583.0,2001 VG47,2.18624921,0.22744286,3.407822,3.688,0.387,2020PSJ.....1....5M,0.0351,0.2792,TBD,Phot,Bus-DeMeo,C,VIS,C
833,11864.0,1989 NH1,2.19112012,0.20371505,5.883163,3.937,0.17,2016AJ....152...63N,0.2295,0.2034,TBD,Phot,Bus-DeMeo,S,VIS,S
834,42427.0,5061 T-2,2.20787911,0.23726359,6.097405,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
835,7169.0,Linda,2.24890203,0.20072875,4.808011,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
836,8938.0,1997 AF21,2.14451634,0.2034136,2.482311,3.274,0.209,2011ApJ...741...68M,0.1909,0.2241,TBD,Phot,Bus-DeMeo,S,VIS,S
837,10054.0,Solomin,2.25763253,0.2046093,5.401843,4.022,0.121,2015ApJ...814..117N,0.2411,0.1938,TBD,Phot,Bus-DeMeo,S,NIR,S
838,15673.0,Chetaev,2.20697534,0.26817366,5.366693,3.65,0.412,2015ApJ...814..117N,0.2101,0.2914,TBD,Phot,Bus-DeMeo,S,VIS,S
839,85193.0,1991 RD19,2.21092277,0.23893872,2.848791,3.692,0.209,2015ApJ...814..117N,0.0449,0.2162,TBD,Phot,Bus-DeMeo,L,VIS,L
840,17353.0,1975 TE,2.24433691,0.21747172,4.338276,3.667,0.183,2011ApJ...741...68M,0.2006,0.2095,TBD,Phot,Bus-DeMeo,S,VIS,S
841,15286.0,1991 RJ22,2.14498029,0.2113832,4.482295,3.218,0.058,2022PSJ.....3...30M,0.3161,0.1877,TBD,Phot,Bus-DeMeo,S,VIS,S
842,10529.0,Giessenburg,2.25125258,0.20298311,3.695926,4.187,0.067,2022PSJ.....3...30M,0.1553,0.187,TBD,Phot,Bus-DeMeo,C,VIS,C
843,7157.0,Lofgren,2.19948087,0.22671948,4.1425,3.335,1.019,2011ApJ...741...68M,0.2254,0.6383,TBD,Phot,Bus-DeMeo,S,VIS,S
844,85705.0,1998 SO21,2.21119913,0.20616912,2.518836,4.119,0.246,2015ApJ...814..117N,0.0345,0.2195,TBD,Phot,Bus-DeMeo,S,VIS,S
845,13410.0,Arhale,2.18766936,0.21703799,4.891679,3.6,0.547,2016AJ....152...63N,0.216,0.3554,TBD,Phot,Bus-DeMeo,V,VIS,V
846,14425.0,Fujimimachi,2.17661355,0.22640016,5.808401,4.184,0.051,2022PSJ.....3...30M,0.2581,0.1858,TBD,Phot,Bus-DeMeo,C,VIS,C
847,5309.0,MacPherson,2.25178835,0.2345187,4.044664,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
848,3009.0,Coventry,2.19683885,0.20542647,4.556613,3.749,0.178,2016AJ....152...63N,0.3215,0.2072,TBD,Phot,Bus-DeMeo,S,VIS,S
849,15768.0,1993 FW11,2.21211946,0.20428236,4.287565,3.838,0.095,2021PSJ.....2..162M,0.0514,0.1907,TBD,Phot,Bus-DeMeo,S,VIS,S
850,46780.0,1998 HH52,2.15549311,0.23816829,7.118619,3.36,0.336,2017A&A...603A..55A,0.218,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
851,127905.0,2003 GE23,2.23659464,0.21063537,3.427998,3.598,0.23,2020PSJ.....1....5M,0.0509,0.2242,TBD,Phot,Bus-DeMeo,B,VIS,B
852,11152.0,Oomine,2.1880725,0.23963641,3.58473,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
853,40815.0,1999 TY77,2.24022106,0.2098367,2.930727,3.701,0.837,2017AJ....154..168M,0.0728,0.4884,TBD,Phot,Bus-DeMeo,C,VIS,C
854,24242.0,1999 XY100,2.17006675,0.26454399,4.72863,3.406,0.38,2015ApJ...814..117N,0.1952,0.2893,TBD,Phot,Bus-DeMeo,S,VIS,S
855,44036.0,1998 DO7,2.18338872,0.23402162,1.94898,3.798,0.188,2016AJ....152...63N,0.034,0.2091,TBD,Phot,Bus-DeMeo,S,VIS,S
856,7254.0,Kuratani,2.15673887,0.20631959,3.013489,3.2,0.151,2016AJ....152...63N,0.1874,0.207,TBD,Phot,Bus-DeMeo,S,VIS,S
857,11001.0,Andrewulff,2.22701041,0.21056305,6.062568,3.43,0.62,2021PSJ.....2..162M,0.2336,0.4057,TBD,Phot,Bus-DeMeo,S,VIS,S
858,7365.0,Sejong,2.20862404,0.21282372,6.824702,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
859,46418.0,2002 JS12,2.24295101,0.20715223,7.390951,3.108,0.547,2021PSJ.....2..162M,0.1413,0.3973,TBD,Phot,Bus-DeMeo,S,VIS,S
860,92394.0,2000 JW17,2.20171883,0.21137884,5.731417,3.563,0.073,2021PSJ.....2..162M,0.0501,0.1887,TBD,Phot,Bus-DeMeo,B,VIS,B
861,5246.0,Migliorini,2.22393542,0.28352588,5.62626,3.18,0.318,2017A&A...603A..55A,0.2548,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
862,35783.0,1999 JU20,2.2517241,0.20018901,3.418,3.46,0.44,2012ApJ...759L...8M,0.2275,0.314,TBD,Phot,Bus-DeMeo,K,VIS,K
863,68335.0,2001 KQ9,2.22661543,0.20302816,3.566358,3.024,0.72,2016AJ....152...63N,0.079,0.5106,TBD,Phot,Bus-DeMeo,C,NIR,C
864,2175.0,Andrea Doria,2.21582385,0.20670722,3.704461,3.991,0.027,2022PSJ.....3...30M,0.2785,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
865,203291.0,2001 SJ72,2.23087367,0.20581404,4.770796,3.972,0.195,2015ApJ...814..117N,0.0286,0.2087,TBD,Phot,Bus-DeMeo,B,VIS,B
866,65425.0,2002 TL129,2.16333247,0.23932662,4.883112,3.06,0.306,2017A&A...603A..55A,0.0376,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
867,35080.0,1990 QH8,2.25942125,0.246991,1.603232,3.771,0.555,2015ApJ...814..117N,0.0563,0.3472,TBD,Phot,Bus-DeMeo,C,VIS,C
868,3239.0,Meizhou,2.1847606,0.22118837,3.017848,3.357,0.048,2022PSJ.....3...30M,0.2905,0.1864,TBD,Phot,Bus-DeMeo,C,VIS,C
869,16173.0,2000 AC98,2.25044823,0.21270448,5.254902,3.881,0.145,2011ApJ...741...68M,0.2194,0.1988,TBD,Phot,Bus-DeMeo,S,VIS,S
870,19082.0,Vikchernov,2.24583418,0.25476501,6.046918,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
871,6831.0,1991 UM1,2.19715213,0.20522262,4.592009,4.414,0.17,2015ApJ...814..117N,0.2384,0.1997,TBD,Phot,Bus-DeMeo,L,VIS,L
872,7408.0,Yoshihide,2.22911408,0.2214149,3.183685,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
873,153474.0,2001 RK43,2.18627016,0.37399687,9.397896,3.282,0.376,2015ApJ...814..117N,0.0456,0.294,TBD,Phot,Bus-DeMeo,B,VIS,B
874,27757.0,1991 PO18,2.24923102,0.21356354,5.660434,3.55,0.103,2015ApJ...814..117N,0.3038,0.1931,TBD,Phot,Bus-DeMeo,S,VIS,S
875,25880.0,2000 QG196,2.2579765,0.21835424,7.601324,3.485,0.897,2016AJ....152...63N,0.2181,0.5467,TBD,Phot,Bus-DeMeo,S,VIS,S
876,33933.0,2000 LE29,2.18710966,0.21223391,1.082028,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
877,16694.0,1995 AJ,2.23797275,0.2068722,6.416911,4.126,0.021,2012ApJ...759L...8M,0.2377,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
878,5684.0,Kogo,2.22092337,0.21720071,5.553127,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
879,4906.0,Seneferu,2.17628046,0.21525767,1.651711,3.11,0.749,2011ApJ...741...68M,0.1635,0.5157,TBD,Phot,Bus-DeMeo,S,VIS,S
880,29980.0,Dougsimons,2.25400016,0.20846225,3.74008,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
881,7832.0,1993 FA27,2.23311924,0.2120351,5.366997,3.35,0.096,2022PSJ.....3...30M,0.354,0.1929,TBD,Phot,Bus-DeMeo,S,VIS,S
882,19402.0,1998 EG14,2.2412951,0.26948517,3.315869,3.34,0.334,2017A&A...603A..55A,0.1512,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
883,12978.0,Ivashov,2.22770984,0.20041693,3.742408,3.217,0.792,2015ApJ...814..117N,0.2513,0.5257,TBD,Phot,Bus-DeMeo,S,VIS,S
884,92274.0,2000 CO86,2.17347006,0.21250523,5.418564,3.523,0.039,2021PSJ.....2..162M,0.0422,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
885,16063.0,1999 NV36,2.23975483,0.22172498,4.113985,3.327,0.89,2017AJ....154..168M,0.0697,0.5658,TBD,Phot,Bus-DeMeo,C,VIS,C
886,19977.0,1989 TQ,2.22214115,0.21429706,5.556638,4.264,0.147,2016AJ....152...63N,0.1921,0.1967,TBD,Phot,Bus-DeMeo,S,NIR,S
887,146964.0,2002 JM66,2.17914212,0.22327936,3.255398,3.005,0.153,2016AJ....152...63N,0.0444,0.2105,TBD,Phot,Bus-DeMeo,C,NIR,C
888,15549.0,2000 FN,2.21689679,0.20984262,7.133074,4.41,0.037,2015ApJ...814..117N,0.2411,0.185,TBD,Phot,Bus-DeMeo,S,NIR,S
889,12520.0,1998 HV78,2.24631206,0.29366067,4.805969,3.41,0.341,2017A&A...603A..55A,0.1895,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
890,9366.0,1992 WR1,2.25893006,0.2054329,7.728916,3.219,0.106,2011ApJ...741...68M,0.3561,0.1956,TBD,Phot,Bus-DeMeo,S,VIS,S
891,11116.0,1996 EK,2.19602203,0.22681703,7.744226,3.08,0.433,2011ApJ...741...68M,0.3296,0.3361,TBD,Phot,Bus-DeMeo,S,VIS,S
892,74841.0,1999 TH36,2.25553828,0.07508643,10.380362,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
893,67378.0,2000 OC3,1.98637511,0.04460792,19.323038,3.222,0.343,2011ApJ...741...68M,0.0792,0.2815,TBD,Phot,Bus-DeMeo,X,VIS,X
894,7579.0,1990 TN1,1.97853908,0.06583255,16.978247,3.51,0.17,2012ApJ...759L...8M,0.4022,0.2081,TBD,Phot,Bus-DeMeo,S,VIS,S
895,56371.0,2000 EC15,2.25236507,0.19372833,10.202707,3.458,0.159,2015ApJ...814..117N,0.1894,0.2059,TBD,Phot,Bus-DeMeo,C,VIS,C
896,5402.0,Kejosmith,2.04596671,0.13671821,16.703855,4.161,0.275,2016AJ....152...63N,0.3347,0.2267,TBD,Phot,Bus-DeMeo,X,VIS,X
897,12008.0,Kandrup,1.99611654,0.31628284,29.746269,4.221,0.284,2004PhDT.......371D,0.5155,0.2281,TBD,Phot,Bus-DeMeo,S,VIS,S
898,10416.0,Kottler,2.24158233,0.39887949,20.303895,3.418,0.408,2016AJ....152...63N,0.2087,0.3015,TBD,Phot,Bus-DeMeo,S,VIS,S
899,3270.0,Dudley,2.14909347,0.32878671,27.680957,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
900,7910.0,Aleksola,2.24761726,0.13875875,8.369273,5.857,0.043,2022PSJ.....3...30M,0.1705,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
901,7058.0,Al-Tusi,2.24172064,0.14341532,4.328332,5.742,0.064,2016AJ....152...63N,0.179,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
902,13022.0,1988 RL9,2.21340736,0.10588802,5.115126,5.13,0.101,2011ApJ...741...68M,0.2065,0.1884,TBD,Phot,Bus-DeMeo,D,VIS,D
903,2971.0,Mohr,2.24636298,0.1170057,6.992563,5.556,0.034,2012ApJ...759L...8M,0.2498,0.1846,TBD,Phot,Bus-DeMeo,V,VIS,V
904,5908.0,Aichi,2.25386945,0.17583038,5.985821,4.861,1.312,2021PSJ.....2..162M,0.1196,0.5704,TBD,Phot,Bus-DeMeo,C,VIS,C
905,20271.0,Allygoldberg,2.20854418,0.04062029,2.284058,5.62,1.37,2020PSJ.....1....5M,0.0636,0.5212,TBD,Phot,Bus-DeMeo,X,VIS,X
906,2656.0,Evenkia,2.25540094,0.08067199,3.197742,5.654,0.233,2022PSJ.....3...30M,0.222,0.2018,TBD,Phot,Bus-DeMeo,S,VIS,S
907,4935.0,Maslachkova,2.1950147,0.14604146,5.727119,5.322,0.114,2016AJ....152...63N,0.2697,0.1891,TBD,Phot,Bus-DeMeo,S,VIS,S
908,3373.0,Koktebelia,2.24632972,0.13062364,3.20363,5.2,0.088,2014ApJ...791..121M,0.2461,0.1873,TBD,Phot,Bus-DeMeo,S,VIS,S
909,6818.0,Sessyu,2.21585159,0.08302845,4.248977,4.992,0.256,2011ApJ...741...68M,0.1797,0.2108,TBD,Phot,Bus-DeMeo,S,VIS,S
910,3668.0,Ilfpetrov,2.18809235,0.10364259,3.077189,5.966,0.396,2022PSJ.....3...56H,0.2166,0.22735,TBD,Phot,Bus-DeMeo,S,VIS,S
911,4508.0,Takatsuki,2.19587609,0.08471736,1.980724,4.559,0.039,2018A&A...612A..85A,0.259,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
912,6274.0,Taizaburo,2.14925664,0.11690723,3.934897,4.865,0.146,2015ApJ...814..117N,0.2036,0.1937,TBD,Phot,Bus-DeMeo,S,VIS,S
913,33393.0,Khandelwal,2.24849003,0.15972448,2.252122,4.896,0.068,2021PSJ.....2..162M,0.05,0.1863,TBD,Phot,Bus-DeMeo,C,VIS,C
914,4477.0,Kelley,2.21997189,0.16144311,2.942266,4.76,0.26,2012ApJ...759L...8M,0.2703,0.2142,TBD,Phot,Bus-DeMeo,V,VIS,V
915,3076.0,Garber,2.23769745,0.18929337,7.712451,5.225,0.038,2014ApJ...791..121M,0.2202,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
916,6762.0,Cyrenagoodrich,2.17221693,0.1745921,3.698673,5.0,0.249,2011AJ....141..186R,0.0966,0.2094,TBD,Phot,Bus-DeMeo,S,NIR,S
917,7043.0,Godart,2.24439556,0.18658553,5.997712,5.506,0.5205,2022PSJ.....3...56H,0.2663,0.2677,TBD,Phot,Bus-DeMeo,S,VIS,S
918,2888.0,Hodgson,2.25693056,0.13222002,7.624743,5.43,0.14,2012ApJ...759L...8M,0.4183,0.1913,TBD,Phot,Bus-DeMeo,V,NIR,V
919,13195.0,1997 CG6,2.21751266,0.12279302,8.101798,4.602,0.051,2014ApJ...791..121M,0.234,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
920,4631.0,Yabu,2.23440343,0.12367176,7.410566,5.532,0.202,2011ApJ...741...68M,0.2451,0.1982,TBD,Phot,Bus-DeMeo,S,VIS,S
921,2242.0,Balaton,2.20805356,0.11694672,2.536021,5.794,0.124,2016AJ....152...63N,0.2153,0.1891,TBD,Phot,Bus-DeMeo,S,NIR,S
922,2972.0,Niilo,2.1509768,0.16942147,1.097114,4.728,0.131,2011ApJ...741...68M,0.2616,0.1924,TBD,Phot,Bus-DeMeo,S,VIS,S
923,3370.0,Kohsai,2.21552238,0.10861011,7.113107,5.358,0.061,2022PSJ.....3...30M,0.2173,0.1856,TBD,Phot,Bus-DeMeo,A,VIS,A
924,10017.0,Jaotsungi,2.18621523,0.14641371,9.088253,4.71,0.058,2012ApJ...759L...8M,0.2153,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
925,12218.0,Fleischer,2.2121651,0.14068771,4.864082,4.974,0.06,2022PSJ.....3...30M,0.243,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
926,3672.0,Stevedberg,2.1837823,0.13881478,6.293501,5.596,0.17,2016AJ....152...63N,0.27,0.194,TBD,Phot,Bus-DeMeo,S,VIS,S
927,2648.0,Owa,2.25071247,0.17366696,4.79502,5.589,0.266,2022PSJ.....3...56H,0.3051,0.21145,TBD,Phot,Bus-DeMeo,S,VIS,S
928,6317.0,Dreyfus,2.24211131,0.05884732,5.834799,5.578,0.257,2016AJ....152...63N,0.14,0.206,TBD,Phot,Bus-DeMeo,S,VIS,S
929,10958.0,Mont Blanc,2.2330847,0.1129952,2.20084,4.509,0.216,2016AJ....152...63N,0.046,0.2076,TBD,Phot,Bus-DeMeo,C,VIS,C
930,3996.0,Fugaku,2.25937144,0.10418264,2.283867,5.165,0.1745,2022PSJ.....3...56H,0.3349,0.197,TBD,Phot,Bus-DeMeo,C,VIS,C
931,7851.0,Azumino,2.20431566,0.16356643,5.02533,4.958,0.129,2016AJ....152...63N,0.2491,0.1914,TBD,Phot,Bus-DeMeo,S,VIS,S
932,3605.0,Davy,2.2508345,0.08069092,3.91889,5.98,0.15,2012ApJ...759L...8M,0.3088,0.1909,TBD,Phot,Bus-DeMeo,S,VIS,S
933,5930.0,Zhiganov,2.2497378,0.0907473,4.819661,4.884,0.18,2016AJ....152...63N,0.2116,0.1984,TBD,Phot,Bus-DeMeo,L,VIS,L
934,4519.0,Voronezh,2.20299259,0.06006818,3.209045,4.86,0.126,2022PSJ.....3...30M,0.2217,0.1914,TBD,Phot,Bus-DeMeo,S,VIS,S
935,6196.0,Bernardbowen,2.19942014,0.09397344,6.198037,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
936,16486.0,1990 RM3,2.25084832,0.14755033,6.408688,5.358,0.055,2012ApJ...759L...8M,0.0993,0.1853,TBD,Phot,Bus-DeMeo,Kl,NIR,U
937,4655.0,Marjoriika,2.25443372,0.19084166,1.915179,5.326,0.04,2016AJ....152...63N,0.2411,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
938,6556.0,Arcimboldo,2.19974714,0.13286965,4.985723,4.99,0.07,2016AJ....152...63N,0.2349,0.1863,TBD,Phot,Bus-DeMeo,S,VIS,S
939,60784.0,2000 GC178,2.23094395,0.15844506,4.73604,4.646,0.053,2015ApJ...814..117N,0.036,0.1856,TBD,Phot,Bus-DeMeo,X,VIS,X
940,10479.0,Yiqunchen,2.25872842,0.1801657,7.72024,5.386,0.093,2022PSJ.....3...30M,0.2424,0.1874,TBD,Phot,Bus-DeMeo,C,VIS,C
941,64675.0,2001 XL67,2.25465282,0.19329201,2.628978,4.706,0.095,2015ApJ...814..117N,0.043,0.1886,TBD,Phot,Bus-DeMeo,S,VIS,S
942,4875.0,Ingalls,2.24362314,0.17864506,5.255803,5.486,0.103,2016AJ....152...63N,0.2996,0.188,TBD,Phot,Bus-DeMeo,S,NIR,S
943,5073.0,Junttura,2.22607256,0.10136171,6.614492,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
944,4890.0,Shikanosima,2.20396539,0.15022624,3.655107,4.656,0.093,2011ApJ...741...68M,0.2393,0.1885,TBD,Phot,Bus-DeMeo,Q,VIS,Q
945,9196.0,Sukagawa,2.21161052,0.07039346,3.435489,4.648,0.061,2022PSJ.....3...30M,0.2273,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
946,3355.0,Onizuka,2.18626755,0.06579452,4.067051,4.646,0.121,2016AJ....152...63N,0.2517,0.1914,TBD,Phot,Bus-DeMeo,S,VIS,S
947,7572.0,Znokai,2.15867792,0.08776969,3.74963,4.716,0.065,2016AJ....152...63N,0.2355,0.1863,TBD,Phot,Bus-DeMeo,S,NIR,S
948,3956.0,Caspar,2.23911002,0.17965042,4.809146,5.466,0.26,2011ApJ...741...68M,0.3249,0.2073,TBD,Phot,Bus-DeMeo,S,VIS,S
949,4692.0,SIMBAD,2.25672063,0.14761692,3.69997,5.11,0.085,2012ApJ...759L...8M,0.2502,0.1872,TBD,Phot,Bus-DeMeo,V,VIS,V
950,29995.0,Arshavsky,2.20591524,0.13239773,5.06155,5.175,0.036,2020PSJ.....1....5M,0.0394,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
951,2764.0,Moeller,2.24620042,0.08383487,1.991418,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
952,7355.0,Bottke,2.25857607,0.16476238,7.662559,5.11,0.28,2012ApJ...759L...8M,0.298,0.2143,TBD,Phot,Bus-DeMeo,S,VIS,S
953,2825.0,Crosby,2.24591079,0.17433141,3.518721,5.289,0.049,2014ApJ...791..121M,0.2584,0.1851,TBD,Phot,Bus-DeMeo,S,VIS,S
954,5752.0,1992 CJ,2.24420772,0.12308001,5.513937,4.84,0.11,2022PSJ.....3...56H,0.2341,0.1898,TBD,Phot,Bus-DeMeo,V,VIS,V
955,2883.0,Barabashov,2.24591564,0.08204399,1.406923,4.962,0.068,2014ApJ...791..121M,0.3131,0.1862,TBD,Phot,Bus-DeMeo,S,VIS,S
956,2318.0,Lubarsky,2.25239304,0.13144411,3.599614,4.585,0.319,2015ApJ...814..117N,0.2357,0.2309,TBD,Phot,Bus-DeMeo,S,VIS,S
957,24473.0,2000 UK98,2.25708572,0.11054069,5.492997,5.277,0.148,2011ApJ...741...68M,0.2479,0.1926,TBD,Phot,Bus-DeMeo,S,VIS,S
958,6764.0,Kirillavrov,2.25948361,0.13956259,7.048824,4.911,0.098,2022PSJ.....3...30M,0.3317,0.1885,TBD,Phot,Bus-DeMeo,C,VIS,C
959,4472.0,Navashin,2.2410155,0.14623344,5.831368,5.152,0.084,2022PSJ.....3...30M,0.2484,0.1871,TBD,Phot,Bus-DeMeo,S,VIS,S
960,4842.0,Atsushi,2.25055577,0.15666562,2.468858,4.582,0.097,2016AJ....152...63N,0.2685,0.189,TBD,Phot,Bus-DeMeo,S,VIS,S
961,7393.0,Luginbuhl,2.24082212,0.19963899,6.730705,5.433,0.099,2015ApJ...814..117N,0.2685,0.1878,TBD,Phot,Bus-DeMeo,S,NIR,S
962,13294.0,Rockox,2.25906132,0.0975737,5.734202,5.236,0.054,2015ApJ...814..117N,0.1099,0.1854,TBD,Phot,Bus-DeMeo,X,VIS,X
963,4798.0,Mercator,2.19726753,0.11018341,3.658439,4.858,0.161,2012ApJ...759L...8M,0.2501,0.1958,TBD,Phot,Bus-DeMeo,S,VIS,S
964,19707.0,Tokunai,2.25156855,0.18977619,4.692719,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
965,27111.0,1998 VV34,2.2197874,0.14366922,7.028186,5.255,0.204,2011ApJ...741...68M,0.1896,0.1999,TBD,Phot,Bus-DeMeo,S,VIS,S
966,24757.0,1992 VN,2.2563443,0.12502779,7.662334,4.886,0.054,2011ApJ...741...68M,0.1183,0.1855,TBD,Phot,Bus-DeMeo,X,VIS,X
967,4095.0,Ishizuchisan,2.12003449,0.11800306,2.515099,4.79,0.24,2016AJ....152...63N,0.148,0.2097,TBD,Phot,Bus-DeMeo,S,VIS,S
968,9896.0,1996 BL17,2.24618259,0.09137412,6.43396,4.78,0.072,2014ApJ...791..121M,0.2833,0.1867,TBD,Phot,Bus-DeMeo,S,NIR,S
969,3681.0,Boyan,2.2296358,0.18409193,4.065522,4.543,0.057,2011ApJ...741...68M,0.3165,0.1859,TBD,Phot,Bus-DeMeo,S,NIR,S
970,15868.0,Akiyoshidai,2.25453096,0.16465449,4.531551,5.608,0.301,2021PSJ.....2..162M,0.0517,0.2132,TBD,Phot,Bus-DeMeo,S,VIS,S
971,6519.0,Giono,2.19556749,0.15693556,5.718838,4.6,0.202,2011ApJ...741...68M,0.1912,0.2041,TBD,Phot,Bus-DeMeo,A,VIS,A
972,1744.0,Harriet,2.22934409,0.12143295,4.406882,5.013,0.209,2011ApJ...741...68M,0.2824,0.2022,TBD,Phot,Bus-DeMeo,S,NIR,S
973,5440.0,Terao,2.17172501,0.14204024,4.561639,5.688,0.028,2014ApJ...791..121M,0.2,0.1845,TBD,Phot,Bus-DeMeo,A,VIS,A
974,24611.0,Svetochka,2.22456764,0.17334752,3.948036,4.536,0.179,2011ApJ...741...68M,0.1336,0.2004,TBD,Phot,Bus-DeMeo,S,VIS,S
975,7683.0,Wuwenjun,2.25858121,0.12249761,7.059974,5.832,0.072,2015ApJ...814..117N,0.1126,0.1859,TBD,Phot,Bus-DeMeo,X,VIS,X
976,8265.0,1986 RB5,2.24291033,0.1789113,5.670329,5.511,0.431,2015ApJ...814..117N,0.2111,0.2417,TBD,Phot,Bus-DeMeo,S,VIS,S
977,5993.0,Tammydickinson,2.17616932,0.06878622,1.925372,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
978,7309.0,Shinkawakami,2.18624968,0.12499054,4.893482,5.547,0.076,2016AJ....152...63N,0.1734,0.1862,TBD,Phot,Bus-DeMeo,S,VIS,S
979,2071.0,Nadezhda,2.25248225,0.15782571,3.634861,5.029,0.057,2016AJ....152...63N,0.2885,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
980,7068.0,Minowa,2.2198304,0.08786828,6.283588,5.759,0.137,2022PSJ.....3...30M,0.2101,0.1903,TBD,Phot,Bus-DeMeo,C,VIS,C
981,6290.0,1985 CA2,2.22146633,0.09212568,5.121163,5.432,0.085,2012ApJ...759L...8M,0.2134,0.1868,TBD,Phot,Bus-DeMeo,S,VIS,S
982,6115.0,Martinduncan,2.22633719,0.15477201,4.890173,4.921,0.242,2016AJ....152...63N,0.1766,0.2088,TBD,Phot,Bus-DeMeo,S,NIR,S
983,7090.0,1992 HY4,2.23268948,0.13712222,3.94022,4.595,0.072,2022PSJ.....3...30M,0.2457,0.1869,TBD,Phot,Bus-DeMeo,C,VIS,C
984,33362.0,1999 BP1,2.19574545,0.10231009,3.267535,4.972,0.099,2021PSJ.....2..162M,0.0415,0.1885,TBD,Phot,Bus-DeMeo,S,VIS,S
985,5681.0,Bakulev,2.19961032,0.18970481,5.196866,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
986,3138.0,Ciney,2.22538149,0.07511339,4.618886,5.754,0.062,2022PSJ.....3...30M,0.2085,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
987,6413.0,Iye,2.25747526,0.11119537,4.794202,5.35,0.087,2012ApJ...759L...8M,0.2006,0.1871,TBD,Phot,Bus-DeMeo,S,VIS,S
988,9319.0,Hartzell,2.24753335,0.15403335,2.940017,5.47,0.164,2015ApJ...814..117N,0.0424,0.1937,TBD,Phot,Bus-DeMeo,C,VIS,C
989,14276.0,2000 CF2,2.25073527,0.17838195,6.452697,5.998,0.103,2011ApJ...741...68M,0.1919,0.1874,TBD,Phot,Bus-DeMeo,S,VIS,S
990,16058.0,1999 JP75,2.25746548,0.15165362,7.06788,5.644,0.5035,2022PSJ.....3...56H,0.177,0.25695,TBD,Phot,Bus-DeMeo,S,VIS,S
991,5109.0,Robertmiller,2.23999513,0.06658325,3.57749,4.716,0.114,2011ApJ...741...68M,0.229,0.1904,TBD,Phot,Bus-DeMeo,S,VIS,S
992,4475.0,Voitkevich,2.25297788,0.06822752,2.19716,5.498,0.154,2015ApJ...814..117N,0.1831,0.1925,TBD,Phot,Bus-DeMeo,S,NIR,S
993,24754.0,Zellyfry,2.25107913,0.14052494,8.01182,5.007,0.048,2017AJ....154..168M,0.1294,0.1852,TBD,Phot,Bus-DeMeo,Kl,NIR,U
994,3676.0,Hahn,2.15379105,0.05396132,3.073226,4.963,0.064,2022PSJ.....3...30M,0.1736,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
995,16518.0,Akihikoito,2.25402482,0.14407708,4.529856,4.682,0.131,2012ApJ...759L...8M,0.2024,0.1925,TBD,Phot,Bus-DeMeo,C,VIS,C
996,13593.0,1994 NF1,2.21719722,0.13957273,8.19448,4.766,0.096,2015ApJ...814..117N,0.1814,0.1886,TBD,Phot,Bus-DeMeo,C,VIS,C
997,7014.0,Nietzsche,2.25607651,0.18137486,3.162123,5.171,0.043,2014ApJ...791..121M,0.1905,0.185,TBD,Phot,Bus-DeMeo,S,NIR,S
998,7368.0,Haldancohn,2.24507243,0.13505401,6.696052,4.631,0.047,2014ApJ...791..121M,0.2353,0.1853,TBD,Phot,Bus-DeMeo,S,VIS,S
999,9008.0,Bohsternberk,2.17678114,0.10592859,6.383529,4.6,0.35,2022PSJ.....3...56H,0.2116,0.23950000000000002,TBD,Phot,Bus-DeMeo,S,VIS,S
1000,2941.0,Alden,2.15140418,0.0889352,3.240301,5.096,0.059,2016AJ....152...63N,0.2447,0.1857,TBD,Phot,Bus-DeMeo,S,VIS,S
1001,6753.0,Fursenko,2.24706901,0.13970385,3.002436,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1002,64543.0,2001 VK120,2.25340105,0.14481334,4.727481,4.568,0.059,2020PSJ.....1....5M,0.0515,0.186,TBD,Phot,Bus-DeMeo,C,VIS,C
1003,15446.0,1998 XQ4,2.25478465,0.08739105,5.978538,4.641,0.132,2015ApJ...814..117N,0.1682,0.1928,TBD,Phot,Bus-DeMeo,S,VIS,S
1004,5313.0,Nunes,2.21670962,0.12202605,4.524739,5.323,0.317,2016AJ....152...63N,0.2008,0.2194,TBD,Phot,Bus-DeMeo,C,VIS,C
1005,2227.0,Otto Struve,2.23665533,0.17440861,4.951239,4.723,0.086,2016AJ....152...63N,0.2822,0.1878,TBD,Phot,Bus-DeMeo,S,VIS,S
1006,3517.0,Tatianicheva,2.24087472,0.09566967,3.154248,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1007,3050.0,Carrera,2.22515527,0.18950368,1.307471,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
1008,4171.0,Carrasco,2.24324549,0.07996778,4.034715,4.94,0.067,2011ApJ...741...68M,0.2375,0.1862,TBD,Phot,Bus-DeMeo,S,NIR,S
1009,6126.0,Hubelmatt,2.21663137,0.12164911,2.856131,4.857,0.159,2011ApJ...741...68M,0.2669,0.1955,TBD,Phot,Bus-DeMeo,A,VIS,A
1010,836.0,Jole,2.19000826,0.1762723,4.845961,5.351,0.053,2011ApJ...741...68M,0.3092,0.1853,TBD,Phot,Bus-DeMeo,S,VIS,S
1011,5630.0,Billschaefer,2.24286543,0.14110614,2.900649,4.842,0.064,2022PSJ.....3...30M,0.2193,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
1012,1988.0,Delores,2.15344423,0.10270642,4.25221,5.76,0.04,2016AJ....152...63N,0.188,0.1847,TBD,Phot,Bus-DeMeo,X,VIS,X
1013,47416.0,1999 XE160,2.24213905,0.1662077,5.437194,4.596,0.26,2021PSJ.....2..162M,0.0408,0.2162,TBD,Phot,Bus-DeMeo,C,VIS,C
1014,2644.0,Victor Jara,2.16983429,0.1656745,2.681241,5.805,0.296,2015ApJ...814..117N,0.1993,0.2106,TBD,Phot,Bus-DeMeo,S,VIS,S
1015,20886.0,2000 WE2,2.17308241,0.14438539,6.342003,5.83,1.2,2016AJ....152...63N,0.0824,0.451,TBD,Phot,Bus-DeMeo,S,VIS,S
1016,4089.0,Galbraith,2.18596745,0.13185942,1.143557,5.312,1.033,2016AJ....152...63N,0.2914,0.4303,TBD,Phot,Bus-DeMeo,S,VIS,S
1017,4146.0,Rudolfinum,2.25865119,0.10650491,4.709179,4.746,0.09,2016AJ....152...63N,0.2346,0.1881,TBD,Phot,Bus-DeMeo,S,VIS,S
1018,2267.0,Agassiz,2.21771886,0.138395,1.952621,5.662,0.038,2014ApJ...791..121M,0.1893,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
1019,80183.0,1999 VT20,2.25695817,0.13472356,3.619013,5.294,0.077,2020PSJ.....1....5M,0.0405,0.1865,TBD,Phot,Bus,B,VIS,B
1020,6381.0,Toyama,2.25831555,0.11159737,6.081425,5.04,0.81,2016AJ....152...63N,0.2619,0.3705,TBD,Phot,Bus-DeMeo,S,VIS,S
1021,5049.0,Sherlock,2.19933526,0.16077823,2.941107,4.87,0.2,2022PSJ.....3...30M,0.2421,0.2017,TBD,Phot,Bus-DeMeo,L,VIS,L
1022,6969.0,Santaro,2.19862117,0.03187384,7.111446,5.844,0.113,2016AJ....152...63N,0.2021,0.1882,TBD,Phot,Bus-DeMeo,S,VIS,S
1023,1610.0,Mirnaya,2.20228403,0.19874117,2.197726,5.985,0.176,2015ApJ...814..117N,0.2075,0.1934,TBD,Phot,Bus-DeMeo,S,VIS,S
1024,9732.0,Juchnovski,2.242079,0.123827,7.619565,4.758,0.202,2015ApJ...814..117N,0.1872,0.2028,TBD,Phot,Bus-DeMeo,S,VIS,S
1025,6151.0,Viget,2.25965494,0.08835378,7.239928,5.27,0.168,2011ApJ...741...68M,0.2486,0.1949,TBD,Phot,Bus-DeMeo,C,VIS,C
1026,39821.0,1998 AH7,2.2550872,0.15027739,4.267373,4.721,0.108,2020PSJ.....1....5M,0.0482,0.1898,TBD,Phot,Bus-DeMeo,X,VIS,X
1027,3919.0,Maryanning,2.21760664,0.18993246,3.962712,4.765,0.224,2016AJ....152...63N,0.2084,0.2068,TBD,Phot,Bus-DeMeo,S,VIS,S
1028,3656.0,Hemingway,2.20370915,0.14043,0.808543,5.307,0.028,2022PSJ.....3...30M,0.2195,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
1029,4185.0,Phystech,2.21742324,0.0970749,2.230814,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1030,2916.0,Voronveliya,2.23548707,0.09824871,3.591789,4.929,0.043,2015ApJ...814..117N,0.2257,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
1031,70096.0,1999 JC120,2.17781321,0.05694022,5.587608,4.9,1.385,2016AJ....152...63N,0.0352,0.5946,TBD,Phot,Bus-DeMeo,X,VIS,X
1032,2030.0,Belyaev,2.24703598,0.09294721,2.58225,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1033,7208.0,Ashurbanipal,2.16773863,0.07247882,2.193922,5.013,0.063,2011ApJ...741...68M,0.121,0.1859,TBD,Phot,Bus-DeMeo,X,VIS,X
1034,31464.0,Liscinsky,2.25453254,0.17871059,7.789216,5.169,0.331,2015ApJ...814..117N,0.0699,0.2244,TBD,Phot,Bus-DeMeo,Bk,NIR,U
1035,6430.0,1964 UP,2.16203256,0.1477991,3.216435,5.09,0.175,2015ApJ...814..117N,0.1348,0.1966,TBD,Phot,Bus-DeMeo,S,VIS,S
1036,4563.0,Kahnia,2.25373892,0.16198827,4.764871,5.269,0.185,2016AJ....152...63N,0.2556,0.1971,TBD,Phot,Bus-DeMeo,C,VIS,C
1037,7768.0,1991 SX1,2.22767709,0.02941023,1.85278,4.761,0.078,2022PSJ.....3...30M,0.2088,0.1871,TBD,Phot,Bus-DeMeo,S,NIR,S
1038,5719.0,Krizik,2.21712814,0.16927367,4.367735,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1039,5990.0,Panticapaeon,2.24429064,0.09452884,7.018182,4.699,0.146,2012ApJ...759L...8M,0.2416,0.1944,TBD,Phot,Bus-DeMeo,C,VIS,C
1040,3610.0,Decampos,2.14842881,0.04691662,2.077993,4.6,1.23,2016AJ....152...63N,0.2363,0.5656,TBD,Phot,Bus-DeMeo,S,VIS,S
1041,8038.0,1993 JG,2.21714401,0.15197777,9.058429,4.61,0.052,2012ApJ...759L...8M,0.1431,0.1856,TBD,Phot,Bus-DeMeo,L,VIS,L
1042,3739.0,Rem,2.21584138,0.15452057,4.622756,5.887,0.071,2014ApJ...791..121M,0.2287,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
1043,4443.0,Paulet,2.23623257,0.1176786,3.612705,4.585,0.061,2022PSJ.....3...30M,0.2314,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
1044,4012.0,Geballe,2.24687719,0.16327472,4.571614,4.751,0.2835,2022PSJ.....3...56H,0.2867,0.21955,TBD,Phot,Bus-DeMeo,A,VIS,A
1045,5781.0,Barkhatova,2.1361827,0.03772631,2.709872,5.64,0.041,2022PSJ.....3...30M,0.1756,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
1046,7241.0,Kuroda,2.20618012,0.13630468,4.333319,4.8,0.25,2012ApJ...759L...8M,0.189,0.2116,TBD,Phot,Bus-DeMeo,S,VIS,S
1047,1769.0,Carlostorres,2.17876821,0.14166324,1.58791,5.313,0.372,2015ApJ...814..117N,0.2731,0.2314,TBD,Phot,Bus-DeMeo,L,VIS,L
1048,6787.0,1991 PF15,2.23170109,0.14751295,3.290476,4.878,0.14,2011ApJ...741...68M,0.255,0.1929,TBD,Phot,Bus-DeMeo,S,VIS,S
1049,17966.0,1999 JS43,2.25303601,0.1125064,4.926911,5.087,0.198,2016AJ....152...63N,0.1933,0.2,TBD,Phot,Bus-DeMeo,S,NIR,S
1050,5887.0,Yauza,2.20944382,0.12662753,5.674558,5.673,0.079,2014ApJ...791..121M,0.203,0.1863,TBD,Phot,Bus-DeMeo,S,VIS,S
1051,3077.0,Henderson,2.24064186,0.05578053,1.47399,5.177,0.084,2011ApJ...741...68M,0.4354,0.187,TBD,Phot,Bus-DeMeo,S,NIR,S
1052,59178.0,1999 AF8,2.24626397,0.04664196,6.748983,4.8,1.32,2016AJ....152...63N,0.093,0.58,TBD,Phot,Bus-DeMeo,X,VIS,X
1053,7632.0,Stanislav,2.22577188,0.08998499,3.389041,4.55,0.037,2022PSJ.....3...30M,0.2028,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
1054,3644.0,Kojitaku,2.2491606,0.09397673,3.533539,5.969,0.082,2014ApJ...791..121M,0.2462,0.1862,TBD,Phot,Bus-DeMeo,S,VIS,S
1055,8151.0,Andranada,2.24711245,0.16029382,4.24536,5.386,0.033,2022PSJ.....3...30M,0.217,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
1056,3236.0,Strand,2.20122556,0.14492035,1.108901,5.04,0.04,2012ApJ...759L...8M,0.2302,0.1849,TBD,Phot,Bus-DeMeo,L,VIS,L
1057,4269.0,Bogado,2.23045231,0.16568637,3.445867,5.103,0.223,2015ApJ...814..117N,0.2246,0.2039,TBD,Phot,Bus-DeMeo,S,VIS,S
1058,4721.0,Atahualpa,2.25400156,0.12241531,4.366323,4.547,0.058,2022PSJ.....3...30M,0.2247,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
1059,8338.0,Ralhan,2.25717392,0.18709765,7.953422,4.776,0.253,2012Icar..221..365P,0.2192,0.2125,TBD,Phot,Bus-DeMeo,S,VIS,S
1060,6244.0,Okamoto,2.15998159,0.15267692,5.395537,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1061,2383.0,Bradley,2.21863708,0.1046943,3.567296,5.932,0.034,2022PSJ.....3...30M,0.2493,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
1062,1422.0,Stromgrenia,2.24777692,0.16721133,2.680646,5.661,0.43100000000000005,2022PSJ.....3...56H,0.2543,0.23915,TBD,Phot,Bus-DeMeo,S,VIS,S
1063,55318.0,2001 SR71,2.25116481,0.12372953,3.435971,4.75,0.034,2021PSJ.....2..162M,0.0485,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
1064,4097.0,Tsurugisan,2.2395109,0.14175211,3.971843,4.849,0.134,2022PSJ.....3...56H,0.2397,0.1923,TBD,Phot,Bus-DeMeo,S,VIS,S
1065,4632.0,Udagawa,2.20547513,0.17264376,6.489723,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1066,1713.0,Bancilhon,2.2278915,0.18450109,3.746174,5.629,0.133,2015ApJ...814..117N,0.2595,0.1902,TBD,Phot,Bus-DeMeo,S,VIS,S
1067,16829.0,Richardfrench,2.21398934,0.1688319,5.68165,4.698,0.356,2020PSJ.....1....5M,0.0534,0.2385,TBD,Phot,Bus-DeMeo,C,NIR,C
1068,2367.0,Praha,2.20762898,0.09896244,1.87829,4.848,0.103,2022PSJ.....3...30M,0.3467,0.189,TBD,Phot,Bus-DeMeo,S,VIS,S
1069,5453.0,Zakharchenya,2.25575631,0.15666808,6.336343,4.606,0.085,2011ApJ...741...68M,0.217,0.1879,TBD,Phot,Bus-DeMeo,S,VIS,S
1070,12069.0,1998 FC59,2.25810592,0.17900522,7.136892,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1071,36441.0,2000 PM28,2.25007586,0.17346924,6.496992,5.071,0.351,2021PSJ.....2..162M,0.0526,0.2304,TBD,Phot,Bus-DeMeo,B,VIS,B
1072,12856.0,1998 HH93,2.18438433,0.07036081,2.412733,4.754,0.061,2022PSJ.....3...30M,0.1824,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
1073,6240.0,Lucretius Carus,2.22150847,0.05503015,4.721412,4.696,0.112,2011ApJ...741...68M,0.1818,0.1903,TBD,Phot,Bus-DeMeo,S,VIS,S
1074,6804.0,Maruseppu,2.24180803,0.10455766,3.207991,4.63,0.062,2022PSJ.....3...30M,0.2443,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
1075,3301.0,Jansje,2.23353959,0.15175055,5.06783,5.4,1.12,2016AJ....152...63N,0.3298,0.4539,TBD,Phot,Bus-DeMeo,S,VIS,S
1076,10151.0,Rubens,2.25833701,0.19544027,6.311497,4.9,0.6,2022PSJ.....3...56H,0.1326,0.3064,TBD,Phot,Bus-DeMeo,S,VIS,S
1077,3100.0,Zimmerman,2.2586779,0.08801333,2.818868,5.29,0.194,2015ApJ...814..117N,0.1942,0.1983,TBD,Phot,Bus-DeMeo,S,VIS,S
1078,31381.0,1998 XW86,2.24158212,0.03654695,8.988885,5.518,0.048,2012ApJ...759L...8M,0.1704,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
1079,5237.0,Yoshikawa,2.24016878,0.09554199,5.137758,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1080,3149.0,Okudzhava,2.2476449,0.15666477,7.132867,4.646,0.125,2016AJ....152...63N,0.2296,0.1919,TBD,Phot,Bus-DeMeo,S,NIR,S
1081,5533.0,Bagrov,2.24026737,0.18739409,5.073968,4.506,0.039,2011ApJ...741...68M,0.1834,0.185,TBD,Phot,Bus-DeMeo,S,NIR,S
1082,3282.0,Spencer Jones,2.18974737,0.04212655,3.169386,5.403,0.047,2016AJ....152...63N,0.2177,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
1083,4787.0,Shul'zhenko,2.25793474,0.11271776,5.046344,5.05,0.19,2012ApJ...759L...8M,0.1943,0.199,TBD,Phot,Bus-DeMeo,C,VIS,C
1084,21775.0,Tsiganis,2.23203463,0.13681409,5.271383,5.251,1.77,2021PSJ.....2..162M,0.0447,0.6989,TBD,Phot,Bus-DeMeo,S,VIS,S
1085,3807.0,Pagels,2.25334779,0.16827604,4.299443,5.532,0.183,2011ApJ...741...68M,0.2946,0.1957,TBD,Phot,Bus-DeMeo,S,VIS,S
1086,2399.0,Terradas,2.23968964,0.16992874,5.129638,5.0,0.7,2022PSJ.....3...56H,0.2686,0.3352,TBD,Phot,Bus-DeMeo,S,VIS,S
1087,6095.0,1991 UU,2.23427405,0.19253855,5.158495,5.278,0.054,2015ApJ...814..117N,0.1932,0.1853,TBD,Phot,Bus-DeMeo,S,VIS,S
1088,44903.0,1999 VR19,2.238441,0.15667764,2.806591,4.587,0.063,2021PSJ.....2..162M,0.0417,0.1862,TBD,Phot,Bus-DeMeo,C,VIS,C
1089,5377.0,Komori,2.18682005,0.06201032,3.024701,4.933,0.102,2014ApJ...791..121M,0.2172,0.1888,TBD,Phot,Bus-DeMeo,X,VIS,X
1090,6963.0,1990 OQ3,2.25106842,0.18957312,4.384465,4.54,0.101,2012ApJ...759L...8M,0.2471,0.1895,TBD,Phot,Bus-DeMeo,S,VIS,S
1091,79734.0,1998 SH136,2.24085728,0.20118482,3.118064,4.585,0.189,2020PSJ.....1....5M,0.0338,0.2018,TBD,Phot,Bus-DeMeo,C,VIS,C
1092,8256.0,Shenzhou,2.19694217,0.2490519,6.846122,4.571,0.457,2017A&A...603A..55A,0.2553,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
1093,36401.0,2000 OK47,2.23985896,0.21230945,3.102864,4.603,0.055,2021PSJ.....2..162M,0.0454,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
1094,2583.0,Fatyanov,2.25220592,0.20997416,6.87939,5.38,0.114,2016AJ....152...63N,0.3202,0.189,TBD,Phot,Bus-DeMeo,S,VIS,S
1095,6630.0,Skepticus,2.2321613,0.20134188,6.060802,4.639,0.139,2016AJ....152...63N,0.2768,0.1937,TBD,Phot,Bus-DeMeo,S,VIS,S
1096,10824.0,1993 SW3,2.23550878,0.20089804,6.214433,4.55,0.17,2012ApJ...759L...8M,0.1538,0.1988,TBD,Phot,Bus-DeMeo,S,VIS,S
1097,6182.0,Katygord,2.25394684,0.23083931,4.760824,5.132,0.062,2016AJ....152...63N,0.1232,0.1858,TBD,Phot,Bus-DeMeo,C,VIS,C
1098,47489.0,2000 AY35,2.24848593,0.20898167,4.93476,5.28,0.099,2021PSJ.....2..162M,0.0375,0.188,TBD,Phot,Bus-DeMeo,S,VIS,S
1099,53764.0,2000 EV81,2.25412417,0.22100352,4.203059,5.467,0.107,2020PSJ.....1....5M,0.0432,0.1883,TBD,Phot,Bus-DeMeo,X,VIS,X
1100,8058.0,Zuckmayer,2.24288543,0.21168862,2.321006,5.488,0.769,2015ApJ...814..117N,0.0441,0.3354,TBD,Phot,Bus-DeMeo,C,VIS,C
1101,3755.0,Lecointe,2.24667823,0.21847014,7.802859,4.699,0.074,2011ApJ...741...68M,0.2986,0.1869,TBD,Phot,Bus-DeMeo,X,VIS,X
1102,7234.0,1986 QV3,2.25208603,0.21924125,5.163926,4.62,0.35,2012ApJ...759L...8M,0.269,0.2385,TBD,Phot,Bus-DeMeo,C,VIS,C
1103,13934.0,Kannami,2.23317279,0.24559825,7.763388,4.709,0.189,2011ApJ...741...68M,0.2383,0.2009,TBD,Phot,Bus-DeMeo,S,VIS,S
1104,6874.0,1994 JO1,2.23987993,0.28170799,7.579303,4.96,0.496,2017A&A...603A..55A,0.1888,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
1105,4908.0,Ward,2.18930196,0.23346425,4.572738,4.568,0.211,2015ApJ...814..117N,0.2419,0.2061,TBD,Phot,Bus-DeMeo,S,VIS,S
1106,11220.0,1999 JM25,2.25562095,0.20068915,6.27523,5.5,0.2,2022PSJ.....3...56H,0.1593,0.198,TBD,Phot,Bus-DeMeo,X,VIS,X
1107,45100.0,1999 XZ66,2.25453524,0.25413679,5.327499,5.07,0.066,2021PSJ.....2..162M,0.0338,0.186,TBD,Phot,Bus-DeMeo,C,VIS,C
1108,3068.0,Khanina,2.22942476,0.10202319,6.446892,6.606,0.093,2022PSJ.....3...30M,0.2266,0.1863,TBD,Phot,Bus-DeMeo,S,VIS,S
1109,5386.0,Bajaja,2.24241891,0.13870021,9.46182,6.606,0.174,2016AJ....152...63N,0.1884,0.1916,TBD,Phot,Bus-DeMeo,X,VIS,X
1110,5561.0,Iguchi,2.18590825,0.15427964,5.917914,6.593,1.49,2016AJ....152...63N,0.184,0.4881,TBD,Phot,Bus-DeMeo,S,VIS,S
1111,883.0,Matterania,2.23813847,0.19864783,4.714062,7.499,0.117,2015ApJ...814..117N,0.2761,0.1868,TBD,Phot,Bus-DeMeo,S,VIS,S
1112,3851.0,Alhambra,2.17443152,0.06361698,4.628656,6.802,0.045,2016AJ....152...63N,0.1794,0.1847,TBD,Phot,Bus-DeMeo,C,VIS,C
1113,841.0,Arabella,2.25489296,0.06912123,3.791349,7.485,0.39949999999999997,2022PSJ.....3...56H,0.2481,0.2131,TBD,Phot,Bus-DeMeo,S,VIS,S
1114,7729.0,Golovanov,2.25722957,0.18103798,6.375657,6.76,0.094,2015ApJ...814..117N,0.1304,0.1863,TBD,Phot,Bus-DeMeo,S,VIS,S
1115,802.0,Epyaxa,2.1962743,0.07924039,5.203499,7.366,0.585,2018Icar..309..297H,0.2515,0.24325,TBD,Phot,Bus-DeMeo,S,VIS,S
1116,14257.0,2000 AR97,2.2257549,0.13913541,5.168357,6.9,0.8,2022PSJ.....3...56H,0.2406,0.2961,TBD,Phot,Bus-DeMeo,S,VIS,S
1117,2633.0,Bishop,2.22520671,0.13848946,3.125838,6.886,0.283,2012ApJ...759L...8M,0.201,0.2017,TBD,Phot,Bus-DeMeo,C,VIS,C
1118,7776.0,Takeishi,2.25863517,0.15780375,9.491863,6.008,0.122,2022PSJ.....3...30M,0.2689,0.1886,TBD,Phot,Bus-DeMeo,S,VIS,S
1119,5598.0,Carlmurray,2.19040895,0.11326168,5.04308,6.849,0.151,2016AJ....152...63N,0.2248,0.1894,TBD,Phot,Bus-DeMeo,S,VIS,S
1120,2880.0,Nihondaira,2.20365272,0.16761341,5.7375,7.226,0.057,2011PASJ...63.1117U,0.2428,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
1121,3481.0,Xianglupeak,2.24089762,0.14282891,5.485975,6.034,0.115,2016AJ....152...63N,0.2454,0.1881,TBD,Phot,Bus-DeMeo,S,VIS,S
1122,2556.0,Louise,2.16283427,0.03694558,2.789464,6.378,0.087,2022PSJ.....3...30M,0.1895,0.1862,TBD,Phot,Bus-DeMeo,S,NIR,S
1123,3221.0,Changshi,2.20443326,0.1532695,3.650655,6.177,0.043,2012ApJ...759L...8M,0.2664,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
1124,864.0,Aase,2.20811362,0.19046753,5.45051,6.716,0.44,2011PASJ...63.1117U,0.2759,0.2261,TBD,Phot,Bus-DeMeo,S,VIS,S
1125,2847.0,Parvati,2.168698,0.11633083,2.453142,7.06,0.066,2014ApJ...791..121M,0.2591,0.1852,TBD,Phot,Bus-DeMeo,V,VIS,V
1126,2584.0,Turkmenia,2.22809053,0.06529797,1.436608,6.317,0.086,2012ApJ...759L...8M,0.2198,0.1862,TBD,Phot,Bus-DeMeo,S,VIS,S
1127,1513.0,Matra,2.19269264,0.09863082,3.977989,6.278,0.399,2016AJ....152...63N,0.2267,0.2238,TBD,Phot,Bus-DeMeo,S,VIS,S
1128,935.0,Clivia,2.21825105,0.14645343,4.022822,6.463,0.202,2012ApJ...759L...8M,0.3092,0.1945,TBD,Phot,Bus-DeMeo,S,VIS,S
1129,7360.0,Moberg,2.2506628,0.098253,5.371522,6.959,0.3115,2022PSJ.....3...56H,0.25,0.2051,TBD,Phot,Bus-DeMeo,C,VIS,C
1130,2854.0,Rawson,2.20494711,0.12250937,5.763876,6.8,0.35,2022PSJ.....3...56H,0.2432,0.21139999999999998,TBD,Phot,Bus-DeMeo,S,VIS,S
1131,2283.0,Bunke,2.24837422,0.08756487,6.737098,6.496,0.093,2014ApJ...791..121M,0.4186,0.1864,TBD,Phot,Bus-DeMeo,S,VIS,S
1132,1990.0,Pilcher,2.17362358,0.05179031,3.134776,7.204,0.087,2014ApJ...791..121M,0.229,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
1133,315.0,Constantia,2.2417418,0.16874022,2.429429,7.177,0.521,2022PSJ.....3...56H,0.2932,0.23805,TBD,Phot,Bus-DeMeo,S,VIS,S
1134,763.0,Cupido,2.24115351,0.16572769,4.081549,7.486,0.092,2014ApJ...791..121M,0.2822,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
1135,2871.0,Schober,2.25858287,0.13960463,5.770886,6.786,0.179,2016AJ....152...63N,0.2728,0.1916,TBD,Phot,Bus-DeMeo,S,VIS,S
1136,4720.0,Tottori,2.22465383,0.14552841,5.874544,6.04,0.191,2015ApJ...814..117N,0.2296,0.1948,TBD,Phot,Bus-DeMeo,S,VIS,S
1137,2281.0,Biela,2.18804615,0.14456746,1.486526,6.05,0.18,2012ApJ...759L...8M,0.1752,0.1936,TBD,Phot,Bus-DeMeo,S,VIS,S
1138,2480.0,Papanov,2.22593912,0.12043145,2.916004,6.101,0.063,2014ApJ...791..121M,0.2015,0.1854,TBD,Phot,Bus-DeMeo,S,NIR,S
1139,1486.0,Marilyn,2.19845203,0.12419591,0.074865,7.076,0.5055,2022PSJ.....3...56H,0.2418,0.2338,TBD,Phot,Bus-DeMeo,S,VIS,S
1140,2862.0,Vavilov,2.20107683,0.11530141,3.483778,6.454,0.744,2011ApJ...741...68M,0.2907,0.2951,TBD,Phot,Bus-DeMeo,S,VIS,S
1141,1405.0,Sibelius,2.25211934,0.14540653,7.032317,6.982,0.117,2012ApJ...759L...8M,0.3042,0.1872,TBD,Phot,Bus-DeMeo,S,VIS,S
1142,5121.0,Numazawa,2.23096595,0.17046245,6.454927,7.016,0.174,2015ApJ...814..117N,0.1918,0.1908,TBD,Phot,Bus-DeMeo,S,VIS,S
1143,3763.0,Qianxuesen,2.25243117,0.1053837,7.024199,7.268,0.174,2014ApJ...791..121M,0.2656,0.1903,TBD,Phot,Bus-DeMeo,S,VIS,S
1144,2942.0,Cordie,2.23877571,0.15358883,6.818428,7.247,0.029,2018A&A...612A..85A,0.1831,0.1844,TBD,Phot,Bus-DeMeo,C,VIS,C
1145,15998.0,1999 AG2,2.20704903,0.04367967,4.258234,7.125,0.071,2020PSJ.....1....5M,0.0669,0.1853,TBD,Phot,Bus-DeMeo,K,VIS,K
1146,1855.0,Korolev,2.24702479,0.08431737,3.079139,6.79,0.25,2012ApJ...759L...8M,0.2801,0.1984,TBD,Phot,Bus-DeMeo,S,VIS,S
1147,2437.0,Amnestia,2.18866653,0.14794406,2.945474,6.207,0.032,2014ApJ...791..121M,0.2473,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
1148,1879.0,Broederstroom,2.24521183,0.14907714,1.726087,7.481,0.314,2012ApJ...759L...8M,0.235,0.2024,TBD,Phot,Bus-DeMeo,S,NIR,S
1149,5044.0,Shestaka,2.2410755,0.10514347,5.84393,6.364,0.215,2015ApJ...814..117N,0.2186,0.1962,TBD,Phot,Bus-DeMeo,V,VIS,V
1150,6555.0,1989 UU1,2.22016666,0.09505675,6.676905,6.732,0.064,2014ApJ...791..121M,0.2263,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
1151,3722.0,Urata,2.23636701,0.19937068,6.461052,6.55,0.4,2022PSJ.....3...56H,0.2901,0.221,TBD,Phot,Bus-DeMeo,S,NIR,S
1152,15985.0,1998 WU20,2.22166996,0.05094021,7.545349,6.321,0.082,2011ApJ...741...68M,0.0907,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
1153,1822.0,Waterman,2.17000332,0.15343709,0.956858,6.379,0.087,2015ApJ...814..117N,0.243,0.1862,TBD,Phot,Bus-DeMeo,S,VIS,S
1154,1704.0,Wachmann,2.22246724,0.08734125,0.970971,6.617,0.1335,2022PSJ.....3...56H,0.2593,0.18855,TBD,Phot,Bus-DeMeo,S,VIS,S
1155,2779.0,Mary,2.21281181,0.06240713,3.890691,6.232,0.121,2016AJ....152...63N,0.1844,0.1883,TBD,Phot,Bus-DeMeo,S,VIS,S
1156,2989.0,Imago,2.23832302,0.17359907,3.626615,6.576,0.458,2012ApJ...759L...8M,0.2104,0.2309,TBD,Phot,Bus-DeMeo,V,VIS,V
1157,2564.0,Kayala,2.23745565,0.10866125,1.965023,6.174,0.209,2011ApJ...741...68M,0.2041,0.1963,TBD,Phot,Bus-DeMeo,S,VIS,S
1158,2385.0,Mustel,2.24216297,0.1609593,4.081193,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1159,2693.0,Yan'an,2.23980568,0.18030456,7.299929,6.4,0.28350000000000003,2022PSJ.....3...56H,0.2326,0.2049,TBD,Phot,Bus-DeMeo,S,VIS,S
1160,1707.0,Chantal,2.21893857,0.17029744,4.032634,7.326,0.152,2022PSJ.....3...30M,0.2866,0.1888,TBD,Phot,Bus-DeMeo,S,NIR,S
1161,4869.0,Piotrovsky,2.23470839,0.1741506,3.545946,6.42,0.061,2016AJ....152...63N,0.2032,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
1162,4296.0,van Woerkom,2.24830148,0.16584262,6.141678,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1163,1720.0,Niels,2.18863883,0.10362816,0.731058,6.72,0.091,2016AJ....152...63N,0.2967,0.1862,TBD,Phot,Bus-DeMeo,A,VIS,A
1164,1814.0,Bach,2.22622546,0.13016375,4.346018,6.7,1.1,2022PSJ.....3...56H,0.2747,0.37765,TBD,Phot,Bus-DeMeo,S,VIS,S
1165,2689.0,Bruxelles,2.23207875,0.11822627,5.508826,6.335,0.473,2016AJ....152...63N,0.172,0.2371,TBD,Phot,Bus-DeMeo,S,VIS,S
1166,3382.0,Cassidy,2.24245015,0.18386274,6.000273,6.205,0.145,2016AJ....152...63N,0.2739,0.19,TBD,Phot,Bus-DeMeo,S,NIR,S
1167,2784.0,Domeyko,2.24172508,0.17320279,6.694294,6.23,0.628,2011PASJ...63.1117U,0.2925,0.2731,TBD,Phot,Bus-DeMeo,S,VIS,S
1168,3412.0,Kafka,2.2244804,0.10328937,2.971263,6.212,0.096,2014ApJ...791..121M,0.1805,0.1868,TBD,Phot,Bus-DeMeo,X,VIS,X
1169,3519.0,Ambiorix,2.17041515,0.17658876,0.566174,6.216,0.062,2015ApJ...814..117N,0.2032,0.1853,TBD,Phot,Bus-DeMeo,S,VIS,S
1170,3825.0,Nurnberg,2.24119072,0.09487397,5.144718,6.548,0.446,2012ApJ...759L...8M,0.2575,0.2291,TBD,Phot,Bus-DeMeo,S,VIS,S
1171,2812.0,Scaltriti,2.22569988,0.0908519,6.813398,6.069,0.142,2022PSJ.....3...30M,0.2359,0.1901,TBD,Phot,Bus-DeMeo,S,NIR,S
1172,2162.0,Anhui,2.22746264,0.12316249,3.049331,7.311,0.184,2015ApJ...814..117N,0.2507,0.191,TBD,Phot,Bus-DeMeo,S,VIS,S
1173,703.0,Noemi,2.17472166,0.13793805,2.45858,7.323,0.379,2012ApJ...759L...8M,0.306,0.2113,TBD,Phot,Bus-DeMeo,S,VIS,S
1174,6027.0,Waratah,2.20238694,0.15527119,5.648489,7.1,1.13,2016AJ....152...63N,0.215,0.3678,TBD,Phot,Bus-DeMeo,S,VIS,S
1175,2199.0,Klet,2.24157686,0.20091181,8.197652,7.226,0.1,2014ApJ...791..121M,0.2297,0.1863,TBD,Phot,Bus-DeMeo,S,NIR,S
1176,1820.0,Lohmann,2.19810974,0.21018156,5.000797,6.01,0.12,2018Icar..309..297H,0.234,0.1885,TBD,Phot,Bus-DeMeo,S,VIS,S
1177,1997.0,Leverrier,2.20922313,0.20654474,6.064678,7.258,0.628,2016AJ....152...63N,0.1491,0.2527,TBD,Phot,Bus-DeMeo,S,VIS,S
1178,5452.0,1937 NN,2.22213382,0.2221399,6.155467,6.776,0.049,2012ApJ...759L...8M,0.2339,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
1179,5985.0,1942 RJ,2.21587815,0.2299841,5.83889,6.034,0.348,2016AJ....152...63N,0.1896,0.2173,TBD,Phot,Bus-DeMeo,C,VIS,C
1180,2714.0,Matti,2.2440805,0.20483935,6.098068,6.184,0.746,2011PASJ...63.1117U,0.2783,0.3035,TBD,Phot,Bus-DeMeo,S,VIS,S
1181,1978.0,Patrice,2.19471452,0.21374978,4.342434,6.041,0.2885,2022PSJ.....3...56H,0.3082,0.2134,TBD,Phot,Bus-DeMeo,C,VIS,C
1182,1195.0,Orangia,2.25793023,0.20050207,7.190768,6.321,0.724,2012ApJ...759L...8M,0.2278,0.294,TBD,Phot,Bus-DeMeo,A,VIS,A
1183,3918.0,Brel,2.24411082,0.20888388,7.511814,7.327,0.9099999999999999,2022PSJ.....3...56H,0.2297,0.31005000000000005,TBD,Phot,Bus-DeMeo,S,VIS,S
1184,2637.0,Bobrovnikoff,2.25518698,0.23486669,4.932544,6.572,0.118,2016AJ....152...63N,0.2186,0.1877,TBD,Phot,Bus-DeMeo,S,VIS,S
1185,35406.0,1997 YH8,2.25973388,0.24345755,8.424252,6.049,1.395,2016AJ....152...63N,0.0847,0.4967,TBD,Phot,Bus-DeMeo,S,VIS,S
1186,1376.0,Michelle,2.22740782,0.21557768,3.552278,7.059,0.14,2011ApJ...741...68M,0.3263,0.1884,TBD,Phot,Bus-DeMeo,C,VIS,C
1187,1676.0,Kariba,2.23597601,0.18682764,6.127553,7.55,0.21,2012ApJ...759L...8M,0.2484,0.1924,TBD,Phot,Bus-DeMeo,S,VIS,S
1188,1699.0,Honkasalo,2.21172497,0.16537008,1.970832,8.284,0.18,2022PSJ.....3...56H,0.2622,0.1898,TBD,Phot,Bus-DeMeo,S,VIS,S
1189,1789.0,Dobrovolsky,2.21371054,0.18863223,1.976181,8.681,0.14200000000000002,2018Icar..309..297H,0.2594,0.1871,TBD,Phot,Bus-DeMeo,S,NIR,S
1190,1810.0,Epimetheus,2.22354088,0.09267744,4.032299,7.64,0.178,2016AJ....152...63N,0.2404,0.19,TBD,Phot,Bus-DeMeo,S,VIS,S
1191,1500.0,Jyvaskyla,2.24280606,0.19024805,7.434235,8.42,0.4515,2022PSJ.....3...56H,0.2231,0.21395,TBD,Phot,Bus-DeMeo,S,VIS,S
1192,2705.0,Wu,2.19004569,0.16008768,4.522626,7.791,0.422,2018A&A...612A..85A,0.1127,0.2137,TBD,Phot,Bus-DeMeo,S,VIS,S
1193,1446.0,Sillanpaa,2.24572005,0.10189339,5.256706,7.97,0.637,2022PSJ.....3...56H,0.24,0.24425,TBD,Phot,Bus-DeMeo,S,VIS,S
1194,1905.0,Ambartsumian,2.22368575,0.16184018,2.615656,7.915,0.558,2016AJ....152...63N,0.1987,0.232,TBD,Phot,Bus-DeMeo,S,NIR,S
1195,3133.0,Sendai,2.18046178,0.1604221,6.561852,8.101,0.089,2012ApJ...759L...8M,0.1549,0.1855,TBD,Phot,Bus-DeMeo,C,VIS,C
1196,4148.0,McCartney,2.24454074,0.09817987,5.199397,7.502,0.087,2014ApJ...791..121M,0.2212,0.1857,TBD,Phot,Bus-DeMeo,S,VIS,S
1197,1622.0,Chacornac,2.23468692,0.16273699,6.460419,8.852,0.456,2011PASJ...63.1117U,0.276,0.2111,TBD,Phot,Bus-DeMeo,S,VIS,S
1198,3500.0,Kobayashi,2.23961256,0.19640687,4.254875,8.831,0.676,2012ApJ...759L...8M,0.1456,0.2395,TBD,Phot,Bus-DeMeo,S,VIS,S
1199,1790.0,Volkov,2.23945376,0.09991624,5.108869,7.8,0.081,2014ApJ...791..121M,0.2824,0.1854,TBD,Phot,Bus-DeMeo,S,VIS,S
1200,2647.0,Sova,2.24427732,0.13665056,3.935936,7.644,0.055,2012ApJ...759L...8M,0.2293,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
1201,1736.0,Floirac,2.22903207,0.16882553,4.552599,8.713,0.111,2011PASJ...63.1117U,0.2797,0.186,TBD,Phot,Bus-DeMeo,C,VIS,C
1202,2411.0,Zellner,2.2256468,0.08709634,1.616517,8.221,0.09,2022PSJ.....3...30M,0.1911,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
1203,2500.0,Alascattalo,2.23982685,0.09990654,6.990048,7.8,0.051,2022PSJ.....3...30M,0.2285,0.1847,TBD,Phot,Bus-DeMeo,S,NIR,S
1204,1619.0,Ueta,2.24141447,0.17552156,6.209855,8.3,0.55,2022PSJ.....3...56H,0.3258,0.24455,TBD,Phot,Bus-DeMeo,S,NIR,S
1205,1829.0,Dawson,2.2518798,0.12064049,6.332601,8.303,0.088,2018A&A...612A..85A,0.2658,0.1854,TBD,Phot,Bus-DeMeo,S,VIS,S
1206,3165.0,Mikawa,2.2440715,0.17906532,3.921597,7.803,0.067,2015ApJ...814..117N,0.2044,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
1207,10520.0,1990 RS2,2.24489485,0.14505094,2.006909,8.68,0.091,2021PSJ.....2..162M,0.0315,0.1854,TBD,Phot,Bus-DeMeo,X,VIS,X
1208,1153.0,Wallenbergia,2.19592251,0.16091519,3.334723,8.41,0.48,2022PSJ.....3...30M,0.3232,0.2167,TBD,Phot,Bus-DeMeo,S,VIS,S
1209,1536.0,Pielinen,2.20434517,0.19515294,1.53478,7.944,0.06,2022PSJ.....3...30M,0.2285,0.1848,TBD,Phot,Bus-DeMeo,S,NIR,S
1210,871.0,Amneris,2.22183272,0.12045938,4.253184,7.528,0.28800000000000003,2022PSJ.....3...56H,0.2791,0.19979999999999998,TBD,Phot,Bus,L,VIS,L
1211,3680.0,Sasha,2.22553714,0.06344044,5.504208,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
1212,963.0,Iduberga,2.24835887,0.13780345,7.983005,8.6,0.8,2022PSJ.....3...56H,0.2898,0.2623,TBD,Phot,Bus-DeMeo,S,VIS,S
1213,1133.0,Lugduna,2.18586853,0.18731646,5.374387,8.466,0.026,2011PASJ...63.1117U,0.2963,0.1843,TBD,Phot,Bus-DeMeo,S,VIS,S
1214,3166.0,Klondike,2.23772125,0.11713428,5.239019,8.238,0.025,2018A&A...612A..85A,0.2961,0.1843,TBD,Phot,Bus-DeMeo,S,VIS,S
1215,5080.0,Oja,2.24191277,0.12346652,5.451002,8.098,0.078,2016AJ....152...63N,0.21,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
1216,296.0,Phaetusa,2.22904618,0.15999001,1.748028,8.7,0.2655,2022PSJ.....3...56H,0.2148,0.1942,TBD,Phot,Bus-DeMeo,S,VIS,S
1217,5536.0,Honeycutt,2.24864395,0.09393431,6.77974,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
1218,1652.0,Herge,2.25081737,0.1502826,3.198268,8.572,0.28800000000000003,2022PSJ.....3...56H,0.2636,0.19635,TBD,Phot,Bus-DeMeo,S,VIS,S
1219,3459.0,Bodil,2.2453931,0.16949302,5.219356,8.103,0.108,2015ApJ...814..117N,0.1666,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
1220,1661.0,Granule,2.18377574,0.09104971,3.034504,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1221,3002.0,Delasalle,2.23987545,0.13097425,6.144294,7.502,0.25,2012ApJ...759L...8M,0.2516,0.1959,TBD,Phot,Bus-DeMeo,S,VIS,S
1222,641.0,Agnes,2.21942601,0.1287125,1.709662,9.423,0.238,2015ApJ...814..117N,0.1989,0.191,TBD,Phot,Bus-DeMeo,S,VIS,S
1223,1307.0,Cimmeria,2.25036232,0.0959391,3.949206,9.686,0.057,2011ApJ...741...68M,0.2243,0.1846,TBD,Phot,Bus-DeMeo,A,VIS,A
1224,967.0,Helionape,2.22590321,0.16812354,5.411308,10.327,0.138,2012ApJ...759L...8M,0.2852,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
1225,1900.0,Katyusha,2.20925427,0.13465629,6.546232,9.36,0.562,2022PSJ.....3...56H,0.2293,0.22035,TBD,Phot,Bus-DeMeo,C,VIS,C
1226,1120.0,Cannonia,2.21667287,0.15512726,4.050957,10.173,0.2,2011ApJ...741...68M,0.2559,0.1884,TBD,Phot,Bus-DeMeo,S,VIS,S
1227,2460.0,Mitlincoln,2.25731479,0.10977092,3.744852,9.908,0.112,2011ApJ...741...68M,0.1702,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
1228,1636.0,Porter,2.23509666,0.12772281,4.436024,9.127,0.368,2022PSJ.....3...56H,0.2549,0.2012,TBD,Phot,Bus-DeMeo,B,VIS,B
1229,1401.0,Lavonne,2.22631805,0.17963028,7.289146,9.276,0.381,2022PSJ.....3...56H,0.2913,0.2017,TBD,Phot,Bus-DeMeo,A,VIS,A
1230,1703.0,Barry,2.2144487,0.17169199,4.520275,9.486,0.354,2018A&A...612A..85A,0.2709,0.1988,TBD,Phot,Bus-DeMeo,S,VIS,S
1231,1225.0,Ariane,2.23294348,0.07374752,3.074551,9.461,0.117,2011PASJ...63.1117U,0.28,0.1859,TBD,Phot,Bus-DeMeo,S,NIR,S
1232,1415.0,Malautra,2.22317934,0.08743512,3.423834,9.1,0.45,2022PSJ.....3...56H,0.2971,0.20929999999999999,TBD,Phot,Bus-DeMeo,S,VIS,S
1233,1823.0,Gliese,2.22527734,0.13598989,2.891383,9.501,0.034,2015ApJ...814..117N,0.1851,0.1843,TBD,Phot,Bus-DeMeo,C,VIS,C
1234,1663.0,van den Bos,2.24004648,0.17972444,5.360225,10.35,0.2,2022PSJ.....3...56H,0.2813,0.1882,TBD,Phot,Bus-DeMeo,S,VIS,S
1235,1249.0,Rutherfordia,2.22402965,0.07588309,4.872136,11.86,0.236,2022PSJ.....3...56H,0.3427,0.18845,TBD,Phot,Bus-DeMeo,S,NIR,S
1236,1590.0,Tsiolkovskaja,2.23054348,0.15666053,4.350473,11.417,0.581,2022PSJ.....3...56H,0.2535,0.21125,TBD,Phot,Bus-DeMeo,S,VIS,S
1237,1047.0,Geisha,2.24077997,0.19251263,5.665165,10.605,0.127,2022PSJ.....3...30M,0.2535,0.1858,TBD,Phot,Bus-DeMeo,S,NIR,S
1238,1382.0,Gerti,2.22036685,0.13116149,1.561298,11.787,0.252,2012ApJ...759L...8M,0.1707,0.1891,TBD,Phot,Bus-DeMeo,L,VIS,L
1239,1492.0,Oppolzer,2.17343071,0.11602358,6.05827,12.27,1.5,2002AJ....123.1056T,0.072,0.3061,TBD,Phot,Bus-DeMeo,S,VIS,S
1240,1675.0,Simonida,2.23266815,0.12539041,6.791533,12.181,0.744,2011PASJ...63.1117U,0.1869,0.221,TBD,Phot,Bus-DeMeo,S,VIS,S
1241,440.0,Theodora,2.20968573,0.10806515,1.597267,13.187,0.567,2018A&A...612A..85A,0.2243,0.2033,TBD,Phot,Bus-DeMeo,C,VIS,C
1242,707.0,Steina,2.18016392,0.10852967,4.27307,12.744,,2019pdss.data....3H,0.146,,TBD,Phot,Bus-DeMeo,S,NIR,S
1243,153220.0,2000 YN29,2.52647766,0.67643375,5.886058,0.81,0.162,2010AJ....140..770T,0.2925,0.4404,TBD,Phot,Tholen,S,VIS,S
1244,499490.0,2010 MW,2.27781743,0.47109959,21.350031,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
1245,614454.0,2009 RR1,2.2976941,0.4325373,23.14604,0.56,0.056,2017A&A...603A..55A,0.2746,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
1246,307505.0,2002 YX11,2.29417122,0.42957038,22.676971,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1247,21277.0,1996 TO5,2.37773406,0.52039466,20.952861,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1248,85900.0,1999 CQ57,2.38697251,0.16919924,2.177201,2.165,0.378,2011ApJ...741...68M,0.2313,0.3948,TBD,Phot,Bus-DeMeo,S,VIS,S
1249,80768.0,2000 CP60,2.34408907,0.09699577,5.734573,1.827,0.291,2011ApJ...741...68M,0.2206,0.368,TBD,Phot,Bus-DeMeo,C,VIS,C
1250,90681.0,1981 EG4,2.34606203,0.1290212,5.86904,2.005,0.435,2011ApJ...741...68M,0.2903,0.4714,TBD,Phot,Bus-DeMeo,C,VIS,C
1251,34131.0,2000 QY3,2.29317393,0.06543908,6.065532,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1252,21249.0,1995 YX1,2.3042267,0.10142511,2.207978,2.319,0.469,2011ApJ...741...68M,0.3702,0.4445,TBD,Phot,Bus-DeMeo,S,VIS,S
1253,148287.0,2000 GD172,2.34985875,0.10552992,2.068374,2.823,0.139,2011ApJ...741...68M,0.0494,0.2089,TBD,Phot,Bus,C,VIS,C
1254,75108.0,1999 VJ55,2.46997723,0.12064828,2.775829,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1255,80483.0,2000 AE34,2.29782228,0.11998847,7.273488,2.188,0.281,2011ApJ...741...68M,0.3126,0.3161,TBD,Phot,Bus-DeMeo,S,VIS,S
1256,54719.0,2001 HS67,2.27452282,0.15179066,2.798532,1.889,0.337,2011ApJ...741...68M,0.255,0.4015,TBD,Phot,Bus-DeMeo,X,VIS,X
1257,63853.0,2001 RT88,2.33082365,0.08320319,5.14674,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1258,132089.0,2002 CG173,2.33313608,0.11283845,4.309666,2.188,0.377,2011ApJ...741...68M,0.0723,0.3908,TBD,Phot,Bus-DeMeo,C,VIS,C
1259,56582.0,2000 JW27,2.31718843,0.09331699,4.911121,1.723,0.242,2011ApJ...741...68M,0.2796,0.3359,TBD,Phot,Bus-DeMeo,S,VIS,S
1260,61524.0,2000 QR60,2.3557584,0.17120263,5.189633,2.107,0.403,2011ApJ...741...68M,0.2146,0.4246,TBD,Phot,Bus-DeMeo,S,VIS,S
1261,117629.0,2005 ET121,2.38529072,0.19175108,6.739071,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
1262,29368.0,1996 FF2,2.30315594,0.12502608,3.477041,2.309,0.355,2011ApJ...741...68M,0.2356,0.3584,TBD,Phot,Bus-DeMeo,S,VIS,S
1263,109154.0,2001 QN60,2.41973149,0.10576375,2.617059,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
1264,73136.0,2002 GX75,2.30290111,0.11627777,5.943783,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1265,143993.0,2004 AG2,2.42299398,0.08402657,1.671908,2.112,0.488,2011ApJ...741...68M,0.0941,0.4975,TBD,Phot,Bus-DeMeo,C,VIS,C
1266,74877.0,1999 TU103,2.2655962,0.09075768,8.351218,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1267,29457.0,Marcopolo,2.42958998,0.19340986,2.234731,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1268,80230.0,1999 VH171,2.28480125,0.07139214,6.461195,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1269,67981.0,2000 XM12,2.34005284,0.19959491,5.973033,2.648,0.105,2011ApJ...741...68M,0.156,0.2006,TBD,Phot,Bus-DeMeo,S,VIS,S
1270,70284.0,1999 RQ114,2.38280557,0.14428725,0.795265,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1271,174373.0,2002 UW36,2.53285192,0.10663192,2.562869,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1272,18209.0,4158 P-L,2.36139845,0.05533326,4.247252,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1273,75244.0,1999 WO12,2.41286796,0.1462038,1.83991,2.118,0.46,2011ApJ...741...68M,0.1055,0.4718,TBD,Phot,Bus-DeMeo,C,VIS,C
1274,90557.0,2004 FK141,2.38803701,0.14065478,6.440974,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1275,92757.0,2000 QM118,2.52637524,0.18009645,5.966976,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1276,23792.0,Alyssacook,2.33571772,0.11038673,6.4162,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1277,86692.0,2000 FS47,2.38041992,0.10932095,7.68691,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1278,53903.0,2000 FD55,2.3639485,0.08640071,5.894602,1.922,0.405,2011ApJ...741...68M,0.2331,0.4599,TBD,Phot,Bus-DeMeo,S,VIS,S
1279,90757.0,1993 RK13,2.36742538,0.15529941,4.606197,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1280,45834.0,2000 QU229,2.3514448,0.14539659,4.940328,1.713,0.246,2011ApJ...741...68M,0.2441,0.3412,TBD,Phot,Bus-DeMeo,C,VIS,C
1281,10270.0,Skoglov,2.44826741,0.08544249,5.785809,2.688,0.272,2011ApJ...741...68M,0.3049,0.2737,TBD,Phot,Bus-DeMeo,S,VIS,S
1282,48471.0,Orchiston,2.42214758,0.17839756,8.20509,1.953,0.243,2011ApJ...741...68M,0.2568,0.3096,TBD,Phot,Bus-DeMeo,S,VIS,S
1283,35137.0,Meudon,2.40076812,0.15989618,3.183855,2.939,0.166,2011ApJ...741...68M,0.0952,0.2161,TBD,Phot,Bus-DeMeo,C,VIS,C
1284,29320.0,1994 PW14,2.26146452,0.08593954,4.026451,2.155,0.541,2011ApJ...741...68M,0.1528,0.5348,TBD,Phot,Bus-DeMeo,C,VIS,C
1285,72120.0,2000 YP63,2.44306417,0.12242718,2.900319,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1286,144069.0,2004 BQ45,2.46719698,0.09371866,8.107322,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,LS,VIS,U
1287,40352.0,1999 ND12,2.46664943,0.17292261,2.699489,2.663,0.333,2011ApJ...741...68M,0.1138,0.3106,TBD,Phot,Bus-DeMeo,S,VIS,S
1288,116935.0,2004 GA36,2.42036219,0.11505109,6.488476,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1289,68189.0,2001 BC58,2.47135328,0.19718409,9.045843,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1290,80587.0,2000 AU131,2.44877167,0.13369785,2.636128,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1291,25570.0,Kesun,2.36013766,0.10332775,7.599955,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,V,VIS,V
1292,86449.0,2000 CD33,2.29450578,0.0937157,5.583475,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
1293,29256.0,1993 FC7,2.2858042,0.19515805,6.481145,2.587,0.571,2016AJ....152...63N,0.1605,0.4783,TBD,Phot,Bus,C,VIS,C
1294,119309.0,2001 SC52,2.43982879,0.15040369,8.354735,2.653,0.398,2011ApJ...741...68M,0.2353,0.3521,TBD,Phot,Bus-DeMeo,S,VIS,S
1295,21457.0,Fevig,2.34038804,0.18919302,0.239825,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1296,71964.0,2000 WC117,2.26524852,0.14036493,7.541134,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1297,107547.0,2001 DS71,2.29053519,0.10486271,6.711312,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1298,44978.0,1999 VN157,2.32428221,0.1396062,8.864859,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1299,54738.0,2001 KZ27,2.2609267,0.19615222,3.841609,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1300,24255.0,1999 XR124,2.33430124,0.12670666,6.433842,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,NIR,V
1301,48043.0,2001 DF74,2.32295629,0.07159413,6.218242,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1302,60882.0,2000 HM95,2.33066818,0.1108554,4.24724,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1303,45280.0,2000 AE16,2.46704877,0.17386621,1.463615,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1304,38136.0,1999 JK55,2.38141901,0.15252842,4.892303,2.585,0.364,2011ApJ...741...68M,0.1699,0.3365,TBD,Phot,Bus-DeMeo,S,VIS,S
1305,168964.0,2001 BF36,2.43211555,0.13030929,2.098825,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
1306,67867.0,2000 WL23,2.35673183,0.10571796,7.851784,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1307,13305.0,Danielang,2.41298487,0.08496324,4.918166,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1308,211971.0,2005 AT17,2.30582803,0.09708661,3.989492,2.248,0.63,2011ApJ...741...68M,0.051,0.59,TBD,Phot,Bus-DeMeo,C,VIS,C
1309,63695.0,2001 QM168,2.31707035,0.15011247,5.724663,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1310,84486.0,2002 TY275,2.29802577,0.06173338,6.205553,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1311,80534.0,2000 AB73,2.266166,0.12010738,5.042427,1.7,0.346,2011ApJ...741...68M,0.1439,0.4468,TBD,Phot,Bus-DeMeo,B,VIS,B
1312,85868.0,1999 BZ9,2.54008983,0.04462108,0.972419,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1313,44806.0,1999 TW215,2.44861697,0.12993208,3.22007,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1314,30192.0,Talarterzian,2.2745422,0.17011866,5.583707,2.969,0.123,2011ApJ...741...68M,0.1312,0.202,TBD,Phot,Bus-DeMeo,X,VIS,X
1315,94987.0,2001 YK118,2.34885977,0.14405296,3.981758,2.595,0.137,2011ApJ...741...68M,0.0569,0.2123,TBD,Phot,Bus-DeMeo,C,VIS,C
1316,67810.0,2000 VY22,2.36945372,0.03841464,2.182864,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1317,96880.0,1999 TD18,2.53265268,0.17628861,4.259585,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1318,71977.0,2000 WS137,2.39933102,0.16893579,3.981945,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1319,33367.0,1999 BD8,2.26213027,0.10690836,6.289863,1.71,0.151,2011ApJ...741...68M,0.3673,0.2552,TBD,Phot,Bus-DeMeo,V,VIS,V
1320,209608.0,2005 AB1,2.35990816,0.11010358,3.101147,2.292,0.318,2011ApJ...741...68M,0.0568,0.3331,TBD,Phot,Bus-DeMeo,B,VIS,B
1321,68842.0,2002 GM122,2.41790487,0.1513059,6.596754,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1322,39050.0,2000 UQ98,2.31074118,0.16231679,5.050772,1.736,0.362,2011ApJ...741...68M,0.263,0.4559,TBD,Phot,Bus-DeMeo,S,VIS,S
1323,117673.0,2005 EB214,2.34335372,0.14104107,4.629995,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1324,88305.0,2001 OF8,2.36022438,0.11058323,4.237428,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1325,48964.0,1998 QW33,2.4144931,0.19239011,2.885207,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1326,34137.0,Lonnielinda,2.40464755,0.19677087,2.652465,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1327,18084.0,Adamwohl,2.44387055,0.14223026,5.860041,2.877,0.219,2011ApJ...741...68M,0.2234,0.239,TBD,Phot,Bus-DeMeo,X,VIS,X
1328,165275.0,2000 SP272,2.33973386,0.22079665,4.599159,2.974,0.06,2015ApJ...814..117N,0.041,0.1886,TBD,Phot,Bus-DeMeo,C,VIS,C
1329,100361.0,1995 UC14,2.42834043,0.204884,0.477572,1.829,0.359,2011ApJ...741...68M,0.1848,0.4336,TBD,Phot,Bus-DeMeo,S,NIR,S
1330,317464.0,2002 RL127,2.32104864,0.25138513,9.096163,2.15,0.479,2021PSJ.....2..162M,0.049,0.4822,TBD,Phot,Bus-DeMeo,C,VIS,C
1331,183072.0,2002 RA28,2.34850921,0.21927411,5.711279,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,X,VIS,X
1332,66457.0,1999 PY7,2.52862202,0.23450393,2.509804,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1333,18089.0,2000 JB41,2.34882604,0.24945403,5.292028,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1334,160804.0,2000 VQ28,2.37312313,0.26181841,4.925685,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
1335,85242.0,1993 QP4,2.40391809,0.23106729,2.946048,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1336,58467.0,1996 PW2,2.4182422,0.20384177,2.121518,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1337,27357.0,2000 DG99,2.48340525,0.20146453,4.058086,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1338,65293.0,2002 JM18,2.44012924,0.20463003,3.524446,2.727,0.3,2011ApJ...741...68M,0.0928,0.287,TBD,Phot,Bus-DeMeo,X,VIS,X
1339,94662.0,2001 WF100,2.28607229,0.20833123,6.374867,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1340,212711.0,2007 RE45,2.39436165,0.21902481,4.910909,2.96,0.91,2020PSJ.....1....5M,0.0325,0.6419,TBD,Phot,Bus-DeMeo,C,VIS,C
1341,112281.0,2002 LG28,2.28377115,0.20844801,7.248894,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1342,58992.0,1998 SH8,2.2663309,0.23780903,0.358449,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1343,39730.0,1996 XP5,2.36930913,0.22241571,2.973906,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1344,51461.0,2001 FV43,2.35330658,0.2310194,1.65535,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1345,56073.0,1998 YO10,2.31751676,0.21206845,3.12922,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1346,42532.0,1995 OR,2.2874084,0.22258207,4.820603,2.131,0.391,2017AJ....154..168M,0.2365,0.4106,TBD,Phot,Bus-DeMeo,S,VIS,S
1347,68233.0,2001 DY35,2.35998871,0.22820531,0.453958,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
1348,73695.0,1991 RL17,2.42130836,0.23344901,1.384248,2.864,0.115,2011ApJ...741...68M,0.1618,0.201,TBD,Phot,Bus-DeMeo,S,VIS,S
1349,31981.0,2000 HH15,2.38655832,0.20075647,3.128259,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1350,114785.0,2003 MH6,2.42299489,0.23191894,4.504673,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
1351,62240.0,2000 SM75,2.34475921,0.20207273,3.952465,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1352,21849.0,1999 TA141,2.32802146,0.20534765,3.185879,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1353,72137.0,2000 YT81,2.35592174,0.23525128,1.637598,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1354,65711.0,1992 RJ2,2.39308347,0.21079761,1.205951,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
1355,41107.0,Ropakov,2.4717245,0.25851356,5.412045,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
1356,18073.0,2000 CB82,2.40385208,0.21737582,1.753375,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1357,15193.0,5148 T-2,2.29696458,0.21783186,6.342274,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1358,49318.0,1998 VE25,2.54247168,0.20641161,2.95325,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
1359,62685.0,2000 TR19,2.29316591,0.23904508,5.628343,2.307,0.186,2011ApJ...741...68M,0.2193,0.2448,TBD,Phot,Bus-DeMeo,S,VIS,S
1360,181860.0,1998 XU20,2.52665739,0.23275368,3.453963,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1361,207031.0,2004 VG81,2.26452286,0.25851391,9.633776,2.125,0.622,2017AJ....154..168M,0.0773,0.6137,TBD,Phot,Bus,C,VIS,C
1362,61052.0,2000 KF73,2.40156026,0.22869912,1.705414,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
1363,98055.0,2000 RR38,2.39757602,0.22931655,3.254041,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1364,126431.0,2002 CK5,2.40978171,0.30031504,5.604324,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1365,102927.0,1999 XX35,2.39619153,0.2186758,2.378375,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1366,46569.0,1991 SY1,2.38399143,0.21653572,9.306792,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1367,45215.0,1999 XB183,2.27117598,0.20952521,5.841567,2.672,0.064,2011ApJ...741...68M,0.1665,0.1903,TBD,Phot,Bus-DeMeo,S,VIS,S
1368,90196.0,2003 AQ55,2.36428382,0.24862187,3.012471,2.208,0.488,2011ApJ...741...68M,0.2328,0.4789,TBD,Phot,Bus-DeMeo,S,VIS,S
1369,41996.0,2000 YE43,2.33321084,0.20400183,5.826334,2.022,0.435,2011ApJ...741...68M,0.2701,0.468,TBD,Phot,Bus-DeMeo,S,VIS,S
1370,122220.0,2000 NT16,2.35682647,0.22475357,4.428729,2.477,0.693,2011ApJ...741...68M,0.0647,0.5891,TBD,Phot,Bus,C,VIS,C
1371,12188.0,Kalaallitnunaat,2.29968413,0.23045803,5.23304,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1372,234375.0,2001 PQ58,2.42422836,0.24385047,4.570171,2.833,0.584,2011ApJ...741...68M,0.0369,0.4516,TBD,Phot,Bus-DeMeo,C,VIS,C
1373,192316.0,1994 JH6,2.52256471,0.25085999,6.865822,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1374,95969.0,2004 LS8,2.36011315,0.23524713,4.190222,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1375,6672.0,Corot,2.41137528,0.21528357,4.810936,2.144,0.434,2011ApJ...741...68M,0.5353,0.4448,TBD,Phot,Bus-DeMeo,S,VIS,S
1376,25507.0,1999 XB96,2.28428914,0.21832165,6.046826,2.705,0.059,2011ApJ...741...68M,0.2459,0.1893,TBD,Phot,Bus-DeMeo,S,VIS,S
1377,204309.0,2004 RQ3,2.44505794,0.32280574,5.457511,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
1378,354536.0,2004 RA218,2.34856781,0.2433423,8.885592,2.26,0.73,2016AJ....152...63N,0.0393,0.6718,TBD,Phot,Bus-DeMeo,C,VIS,C
1379,104802.0,2000 HZ42,2.35222895,0.26771751,3.028522,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,DL,VIS,U
1380,203064.0,2000 NH20,2.36937026,0.24774862,9.178533,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1381,145824.0,1998 UP34,2.54120456,0.2517869,6.788727,1.934,0.264,2011ApJ...741...68M,0.1779,0.3293,TBD,Phot,Bus-DeMeo,S,VIS,S
1382,24843.0,1995 VZ,2.37133488,0.21518551,1.913104,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1383,27846.0,Honegger,2.34733758,0.21525069,2.81841,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1384,108484.0,2001 KL61,2.34043704,0.24734991,9.420833,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1385,61834.0,2000 QS196,2.53777826,0.22101351,1.725797,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1386,137999.0,2000 CM80,2.42382292,0.2724966,13.640915,2.33,0.88,2012ApJ...759L...8M,0.1676,0.7775,TBD,Phot,Bus-DeMeo,D,VIS,D
1387,273372.0,2006 UV262,2.33154562,0.24748797,10.370205,2.02,0.51,2021PSJ.....2..162M,0.0571,0.5375,TBD,Phot,Bus-DeMeo,X,VIS,X
1388,36322.0,2000 LB26,2.28386871,0.25707141,19.721072,2.667,0.422,2016AJ....152...63N,0.2904,0.3662,TBD,Phot,Bus-DeMeo,S,VIS,S
1389,98886.0,2001 BZ29,2.44836324,0.24708489,13.066589,2.61,0.367,2020PSJ.....1....5M,0.1666,0.3362,TBD,Phot,Bus-DeMeo,S,VIS,S
1390,64546.0,2001 VJ122,2.43802034,0.20924248,12.920786,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,LS,VIS,U
1391,61314.0,2000 OH51,2.41848607,0.22479077,12.054828,2.912,0.315,2011ApJ...741...68M,0.2222,0.2841,TBD,Phot,Bus-DeMeo,S,VIS,S
1392,114732.0,2003 HT8,2.30262132,0.22490672,10.25782,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
1393,92443.0,2000 KS4,2.32820125,0.25741944,13.102649,2.192,0.526,2020PSJ.....1....5M,0.1359,0.5141,TBD,Phot,Bus-DeMeo,C,VIS,C
1394,80496.0,2000 AX48,2.38971654,0.232799,11.327066,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1395,420648.0,2012 JD11,2.36510747,0.21208035,12.108982,2.0,0.61,2021PSJ.....2..162M,0.0489,0.6372,TBD,Phot,Bus-DeMeo,C,VIS,C
1396,246938.0,1999 RU17,2.37075929,0.23593599,11.802427,1.552,0.311,2011ApJ...741...68M,0.149,0.4411,TBD,Phot,Bus,L,VIS,L
1397,218612.0,2005 PY3,2.40751699,0.23163491,15.733905,2.32,0.143,2011ApJ...741...68M,0.1706,0.2217,TBD,Phot,Bus,LS,VIS,U
1398,70517.0,1999 TU105,2.52511672,0.20401058,16.352203,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1399,468164.0,2014 WK398,2.52884889,0.25913463,12.88107,2.08,0.27,2012ApJ...759L...8M,0.0431,0.3183,TBD,Phot,Bus-DeMeo,C,VIS,C
1400,467243.0,2016 EQ170,2.47218515,0.22024859,11.062468,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1401,128789.0,2004 RE216,2.38330103,0.21718332,12.64028,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1402,257735.0,1999 YP26,2.37839509,0.29725715,13.01166,2.74,0.62,2020PSJ.....1....5M,0.0524,0.4886,TBD,Phot,Bus-DeMeo,C,VIS,C
1403,183125.0,2002 RC182,2.39171108,0.25075769,10.472825,2.47,0.59,2020PSJ.....1....5M,0.0899,0.512,TBD,Phot,Bus-DeMeo,B,VIS,B
1404,160044.0,1999 RJ37,2.53714797,0.32663677,14.608133,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1405,232772.0,2004 PG61,2.33596333,0.2893268,11.44479,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
1406,163760.0,2003 OR14,2.51091254,0.50430976,13.070059,2.414,0.838,2016AJ....152...63N,0.0639,0.7183,TBD,Phot,Bus-DeMeo,D,VIS,D
1407,107208.0,2001 BU35,2.31025148,0.2471379,22.2582,1.96,0.43,2016AJ....152...63N,0.3094,0.4759,TBD,Phot,Bus-DeMeo,S,VIS,S
1408,130700.0,2000 SA160,2.37915899,0.23042562,21.835715,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1409,92494.0,2000 MH6,2.36548258,0.28414263,21.283977,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1410,120185.0,2004 BB96,2.29069244,0.22913636,26.50147,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
1411,47588.0,2000 AM201,2.3205426,0.29638719,23.301904,2.661,0.318,2015ApJ...814..117N,0.2564,0.3018,TBD,Phot,Bus-DeMeo,C,VIS,C
1412,124415.0,2001 QA219,2.2820574,0.21039312,25.933442,2.042,0.269,2011ApJ...741...68M,0.2162,0.3215,TBD,Phot,Bus-DeMeo,S,VIS,S
1413,303327.0,2004 TB111,2.29841543,0.20963067,21.526439,2.802,0.755,2021PSJ.....2..162M,0.0445,0.5695,TBD,Phot,Bus-DeMeo,Q,VIS,Q
1414,96475.0,1998 HL126,2.43373243,0.29352762,21.533728,2.646,0.805,2011ApJ...741...68M,0.1844,0.6357,TBD,Phot,Bus-DeMeo,S,VIS,S
1415,117100.0,2004 NL30,2.36876254,0.2281009,26.27042,2.546,0.412,2011ApJ...741...68M,0.2309,0.3724,TBD,Phot,Bus-DeMeo,L,VIS,L
1416,382720.0,2002 XO79,2.35137086,0.25736438,23.108786,1.565,0.167,2011ApJ...741...68M,0.2198,0.2819,TBD,Phot,Bus-DeMeo,S,VIS,S
1417,63545.0,2001 PB48,2.35338793,0.28505046,23.328717,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1418,102997.0,1999 XF94,2.27773178,0.29872393,22.969118,2.72,0.272,2017A&A...603A..55A,0.1986,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
1419,98121.0,2000 SB6,2.33757443,0.20458867,22.312225,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
1420,52307.0,1991 TH1,2.2972085,0.22342742,22.957266,2.351,0.269,2011ApJ...741...68M,0.2658,0.2938,TBD,Phot,Bus-DeMeo,S,VIS,S
1421,85273.0,1994 CW13,2.26584823,0.24412075,23.539756,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1422,52984.0,1998 UZ16,2.33168145,0.2105153,25.930557,2.311,0.036,2011ApJ...741...68M,0.2309,0.1868,TBD,Phot,Bus-DeMeo,X,VIS,X
1423,149444.0,2003 CP2,2.41605095,0.20009276,23.947799,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1424,52310.0,1991 VJ,2.34156129,0.33942061,22.900163,2.71,0.271,2017A&A...603A..55A,0.2173,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
1425,52331.0,1992 EC15,2.35047012,0.25798412,23.330977,2.853,0.147,2011ApJ...741...68M,0.2231,0.2111,TBD,Phot,Bus-DeMeo,S,VIS,S
1426,95598.0,2002 FK24,2.26141982,0.2471152,25.789317,2.07,0.31,2016AJ....152...63N,0.3156,0.3516,TBD,Phot,Bus-DeMeo,S,VIS,S
1427,3360.0,Syrinx,2.46660171,0.74580148,21.145498,2.415,0.515,2017AJ....154..168M,0.1151,0.4646,TBD,Phot,Bus-DeMeo,S,VIS,S
1428,463282.0,2012 HR15,2.47094958,0.74064684,28.235687,1.56,0.8,2021PSJ.....2..162M,0.1193,1.0421,TBD,Phot,Bus-DeMeo,X,VIS,X
1429,13286.0,Adamchauvin,2.36103911,0.07201034,6.271244,4.364,0.172,2011ApJ...741...68M,0.2462,0.2004,TBD,Phot,Bus-DeMeo,V,VIS,V
1430,35797.0,1999 JY31,2.4240575,0.15685809,2.406216,3.064,0.336,2011ApJ...741...68M,0.2347,0.2864,TBD,Phot,Bus-DeMeo,S,NIR,S
1431,41478.0,2000 PR28,2.37227214,0.13867594,7.453928,3.881,0.191,2011ApJ...741...68M,0.2234,0.2089,TBD,Phot,Bus-DeMeo,S,VIS,S
1432,40052.0,1998 KB38,2.49686675,0.12252243,3.768906,3.317,0.238,2011ApJ...741...68M,0.1287,0.2335,TBD,Phot,Bus-DeMeo,S,VIS,S
1433,67794.0,2000 UZ103,2.35435339,0.06564431,5.858604,3.168,0.205,2011ApJ...741...68M,0.3002,0.2251,TBD,Phot,Bus-DeMeo,C,VIS,C
1434,57104.0,2001 OH72,2.29471603,0.07325555,7.062264,3.673,0.119,2011ApJ...741...68M,0.2999,0.1953,TBD,Phot,Bus-DeMeo,V,NIR,V
1435,150518.0,2000 RK85,2.52455384,0.1702178,4.902384,4.367,0.702,2021PSJ.....2..162M,0.0397,0.3705,TBD,Phot,Bus-DeMeo,Ds,NIR,U
1436,36371.0,2000 OA16,2.27193645,0.15522755,5.558166,3.21,0.82,2016AJ....152...63N,0.1828,0.5431,TBD,Phot,Bus-DeMeo,C,VIS,C
1437,6294.0,Czerny,2.28053516,0.1050036,2.576105,3.931,0.072,2022PSJ.....3...30M,0.2478,0.1878,TBD,Phot,Bus-DeMeo,X,VIS,X
1438,75273.0,1999 XC18,2.31238323,0.08226898,5.034991,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1439,38950.0,2000 ST295,2.27230019,0.09006969,7.438466,4.1,0.45,2022PSJ.....3...56H,0.1826,0.28695,TBD,Phot,Bus-DeMeo,S,NIR,S
1440,14147.0,Wenlingshuguang,2.32453,0.0293884,3.606469,4.48,0.183,2018A&A...612A..85A,0.1839,0.2015,TBD,Phot,Bus-DeMeo,S,NIR,S
1441,6853.0,Silvanomassaglia,2.26197416,0.116873,5.8953,3.489,0.16,2011ApJ...741...68M,0.2078,0.2058,TBD,Phot,Bus-DeMeo,V,NIR,V
1442,7699.0,Bozek,2.39319085,0.16354047,5.724176,3.9,0.68,2015ApJ...814..117N,0.1774,0.3944,TBD,Phot,Bus-DeMeo,S,VIS,S
1443,17971.0,Samuelhowell,2.26898357,0.16791603,2.938488,3.392,0.061,2011ApJ...741...68M,0.2178,0.1877,TBD,Phot,Bus-DeMeo,S,VIS,S
1444,12501.0,Nord,2.33059497,0.19668351,0.770071,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1445,48937.0,1998 QN4,2.33435359,0.08439481,6.456593,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1446,33021.0,1997 MV10,2.36281955,0.15205415,3.08121,3.516,1.067,2011ApJ...741...68M,0.0491,0.6343,TBD,Phot,Bus-DeMeo,S,VIS,S
1447,26226.0,1998 GJ1,2.36109907,0.07688441,4.906672,4.466,0.14,2011ApJ...741...68M,0.1316,0.1946,TBD,Phot,Bus-DeMeo,C,VIS,C
1448,15263.0,Erwingroten,2.40465113,0.1140637,2.970196,3.211,0.116,2011ApJ...741...68M,0.1896,0.1979,TBD,Phot,Bus-DeMeo,S,VIS,S
1449,17277.0,Jarrydlevine,2.36501414,0.16647802,2.002777,3.199,0.863,2011ApJ...741...68M,0.1824,0.5701,TBD,Phot,Bus-DeMeo,S,VIS,S
1450,59051.0,1998 TJ33,2.34540229,0.17637845,3.755645,3.862,0.112,2011ApJ...741...68M,0.048,0.1931,TBD,Phot,Bus,C,VIS,C
1451,47354.0,1999 XU59,2.32846966,0.13307459,5.326117,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1452,17075.0,Pankonin,2.2836179,0.18565515,6.320665,3.26,0.346,2011ApJ...741...68M,0.2733,0.2811,TBD,Phot,Bus-DeMeo,S,NIR,S
1453,53753.0,2000 EV66,2.40158223,0.1433596,2.183083,3.641,0.202,2011ApJ...741...68M,0.0626,0.215,TBD,Phot,Bus-DeMeo,X,VIS,X
1454,50236.0,2000 BB3,2.42710519,0.18706192,9.609988,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1455,98253.0,2000 SH174,2.32972876,0.14598712,9.441986,4.214,0.157,2011ApJ...741...68M,0.0605,0.1987,TBD,Phot,Bus-DeMeo,X,VIS,X
1456,88461.0,2001 QL98,2.40426766,0.19164499,2.537487,3.778,0.133,2021PSJ.....2..162M,0.0521,0.1972,TBD,Phot,Bus-DeMeo,S,VIS,S
1457,9921.0,Rubincam,2.3757724,0.06040691,2.400122,4.25,0.094,2011ApJ...741...68M,0.1593,0.1894,TBD,Phot,Bus-DeMeo,A,VIS,A
1458,32021.0,Lilyjenkins,2.4210028,0.16661691,7.965826,3.614,0.359,2011ApJ...741...68M,0.1687,0.2709,TBD,Phot,Bus-DeMeo,C,VIS,C
1459,17004.0,Sinkevich,2.27832233,0.13321484,3.443369,3.479,0.193,2011ApJ...741...68M,0.1615,0.215,TBD,Phot,Bus-DeMeo,S,VIS,S
1460,24397.0,Parkerowan,2.41365241,0.14290523,8.13335,3.28,0.114,2011ApJ...741...68M,0.1525,0.1969,TBD,Phot,Bus-DeMeo,Kl,NIR,U
1461,23498.0,1991 VH6,2.47691799,0.15671612,7.806011,3.956,0.172,2012ApJ...759L...8M,0.1646,0.2037,TBD,Phot,Bus-DeMeo,C,VIS,C
1462,69338.0,1993 TM6,2.29463246,0.13034362,3.37093,4.115,0.245,2017AJ....154..168M,0.046,0.2193,TBD,Phot,Bus-DeMeo,B,VIS,B
1463,12399.0,Bartolini,2.29481546,0.05234329,1.2874,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1464,18754.0,1999 GL21,2.39513069,0.1156503,7.263641,4.422,0.174,2011ApJ...741...68M,0.2856,0.2003,TBD,Phot,Bus-DeMeo,V,NIR,V
1465,23044.0,Starodub,2.2664775,0.19047973,4.584394,3.719,0.205,2016AJ....152...63N,0.1987,0.2147,TBD,Phot,Bus-DeMeo,S,VIS,S
1466,50290.0,2000 CT27,2.2680887,0.12058794,5.860134,3.692,0.147,2011ApJ...741...68M,0.219,0.2007,TBD,Phot,Bus-DeMeo,S,NIR,S
1467,95028.0,2002 AY23,2.35204969,0.14383958,1.982021,3.135,0.918,2011ApJ...741...68M,0.0468,0.6139,TBD,Phot,Bus-DeMeo,S,VIS,S
1468,21623.0,Albertshieh,2.3858416,0.08771879,3.290275,3.829,0.117,2011ApJ...741...68M,0.2685,0.1941,TBD,Phot,Bus-DeMeo,V,VIS,V
1469,52798.0,1998 QO55,2.40220867,0.16052037,2.490407,3.384,0.717,2017AJ....154..168M,0.0921,0.4621,TBD,Phot,Bus-DeMeo,S,VIS,S
1470,92657.0,2000 QA40,2.29307,0.06702949,6.671354,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1471,10962.0,Sonnenborgh,2.38121103,0.16743838,9.705702,4.49,0.27,2011ApJ...741...68M,0.2007,0.22,TBD,Phot,Bus-DeMeo,V,VIS,V
1472,21009.0,Agilkia,2.41397873,0.19877725,3.01341,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
1473,11666.0,Bracker,2.40442548,0.1631849,1.365076,4.4,1.88,2012ApJ...759L...8M,0.166,0.8742,TBD,Phot,Bus-DeMeo,S,NIR,S
1474,65367.0,2002 PR29,2.39426945,0.19680218,3.74945,3.29,0.75,2021PSJ.....2..162M,0.0433,0.4917,TBD,Phot,Bus-DeMeo,C,VIS,C
1475,22848.0,Chrisharriot,2.39221849,0.1482632,1.856534,4.443,0.231,2011ApJ...741...68M,0.0642,0.2115,TBD,Phot,Bus-DeMeo,C,VIS,C
1476,23751.0,Davidprice,2.28998882,0.07000398,5.924252,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1477,10137.0,Thucydides,2.47684085,0.19855338,3.763382,3.291,0.14,2011ApJ...741...68M,0.2423,0.2029,TBD,Phot,Bus-DeMeo,C,VIS,C
1478,53755.0,2000 EA70,2.36856224,0.11680509,1.957524,3.903,0.083,2011ApJ...741...68M,0.0384,0.1891,TBD,Phot,Bus,C,VIS,C
1479,75168.0,1999 VF129,2.37922119,0.16959054,3.52692,3.909,0.787,2021PSJ.....2..162M,0.0486,0.4428,TBD,Phot,Bus,C,VIS,C
1480,64615.0,2001 XW27,2.40580165,0.16654208,8.57417,3.152,0.803,2011ApJ...741...68M,0.1828,0.5418,TBD,Phot,Bus-DeMeo,X,VIS,X
1481,10725.0,Sukunabikona,2.31670053,0.12769706,7.396859,3.075,0.337,2011ApJ...741...68M,0.4201,0.2863,TBD,Phot,Bus-DeMeo,V,VIS,V
1482,137682.0,1999 XD48,2.35219717,0.19473204,6.14146,3.54,0.73,2012ApJ...759L...8M,0.03,0.4517,TBD,Phot,Bus,X,VIS,X
1483,6165.0,Frolova,2.35719997,0.12015209,6.198142,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1484,18091.0,Iranmanesh,2.43439917,0.08336674,6.47661,3.857,0.097,2011ApJ...741...68M,0.2597,0.191,TBD,Phot,Bus-DeMeo,K,VIS,K
1485,6690.0,Messick,2.26080923,0.15399736,3.757116,3.97,0.22,2016AJ....152...63N,0.3544,0.215,TBD,Phot,Bus-DeMeo,C,VIS,C
1486,54083.0,2000 GQ162,2.44284422,0.11455136,6.820212,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1487,35771.0,1999 JE6,2.2847134,0.13682135,7.59169,3.576,0.859,2015A&A...578A..42R,0.2313,0.5145,TBD,Phot,Bus-DeMeo,V,VIS,V
1488,27415.0,2000 EO145,2.33029651,0.10677261,6.661438,3.445,0.169,2011ApJ...741...68M,0.1573,0.2087,TBD,Phot,Bus-DeMeo,S,NIR,S
1489,20257.0,1998 FL6,2.48812699,0.19142131,5.320603,3.022,0.445,2011ApJ...741...68M,0.3239,0.3474,TBD,Phot,Bus-DeMeo,V,VIS,V
1490,15801.0,1994 AF,2.45433531,0.18657352,3.47152,3.132,0.453,2011ApJ...741...68M,0.2418,0.3429,TBD,Phot,Bus-DeMeo,S,VIS,S
1491,12079.0,Kaibab,2.41403132,0.17513254,1.438129,3.936,0.066,2011ApJ...741...68M,0.2152,0.1872,TBD,Phot,Bus-DeMeo,S,NIR,S
1492,7418.0,Akasegawa,2.35699917,0.05157394,7.280604,3.846,0.239,2012ApJ...759L...8M,0.471,0.2222,TBD,Phot,Bus-DeMeo,V,VIS,V
1493,31917.0,Lukashohne,2.40478606,0.15573144,0.483048,3.077,0.888,2011ApJ...741...68M,0.1566,0.6059,TBD,Phot,Bus-DeMeo,S,VIS,S
1494,148205.0,2000 CZ93,2.34976216,0.18301395,5.144409,3.197,0.823,2020PSJ.....1....5M,0.0345,0.5468,TBD,Phot,Bus-DeMeo,C,VIS,C
1495,9886.0,Aoyagi,2.41310325,0.17507777,3.273525,3.1,0.128,2011ApJ...741...68M,0.2293,0.2019,TBD,Phot,Bus-DeMeo,S,VIS,S
1496,46448.0,2829 P-L,2.47919225,0.12580086,3.602984,3.052,0.468,2011ApJ...741...68M,0.2344,0.3578,TBD,Phot,Bus-DeMeo,S,VIS,S
1497,8426.0,1997 ST,2.26902176,0.07095844,3.402762,4.281,0.174,2011ApJ...741...68M,0.1047,0.2013,TBD,Phot,Bus,C,VIS,C
1498,16252.0,Franfrost,2.46044298,0.17939564,2.28299,4.436,0.073,2011ApJ...741...68M,0.2019,0.1871,TBD,Phot,Bus-DeMeo,S,VIS,S
1499,22460.0,1997 AJ2,2.28602502,0.07421867,4.73498,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1500,12091.0,Jesmalmquist,2.4538875,0.10628902,5.870504,3.441,0.167,2011ApJ...741...68M,0.2499,0.2082,TBD,Phot,Bus-DeMeo,S,VIS,S
1501,15922.0,Masajisaito,2.26144254,0.18875372,2.989582,3.414,0.901,2015ApJ...814..117N,0.0746,0.559,TBD,Phot,Bus-DeMeo,S,VIS,S
1502,56370.0,2000 EV7,2.28042896,0.14109666,7.191271,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1503,26504.0,Brandonli,2.28088645,0.14625579,4.876894,3.09,0.703,2011ApJ...741...68M,0.1304,0.4909,TBD,Phot,Bus-DeMeo,S,VIS,S
1504,67180.0,2000 BJ27,2.33720732,0.14309952,4.416011,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
1505,79555.0,1998 QU48,2.2983488,0.02684551,4.430467,4.111,0.058,2011ApJ...741...68M,0.0624,0.1864,TBD,Phot,Bus-DeMeo,X,VIS,X
1506,42707.0,1998 QM2,2.34852316,0.0839392,5.185358,3.271,0.926,2011ApJ...741...68M,0.2949,0.5954,TBD,Phot,Bus-DeMeo,V,VIS,V
1507,14677.0,1999 XZ,2.3724868,0.1565007,3.56121,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1508,91250.0,1999 CZ46,2.37550229,0.10728603,2.86017,3.506,0.139,2011ApJ...741...68M,0.0527,0.2005,TBD,Phot,Bus-DeMeo,S,VIS,S
1509,14130.0,1998 QQ103,2.27938273,0.1150498,4.471237,3.69,0.177,2011ApJ...741...68M,0.1422,0.2077,TBD,Phot,Bus-DeMeo,S,VIS,S
1510,29347.0,Natta,2.53542688,0.02422673,5.372098,4.498,0.23,2011ApJ...741...68M,0.1517,0.2107,TBD,Phot,Bus-DeMeo,C,VIS,C
1511,17875.0,1999 AQ2,2.26731725,0.08863254,5.754569,3.54,0.092,2011ApJ...741...68M,0.2361,0.1914,TBD,Phot,Bus-DeMeo,S,VIS,S
1512,89298.0,2001 VD29,2.31373191,0.14738349,6.759815,4.408,0.189,2017AJ....154..168M,0.0481,0.2032,TBD,Phot,Bus,C,VIS,C
1513,5156.0,Golant,2.39684109,0.18961638,5.569013,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1514,75178.0,1999 VQ157,2.31004066,0.15762987,8.351616,3.632,0.991,2012ApJ...759L...8M,0.0504,0.576,TBD,Phot,Bus-DeMeo,C,VIS,C
1515,36491.0,2000 QS46,2.46534076,0.18298413,1.852333,3.449,1.081,2011ApJ...741...68M,0.1674,0.6534,TBD,Phot,Bus-DeMeo,S,VIS,S
1516,26780.0,2313 T-2,2.54213005,0.09459403,1.851462,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1517,9911.0,Quantz,2.3020573,0.14433801,5.197551,3.241,0.149,2011ApJ...741...68M,0.23,0.2059,TBD,Phot,Bus-DeMeo,S,VIS,S
1518,57464.0,2001 SY93,2.34996903,0.11552739,1.996565,3.189,0.526,2011ApJ...741...68M,0.0343,0.3778,TBD,Phot,Bus-DeMeo,S,VIS,S
1519,31408.0,1999 AV4,2.3603645,0.15168031,3.071495,3.708,0.065,2011ApJ...741...68M,0.1435,0.1875,TBD,Phot,Bus-DeMeo,S,VIS,S
1520,15909.0,1997 TM17,2.28591282,0.14523011,6.787824,4.278,0.13,2015ApJ...814..117N,0.1408,0.194,TBD,Phot,Bus-DeMeo,X,VIS,X
1521,73697.0,1991 RT29,2.44698642,0.16776537,9.506591,3.761,0.13,2012ApJ...759L...8M,0.1407,0.1968,TBD,Phot,Bus-DeMeo,X,VIS,X
1522,163042.0,2001 XH205,2.33600604,0.12221726,1.962261,3.116,0.101,2011ApJ...741...68M,0.0356,0.1953,TBD,Phot,Bus-DeMeo,C,VIS,C
1523,77287.0,2001 FA66,2.38360536,0.10889852,4.950676,4.21,1.22,2020PSJ.....1....5M,0.0427,0.6081,TBD,Phot,Bus-DeMeo,C,VIS,C
1524,126250.0,2002 AS69,2.29376697,0.10419663,7.348684,3.681,0.411,2011ApJ...741...68M,0.0529,0.2895,TBD,Phot,Bus-DeMeo,B,VIS,B
1525,39843.0,1998 BB26,2.2950951,0.13786668,8.382797,4.018,0.027,2022PSJ.....3...30M,0.1702,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
1526,12718.0,Le Gentil,2.27049872,0.17295421,4.53483,3.638,0.183,2011ApJ...741...68M,0.1859,0.2099,TBD,Phot,Bus-DeMeo,S,NIR,S
1527,67204.0,2000 DJ4,2.26445332,0.04732245,7.288455,3.752,0.074,2011ApJ...741...68M,0.0375,0.1884,TBD,Phot,Bus-DeMeo,S,VIS,S
1528,9949.0,Brontosaurus,2.35427092,0.06047156,7.700862,4.367,0.021,2022PSJ.....3...30M,0.2284,0.1845,TBD,Phot,Bus-DeMeo,V,VIS,V
1529,53502.0,2000 AG97,2.40720166,0.07233263,9.259078,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1530,124603.0,2001 SZ33,2.38040596,0.08934152,1.856499,3.434,0.074,2011ApJ...741...68M,0.0409,0.1892,TBD,Phot,Bus-DeMeo,C,VIS,C
1531,4586.0,Gunvor,2.30539315,0.0787215,5.158352,4.424,0.155,2012ApJ...759L...8M,0.2374,0.1971,TBD,Phot,Bus-DeMeo,C,VIS,C
1532,100583.0,1997 JY9,2.3791505,0.14620463,9.722636,3.416,0.901,2015ApJ...814..117N,0.0366,0.5588,TBD,Phot,Bus-DeMeo,C,VIS,C
1533,14693.0,Selwyn,2.35124006,0.1941992,1.818528,4.31,2.42,2012ApJ...759L...8M,0.1092,1.138,TBD,Phot,Bus-DeMeo,S,VIS,S
1534,14102.0,1997 SG25,2.40708308,0.18125539,3.035775,3.507,0.717,2011ApJ...741...68M,0.2255,0.4485,TBD,Phot,Bus-DeMeo,S,VIS,S
1535,38330.0,1999 RN130,2.43969533,0.16880536,2.418599,3.367,0.173,2011ApJ...741...68M,0.1756,0.2109,TBD,Phot,Bus-DeMeo,X,VIS,X
1536,98007.0,2000 QR207,2.38573443,0.18110511,2.666426,3.176,0.375,2011ApJ...741...68M,0.0524,0.2995,TBD,Phot,Bus-DeMeo,S,VIS,S
1537,18546.0,1997 AP4,2.4280046,0.14978148,1.518486,4.308,0.327,2011ApJ...741...68M,0.2082,0.2387,TBD,Phot,Bus-DeMeo,S,VIS,S
1538,13106.0,1993 FV48,2.37134841,0.08390868,6.780685,3.233,0.615,2011ApJ...741...68M,0.2465,0.4227,TBD,Phot,Bus-DeMeo,V,VIS,V
1539,34438.0,2000 SV44,2.41629625,0.0854949,5.989706,3.528,0.568,2011ApJ...741...68M,0.3133,0.371,TBD,Phot,Bus-DeMeo,V,VIS,V
1540,10103.0,Jungfrun,2.40282387,0.10499042,7.313513,4.358,0.211,2011ApJ...741...68M,0.1616,0.2081,TBD,Phot,Bus-DeMeo,Bk,NIR,U
1541,51736.0,2001 KA48,2.38270182,0.13000522,8.662396,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1542,52500.0,Kanata,2.36158221,0.11054085,9.904705,3.52,0.064,2011ApJ...741...68M,0.1622,0.1878,TBD,Phot,Bus-DeMeo,S,VIS,S
1543,15230.0,Alona,2.28410174,0.16529941,5.429977,3.377,0.412,2016AJ....152...63N,0.1897,0.3057,TBD,Phot,Bus-DeMeo,S,VIS,S
1544,24900.0,1997 AZ17,2.29118511,0.10853803,2.983089,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1545,13729.0,Nicolewen,2.3311783,0.07358527,3.913066,3.216,0.119,2011ApJ...741...68M,0.1369,0.1985,TBD,Phot,Bus-DeMeo,S,VIS,S
1546,20264.0,Chauhan,2.42034597,0.1807268,2.389016,4.064,0.297,2017AJ....154..168M,0.1649,0.2351,TBD,Phot,Bus-DeMeo,S,VIS,S
1547,101277.0,1998 SS115,2.32531308,0.18318902,6.401129,3.97,0.066,2021PSJ.....2..162M,0.0546,0.1872,TBD,Phot,Bus-DeMeo,B,VIS,B
1548,15928.0,1997 WC3,2.40200273,0.12013451,7.721222,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1549,35164.0,1993 PZ8,2.35225357,0.10007634,4.366992,3.387,0.03,2011ApJ...741...68M,0.1234,0.1851,TBD,Phot,Bus-DeMeo,C,VIS,C
1550,15798.0,1993 VZ4,2.42283977,0.19691927,1.736835,3.587,0.395,2011ApJ...741...68M,0.1948,0.2871,TBD,Phot,Bus-DeMeo,C,VIS,C
1551,11207.0,Black,2.36707975,0.0663347,6.799104,3.35,0.098,2011ApJ...741...68M,0.2018,0.1933,TBD,Phot,Bus-DeMeo,V,VIS,V
1552,29243.0,1992 JC1,2.47063967,0.13335154,8.197511,3.887,0.154,2011ApJ...741...68M,0.1342,0.2005,TBD,Phot,Bus-DeMeo,V,VIS,V
1553,18290.0,Sumiyoshi,2.32232201,0.08591808,6.72438,3.66,0.079,2011ApJ...741...68M,0.3374,0.1892,TBD,Phot,Bus-DeMeo,S,VIS,S
1554,32223.0,2000 OE23,2.30175913,0.08935348,4.988198,3.762,0.336,2011ApJ...741...68M,0.1854,0.2566,TBD,Phot,Bus-DeMeo,A,VIS,A
1555,10846.0,1995 AW2,2.27197408,0.11545903,5.395205,4.356,0.104,2011ApJ...741...68M,0.2494,0.1903,TBD,Phot,Bus-DeMeo,S,NIR,S
1556,27325.0,2000 CB36,2.53806724,0.16212982,3.542909,3.995,0.949,2011ApJ...741...68M,0.2249,0.5096,TBD,Phot,Bus-DeMeo,C,VIS,C
1557,122990.0,2000 SQ246,2.38817559,0.12467506,4.149395,3.445,0.07,2011ApJ...741...68M,0.0402,0.1886,TBD,Phot,Bus-DeMeo,B,VIS,B
1558,23728.0,Jasonmorrow,2.43385301,0.09055573,7.468548,3.368,0.607,2011ApJ...741...68M,0.2756,0.4048,TBD,Phot,Bus-DeMeo,V,VIS,V
1559,121183.0,1999 LT36,2.44092476,0.17689565,9.002536,3.056,0.045,2020PSJ.....1....5M,0.0521,0.1865,TBD,Phot,Bus-DeMeo,X,VIS,X
1560,45849.0,2000 SG98,2.29909398,0.03406136,4.382194,3.117,0.363,2011ApJ...741...68M,0.092,0.297,TBD,Phot,Bus-DeMeo,S,VIS,S
1561,9813.0,Rozgaj,2.27183021,0.12636848,1.624163,3.774,0.096,2011ApJ...741...68M,0.2039,0.1911,TBD,Phot,Bus-DeMeo,S,VIS,S
1562,49911.0,1999 XT169,2.42058651,0.19637297,4.905246,4.229,0.282,2016AJ....152...63N,0.1495,0.2274,TBD,Phot,Bus-DeMeo,C,VIS,C
1563,13471.0,4046 T-3,2.28101653,0.15314228,5.138258,3.276,0.419,2011ApJ...741...68M,0.2293,0.3152,TBD,Phot,Bus-DeMeo,S,VIS,S
1564,33156.0,1998 DG17,2.54067367,0.11235544,6.12774,3.051,0.592,2011ApJ...741...68M,0.188,0.4296,TBD,Phot,Bus-DeMeo,S,VIS,S
1565,29337.0,Hakurojo,2.46538809,0.16080109,6.2681,4.038,0.203,2012ApJ...759L...8M,0.2436,0.2099,TBD,Phot,Bus-DeMeo,V,VIS,V
1566,19695.0,Billnye,2.27203931,0.10463778,6.761318,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1567,28167.0,Andrewkim,2.30086254,0.0801787,4.376351,3.647,0.085,2011ApJ...741...68M,0.1611,0.19,TBD,Phot,Bus-DeMeo,A,VIS,A
1568,46660.0,1996 BM17,2.52273849,0.13003038,4.931206,3.049,0.407,2011ApJ...741...68M,0.2045,0.3244,TBD,Phot,Bus-DeMeo,S,VIS,S
1569,64896.0,2001 YZ80,2.31488012,0.1808866,2.536406,3.85,0.281,2020PSJ.....1....5M,0.0384,0.235,TBD,Phot,Bus-DeMeo,S,VIS,S
1570,10477.0,Lacumparsita,2.33256895,0.13461637,8.150612,3.043,0.175,2011ApJ...741...68M,0.1616,0.2172,TBD,Phot,Bus-DeMeo,S,VIS,S
1571,69267.0,1988 RO6,2.35893889,0.13396424,6.201881,3.348,0.148,2011ApJ...741...68M,0.252,0.2043,TBD,Phot,Bus-DeMeo,S,VIS,S
1572,7900.0,Portule,2.2666341,0.13858787,4.240651,3.996,0.049,2015ApJ...814..117N,0.2127,0.1858,TBD,Phot,Bus-DeMeo,S,NIR,S
1573,22523.0,1998 EZ10,2.34281486,0.15079336,7.15924,3.459,0.04,2011ApJ...741...68M,0.2589,0.1857,TBD,Phot,Bus-DeMeo,V,VIS,V
1574,7575.0,Kimuraseiji,2.2654421,0.16077047,2.561108,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1575,9255.0,Inoutadataka,2.38751683,0.07177786,9.606641,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1576,59292.0,1999 CN56,2.34127962,0.12723641,4.57523,3.425,0.592,2017AJ....154..168M,0.1324,0.3917,TBD,Phot,Bus-DeMeo,X,VIS,X
1577,12426.0,Racquetball,2.36257583,0.07042065,3.590423,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1578,10209.0,Izanaki,2.42952356,0.19981494,3.340097,4.324,0.18,2011ApJ...741...68M,0.1938,0.2021,TBD,Phot,Bus-DeMeo,L,VIS,L
1579,12768.0,1994 EQ1,2.26506357,0.11053841,3.815512,3.91,1.14,2012ApJ...759L...8M,0.1848,0.6115,TBD,Phot,Bus-DeMeo,S,VIS,S
1580,27105.0,Clarkben,2.3426958,0.1434875,7.739568,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1581,10619.0,Ninigi,2.36059874,0.06000485,7.867603,3.656,0.189,2012ApJ...759L...8M,0.2736,0.2112,TBD,Phot,Bus-DeMeo,C,VIS,C
1582,31475.0,Robbacchus,2.28477931,0.12113205,6.006088,3.062,0.205,2011ApJ...741...68M,0.1991,0.2277,TBD,Phot,Bus-DeMeo,S,VIS,S
1583,11578.0,Cimabue,2.46873035,0.0778543,6.559787,3.724,0.256,2011ApJ...741...68M,0.2427,0.2299,TBD,Phot,Bus-DeMeo,V,VIS,V
1584,18606.0,1998 BS33,2.46522612,0.13318271,6.429191,3.443,0.166,2011ApJ...741...68M,0.2234,0.2079,TBD,Phot,Bus-DeMeo,S,VIS,S
1585,225803.0,2001 VS77,2.42141471,0.10563763,4.237162,3.802,0.313,2011ApJ...741...68M,0.0285,0.2471,TBD,Phot,Bus,C,VIS,C
1586,135157.0,2001 QO230,2.53975323,0.14623059,6.142576,3.236,0.777,2015A&A...578A..42R,0.0482,0.5143,TBD,Phot,Bus-DeMeo,X,VIS,X
1587,21815.0,Fanyang,2.40405078,0.08063983,4.228083,4.382,0.187,2011ApJ...741...68M,0.1869,0.203,TBD,Phot,Bus-DeMeo,S,VIS,S
1588,67624.0,2000 SM177,2.41987688,0.17483192,7.902899,3.01,0.13,2011ApJ...741...68M,0.2666,0.2035,TBD,Phot,Bus-DeMeo,S,VIS,S
1589,7850.0,Buenos Aires,2.41808217,0.10686685,7.24866,3.194,0.809,2011ApJ...741...68M,0.1669,0.539,TBD,Phot,Bus-DeMeo,C,VIS,C
1590,104614.0,2000 GD104,2.38778406,0.11144171,3.195527,4.346,0.159,2011ApJ...741...68M,0.0477,0.1982,TBD,Phot,Bus-DeMeo,C,VIS,C
1591,25751.0,Mokshagundam,2.36760994,0.17736263,3.214901,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
1592,15624.0,Lamberton,2.37521164,0.04632936,1.923826,3.616,0.167,2011ApJ...741...68M,0.1243,0.2061,TBD,Phot,Bus-DeMeo,S,VIS,S
1593,74613.0,1999 RP19,2.38048629,0.18552456,2.800153,3.334,0.103,2011ApJ...741...68M,0.0526,0.1943,TBD,Phot,Bus-DeMeo,C,VIS,C
1594,125660.0,2001 XL71,2.38397535,0.1755011,5.789149,3.807,0.106,2020PSJ.....1....5M,0.0415,0.1924,TBD,Phot,Bus-DeMeo,C,VIS,C
1595,94538.0,2001 UQ160,2.32947329,0.03641128,2.315473,3.032,0.056,2011ApJ...741...68M,0.0366,0.1879,TBD,Phot,Bus-DeMeo,C,VIS,C
1596,8897.0,Defelice,2.38730661,0.14282594,5.854388,3.018,0.091,2022PSJ.....3...30M,0.3189,0.1938,TBD,Phot,Bus-DeMeo,S,VIS,S
1597,52710.0,1998 FS90,2.31814527,0.11994797,4.738529,3.284,0.12,2011ApJ...741...68M,0.1796,0.1982,TBD,Phot,Bus-DeMeo,S,VIS,S
1598,7524.0,1991 RW19,2.37346845,0.19887682,2.400427,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1599,80700.0,2000 CA2,2.34897318,0.06625734,3.052766,3.414,0.322,2011ApJ...741...68M,0.055,0.2637,TBD,Phot,Bus-DeMeo,C,VIS,C
1600,8781.0,Yurka,2.3628777,0.1718652,2.237049,3.088,0.54,2011ApJ...741...68M,0.2353,0.3953,TBD,Phot,Bus-DeMeo,S,VIS,S
1601,43739.0,1981 EP7,2.37503497,0.14202501,6.326391,3.285,0.687,2011ApJ...741...68M,0.1265,0.457,TBD,Phot,Bus-DeMeo,X,VIS,X
1602,40484.0,1999 RA63,2.33962067,0.19632469,2.365411,3.352,0.135,2011ApJ...741...68M,0.1395,0.201,TBD,Phot,Bus-DeMeo,X,VIS,X
1603,43889.0,Osawatakaomi,2.2827087,0.15746205,4.360959,3.378,0.062,2022PSJ.....3...30M,0.274,0.1878,TBD,Phot,Bus-DeMeo,C,VIS,C
1604,38119.0,1999 JN37,2.39572049,0.13984638,5.601852,3.748,0.863,2011ApJ...741...68M,0.1642,0.496,TBD,Phot,Bus-DeMeo,V,VIS,V
1605,8852.0,Buxus,2.28737284,0.18110776,4.121947,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1606,29622.0,1998 SM145,2.33668039,0.12993019,6.915833,4.488,0.071,2022PSJ.....3...30M,0.2203,0.1869,TBD,Phot,Bus-DeMeo,A,VIS,A
1607,93116.0,2000 SL58,2.43275768,0.08773336,1.211378,4.253,0.025,2011ApJ...741...68M,0.0459,0.1846,TBD,Phot,Bus-DeMeo,C,VIS,C
1608,98252.0,2000 SY170,2.43204146,0.07890933,8.107508,3.868,0.075,2011ApJ...741...68M,0.0718,0.1882,TBD,Phot,Bus-DeMeo,X,VIS,X
1609,6616.0,Plotinos,2.41545898,0.12157462,6.100858,4.054,0.17,2011ApJ...741...68M,0.2462,0.2024,TBD,Phot,Bus-DeMeo,S,VIS,S
1610,70381.0,1999 RZ213,2.34570471,0.15867057,3.432935,3.321,0.158,2011ApJ...741...68M,0.0555,0.2073,TBD,Phot,Bus-DeMeo,C,VIS,C
1611,32717.0,5155 T-2,2.2793666,0.12689153,5.103577,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
1612,12053.0,Turtlestar,2.36757043,0.14143205,6.100738,3.536,0.83,2011ApJ...741...68M,0.2819,0.5043,TBD,Phot,Bus-DeMeo,V,VIS,V
1613,4646.0,Kwee,2.43078614,0.19057981,1.908532,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1614,16652.0,1993 TT12,2.34549375,0.17748116,4.196864,4.329,0.15,2011ApJ...741...68M,0.1209,0.1968,TBD,Phot,Bus-DeMeo,C,VIS,C
1615,10104.0,Hoburgsgubben,2.33424906,0.07619445,2.610377,4.269,0.061,2011ApJ...741...68M,0.0404,0.1864,TBD,Phot,Bus-DeMeo,S,VIS,S
1616,77057.0,2001 DG12,2.52106412,0.17415751,7.449924,3.212,0.788,2011ApJ...741...68M,0.1728,0.5241,TBD,Phot,Bus-DeMeo,C,VIS,C
1617,33809.0,1999 XK152,2.36014664,0.1968518,4.761326,3.256,0.109,2012ApJ...759L...8M,0.1931,0.196,TBD,Phot,Bus-DeMeo,C,VIS,C
1618,5727.0,1988 BB4,2.32979391,0.07526071,6.209862,4.228,0.175,2011ApJ...741...68M,0.2929,0.202,TBD,Phot,Bus-DeMeo,S,VIS,S
1619,56105.0,1999 BB20,2.43577521,0.05990387,7.037794,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1620,19765.0,2000 NM11,2.39043701,0.15968336,3.169208,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,A,VIS,A
1621,20484.0,Janetsong,2.52514597,0.09335821,7.1259,4.216,0.306,2011ApJ...741...68M,0.2473,0.2345,TBD,Phot,Bus-DeMeo,X,VIS,X
1622,21175.0,1994 CP12,2.28118195,0.13633353,3.089422,4.004,0.96,2016AJ....152...63N,0.0875,0.5137,TBD,Phot,Bus-DeMeo,S,VIS,S
1623,236701.0,2007 EH38,2.44552223,0.09428974,6.184012,3.432,0.863,2011ApJ...741...68M,0.0294,0.5356,TBD,Phot,Bus-DeMeo,X,VIS,X
1624,47344.0,1999 XM45,2.42943106,0.12551354,3.304738,3.24,0.28,2011ApJ...741...68M,0.1845,0.2526,TBD,Phot,Bus-DeMeo,S,VIS,S
1625,10229.0,1997 WR3,2.37158158,0.11435355,6.826896,4.4,0.18,2011ApJ...741...68M,0.2033,0.2016,TBD,Phot,Bus-DeMeo,S,VIS,S
1626,65362.0,2002 OG22,2.42312745,0.14215439,1.772136,3.32,0.17,2012ApJ...759L...8M,0.0445,0.2108,TBD,Phot,Bus-DeMeo,S,VIS,S
1627,29747.0,Acorlando,2.33290988,0.06567247,7.415517,3.271,0.118,2011ApJ...741...68M,0.1861,0.1978,TBD,Phot,Bus-DeMeo,C,VIS,C
1628,31838.0,Angelarob,2.3977886,0.11883097,5.802113,3.544,0.213,2011ApJ...741...68M,0.2312,0.22,TBD,Phot,Bus-DeMeo,V,VIS,V
1629,44796.0,1999 TY180,2.3929734,0.12617616,4.621174,3.125,0.118,2011ApJ...741...68M,0.2155,0.1991,TBD,Phot,Bus-DeMeo,C,VIS,C
1630,81124.0,2000 EB129,2.39292188,0.09763906,3.129103,4.319,0.375,2016A&A...591A..14A,0.035,0.2532,TBD,Phot,Bus-DeMeo,C,VIS,C
1631,10712.0,Malashchuk,2.39278508,0.17189132,2.172676,3.313,0.427,2011ApJ...741...68M,0.2695,0.3168,TBD,Phot,Bus-DeMeo,S,VIS,S
1632,18641.0,1998 EG10,2.35673241,0.10292821,7.150838,3.717,0.65,2011ApJ...741...68M,0.2983,0.3953,TBD,Phot,Bus-DeMeo,S,VIS,S
1633,9882.0,Stallman,2.3936594,0.18212949,0.99219,4.234,0.099,2011ApJ...741...68M,0.0396,0.1901,TBD,Phot,Bus-DeMeo,C,VIS,C
1634,30616.0,3049 P-L,2.39072982,0.16606075,6.401367,3.438,0.671,2011ApJ...741...68M,0.1654,0.4316,TBD,Phot,Bus-DeMeo,S,VIS,S
1635,67801.0,2000 UC110,2.33701035,0.10509208,8.331546,3.701,0.3,2011ApJ...741...68M,0.0629,0.2454,TBD,Phot,Bus-DeMeo,B,VIS,B
1636,16864.0,1998 AL,2.37757697,0.18294401,5.621072,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1637,37983.0,1998 HB136,2.48704365,0.13423255,9.11742,3.96,0.136,2011ApJ...741...68M,0.1802,0.1966,TBD,Phot,Bus-DeMeo,X,VIS,X
1638,82443.0,2001 OV8,2.48279181,0.18465084,6.272453,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1639,38890.0,2000 SO146,2.27218181,0.06507465,4.560788,3.377,0.309,2011ApJ...741...68M,0.0851,0.2597,TBD,Phot,Bus-DeMeo,L,VIS,L
1640,84095.0,Davidjohn,2.46944743,0.12712244,3.913503,4.051,0.222,2011ApJ...741...68M,0.038,0.2143,TBD,Phot,Bus-DeMeo,C,VIS,C
1641,24113.0,1999 VQ23,2.28357335,0.06837548,5.768444,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1642,98475.0,2000 UF98,2.44007366,0.0664738,3.859663,4.038,0.369,2011ApJ...741...68M,0.0456,0.2595,TBD,Phot,Bus-DeMeo,S,VIS,S
1643,11958.0,Galiani,2.290061,0.14411007,5.997182,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1644,47252.0,1999 VJ65,2.33698001,0.10446687,2.823183,4.397,1.217,2015ApJ...814..117N,0.0395,0.5834,TBD,Phot,Bus-DeMeo,S,VIS,S
1645,28384.0,1999 JT76,2.42623421,0.13865314,6.976737,4.252,0.249,2011ApJ...741...68M,0.2817,0.2183,TBD,Phot,Bus-DeMeo,V,VIS,V
1646,72038.0,2000 XM48,2.33309501,0.10837472,9.704004,3.237,0.135,2011ApJ...741...68M,0.0584,0.2022,TBD,Phot,Bus-DeMeo,S,VIS,S
1647,9555.0,Frejakocha,2.36195384,0.08250688,7.171724,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1648,79728.0,1998 SK128,2.38570362,0.16087973,3.002942,3.65,1.04,2021PSJ.....2..162M,0.0595,0.5989,TBD,Phot,Bus-DeMeo,X,VIS,X
1649,1976.0,Kaverin,2.38078118,0.07400071,2.371664,3.47,0.208,2022PSJ.....3...30M,0.6893,0.2198,TBD,Phot,Bus-DeMeo,X,VIS,X
1650,8134.0,Minin,2.42640713,0.19207274,4.309142,3.962,0.139,2011ApJ...741...68M,0.1992,0.1971,TBD,Phot,Bus-DeMeo,S,VIS,S
1651,44097.0,1998 FK115,2.29578102,0.14797564,5.934239,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,NIR,V
1652,39989.0,1998 HP35,2.53820077,0.09028253,9.472058,3.063,0.816,2011ApJ...741...68M,0.2696,0.5638,TBD,Phot,Bus-DeMeo,S,VIS,S
1653,10153.0,Goldman,2.3110296,0.19732047,9.2834,3.646,0.25,2016AJ....152...63N,0.1817,0.2296,TBD,Phot,Bus-DeMeo,S,VIS,S
1654,14187.0,1998 XS9,2.26419867,0.15690699,2.505064,4.108,0.117,2011ApJ...741...68M,0.1659,0.1928,TBD,Phot,Bus-DeMeo,C,VIS,C
1655,10135.0,1993 LZ1,2.38150714,0.12733787,5.754246,4.456,0.287,2011ApJ...741...68M,0.2428,0.2248,TBD,Phot,Bus-DeMeo,V,VIS,V
1656,23521.0,1992 US1,2.2851984,0.13410437,7.814836,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1657,9764.0,Morgenstern,2.31855535,0.18984749,7.215751,3.393,0.07,2011ApJ...741...68M,0.2477,0.1888,TBD,Phot,Bus-DeMeo,S,VIS,S
1658,13876.0,4625 P-L,2.28839096,0.09097739,2.223143,4.341,0.333,2011ApJ...741...68M,0.0631,0.2397,TBD,Phot,Bus-DeMeo,S,VIS,S
1659,24331.0,Alyshaowen,2.44157177,0.07969075,7.049505,3.241,0.456,2011ApJ...741...68M,0.243,0.3363,TBD,Phot,Bus-DeMeo,S,VIS,S
1660,11461.0,Wladimirneumann,2.28094752,0.10029002,5.858862,3.48,0.719,2011ApJ...741...68M,0.2883,0.4524,TBD,Phot,Bus-DeMeo,S,VIS,S
1661,63814.0,2001 RY45,2.37632117,0.21502289,4.299553,4.355,0.243,2020PSJ.....1....5M,0.0502,0.2154,TBD,Phot,Bus-DeMeo,C,VIS,C
1662,40629.0,1999 RX173,2.41925464,0.22245372,4.464628,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1663,14363.0,1988 RB2,2.29889237,0.20476241,2.730871,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1664,45783.0,2000 OV16,2.41255674,0.20895621,2.371483,3.13,0.736,2016AJ....152...63N,0.2108,0.5051,TBD,Phot,Bus-DeMeo,X,VIS,X
1665,26249.0,1998 QV50,2.29519366,0.22024565,2.336244,3.798,0.256,2011ApJ...741...68M,0.127,0.2283,TBD,Phot,Bus-DeMeo,C,VIS,C
1666,242449.0,2004 QA1,2.36364085,0.24057961,7.998627,3.389,0.72,2016AJ....152...63N,0.0324,0.4631,TBD,Phot,Bus,C,VIS,C
1667,48042.0,2001 DO71,2.36639376,0.23253075,5.349549,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1668,55757.0,1991 XN,2.31887571,0.28934743,8.59717,3.16,0.316,2017A&A...603A..55A,0.1076,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
1669,22346.0,Katsumatatakashi,2.32298572,0.21011862,9.829971,3.91,0.62,2012ApJ...759L...8M,0.1865,0.3668,TBD,Phot,Bus-DeMeo,S,VIS,S
1670,98423.0,2000 UU26,2.45452732,0.30937174,9.70221,3.024,0.737,2016AJ....152...63N,0.0933,0.5211,TBD,Phot,Bus-DeMeo,S,VIS,S
1671,6562.0,Takoyaki,2.26240997,0.22636749,5.170544,3.726,0.297,2016AJ....152...63N,0.2707,0.2436,TBD,Phot,Bus-DeMeo,S,NIR,S
1672,30830.0,Jahn,2.36050184,0.21426809,4.676144,4.037,0.175,2011ApJ...741...68M,0.1377,0.2036,TBD,Phot,Bus-DeMeo,S,VIS,S
1673,74028.0,1998 HR18,2.38917517,0.21481785,4.388074,3.893,0.209,2020PSJ.....1....5M,0.0435,0.2132,TBD,Phot,Bus-DeMeo,C,VIS,C
1674,101587.0,1999 BE12,2.44008535,0.20471349,7.647055,3.486,0.118,2011ApJ...741...68M,0.0468,0.1963,TBD,Phot,Bus-DeMeo,B,VIS,B
1675,62370.0,2000 SM150,2.35625766,0.23004602,4.003735,4.231,0.038,2020PSJ.....1....5M,0.0443,0.1851,TBD,Phot,Bus-DeMeo,S,VIS,S
1676,7786.0,1994 TB15,2.52060842,0.22042599,4.772931,3.497,0.12,2022PSJ.....3...30M,0.251,0.1966,TBD,Phot,Bus-DeMeo,S,VIS,S
1677,194920.0,2002 AB124,2.45679681,0.25155673,9.209689,3.336,0.7,2017AJ....154..168M,0.065,0.4583,TBD,Phot,Bus-DeMeo,C,VIS,C
1678,15012.0,1998 QS92,2.27228394,0.22230825,6.544704,4.273,0.213,2016AJ....152...63N,0.2544,0.2095,TBD,Phot,Bus-DeMeo,S,NIR,S
1679,66483.0,1999 RZ38,2.5392348,0.26039461,7.013947,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1680,48377.0,4047 T-3,2.35074204,0.25560039,5.840223,3.25,0.81,2021PSJ.....2..162M,0.0607,0.5314,TBD,Phot,Bus-DeMeo,S,VIS,S
1681,10820.0,Offenbach,2.37686323,0.20128389,6.300493,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
1682,6311.0,Porubcan,2.28926342,0.22461393,5.168904,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
1683,22105.0,Pirko,2.36493927,0.20823202,8.095748,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1684,45024.0,1999 WN7,2.37594099,0.21615062,7.57048,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1685,10128.0,Bro,2.26807013,0.23029816,5.602472,3.488,0.301,2011ApJ...741...68M,0.2691,0.2524,TBD,Phot,Bus-DeMeo,S,VIS,S
1686,10360.0,1993 VN,2.39924803,0.23269742,2.10291,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1687,138180.0,2000 EN110,2.43575508,0.20220132,9.893266,3.12,0.75,2015ApJ...814..117N,0.0716,0.5149,TBD,Phot,Bus-DeMeo,C,VIS,C
1688,34932.0,6644 P-L,2.52596757,0.20860208,5.355825,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1689,107222.0,2001 BM49,2.35616456,0.20713141,5.01316,3.474,0.137,2016AJ....152...63N,0.0503,0.2004,TBD,Phot,Bus-DeMeo,X,VIS,X
1690,47585.0,2000 AA192,2.3610299,0.21344795,8.718023,3.521,0.967,2020PSJ.....1....5M,0.0995,0.5793,TBD,Phot,Bus-DeMeo,C,VIS,C
1691,12081.0,1998 FH115,2.28172226,0.22002078,5.139212,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1692,34692.0,2001 KE61,2.30549557,0.25503201,7.164655,3.478,0.159,2017AJ....154..168M,0.1097,0.2057,TBD,Phot,Bus-DeMeo,B,VIS,B
1693,9777.0,Enterprise,2.39775437,0.23190709,3.270785,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1694,11492.0,Shimose,2.4134929,0.20490514,2.259938,3.991,0.248,2016AJ....152...63N,0.179,0.2222,TBD,Phot,Bus-DeMeo,S,VIS,S
1695,10706.0,1981 SE2,2.4321807,0.2091984,3.254609,3.18,0.681,2016AJ....152...63N,0.2693,0.4662,TBD,Phot,Bus-DeMeo,S,VIS,S
1696,97680.0,2000 GM7,2.35970522,0.23150574,4.834763,4.26,0.46,2021PSJ.....2..162M,0.0344,0.2839,TBD,Phot,Bus-DeMeo,S,VIS,S
1697,18097.0,2000 LU19,2.37513202,0.20617776,9.616869,3.583,0.27,2011ApJ...741...68M,0.1495,0.238,TBD,Phot,Bus-DeMeo,C,VIS,C
1698,37728.0,1996 TG39,2.35644548,0.24578385,5.382197,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
1699,70441.0,1999 TH8,2.36023969,0.21057575,3.953318,3.841,0.091,2015ApJ...814..117N,0.0689,0.1902,TBD,Phot,Bus-DeMeo,S,VIS,S
1700,18414.0,1993 OY6,2.29595534,0.22145021,6.165505,3.904,0.041,2015ApJ...814..117N,0.2489,0.1854,TBD,Phot,Bus-DeMeo,C,VIS,C
1701,23240.0,2000 WG118,2.44454729,0.21012312,3.103559,3.214,0.506,2011ApJ...741...68M,0.2193,0.3648,TBD,Phot,Bus-DeMeo,V,VIS,V
1702,164811.0,1999 JR135,2.38462095,0.22323416,5.651934,3.196,0.262,2011ApJ...741...68M,0.0503,0.2466,TBD,Phot,Bus-DeMeo,C,VIS,C
1703,135691.0,2002 OS20,2.44705785,0.26903305,7.096699,3.427,0.051,2015ApJ...814..117N,0.0476,0.1866,TBD,Phot,Bus-DeMeo,C,VIS,C
1704,13208.0,Fraschetti,2.45893336,0.20149178,4.51571,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1705,12502.0,1998 FO68,2.40352495,0.21123901,1.844111,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1706,15695.0,Fedorshpig,2.42705107,0.24712031,2.822745,3.826,0.66,2011ApJ...741...68M,0.1519,0.3911,TBD,Phot,Bus-DeMeo,V,NIR,V
1707,10798.0,1992 LK,2.2930724,0.22666904,6.456182,3.725,0.088,2022PSJ.....3...30M,0.2212,0.1902,TBD,Phot,Bus-DeMeo,S,VIS,S
1708,69487.0,1997 AZ2,2.36162834,0.23373533,9.266963,4.229,0.015,2012ApJ...759L...8M,0.1467,0.1843,TBD,Phot,Bus-DeMeo,S,VIS,S
1709,40672.0,1999 RJ202,2.53946412,0.22701819,6.762488,3.366,0.433,2016AJ....152...63N,0.179,0.3164,TBD,Phot,Bus-DeMeo,S,VIS,S
1710,10584.0,Ferrini,2.39083586,0.20879998,4.285523,3.608,1.051,2016AJ....152...63N,0.0587,0.611,TBD,Phot,Bus-DeMeo,L,VIS,L
1711,66305.0,1999 JD38,2.37074209,0.22922314,8.255052,3.695,0.127,2011ApJ...741...68M,0.1247,0.1966,TBD,Phot,Bus-DeMeo,Ds,NIR,U
1712,23721.0,1998 HQ27,2.28443675,0.22915997,4.943997,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
1713,60355.0,2000 AE91,2.28152435,0.26467462,5.431166,3.694,0.092,2017AJ....154..168M,0.037,0.1908,TBD,Phot,Bus-DeMeo,B,VIS,B
1714,37152.0,2000 VV56,2.30788526,0.2948709,7.160592,4.458,0.318,2022PSJ.....3...56H,0.3227,0.23304999999999998,TBD,Phot,Bus-DeMeo,S,NIR,S
1715,61043.0,2000 KJ61,2.43414692,0.26567817,7.413987,3.917,1.39,2011ApJ...741...68M,0.07,0.7332,TBD,Phot,Bus-DeMeo,S,VIS,S
1716,18951.0,2000 QQ98,2.46458982,0.21721423,3.168064,3.208,0.798,2017AJ....154..168M,0.1221,0.5305,TBD,Phot,Bus-DeMeo,C,VIS,C
1717,4755.0,Nicky,2.28422365,0.24992974,3.085255,3.752,0.633,2016AJ....152...63N,0.3038,0.3844,TBD,Phot,Bus-DeMeo,S,VIS,S
1718,41770.0,2000 VV37,2.32531844,0.23319137,5.093355,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Ad,NIR,U
1719,2166.0,Handahl,2.34621059,0.21774311,5.137036,4.327,0.753,2011ApJ...741...68M,0.5232,0.3938,TBD,Phot,Bus-DeMeo,B,VIS,B
1720,16114.0,Alyono,2.40441727,0.20018729,1.755977,3.066,0.064,2022PSJ.....3...30M,0.2365,0.1889,TBD,Phot,Bus-DeMeo,S,VIS,S
1721,37556.0,Svyaztie,2.29680641,0.23363282,5.410113,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1722,90974.0,1997 WH36,2.4202712,0.20970974,2.452956,3.976,0.089,2020PSJ.....1....5M,0.0501,0.1896,TBD,Phot,Bus-DeMeo,S,VIS,S
1723,62141.0,2000 SK12,2.31136921,0.21443675,4.386951,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1724,35710.0,1999 FT29,2.37356875,0.20350208,5.689789,4.163,0.021,2011ApJ...741...68M,0.0497,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
1725,29444.0,1997 NR10,2.39594247,0.24015517,5.273954,3.152,0.672,2021PSJ.....2..162M,0.049,0.4645,TBD,Phot,Bus-DeMeo,C,VIS,C
1726,55791.0,1993 SA2,2.43651974,0.21787418,9.628604,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1727,13160.0,1995 US4,2.26125009,0.20304063,6.267036,4.316,0.185,2016AJ....152...63N,0.113,0.2032,TBD,Phot,Bus-DeMeo,X,VIS,X
1728,156393.0,2001 YA124,2.37801127,0.24652377,5.461348,3.57,0.653,2021PSJ.....2..162M,0.0508,0.4096,TBD,Phot,Bus-DeMeo,X,VIS,X
1729,14493.0,1994 WP3,2.36585619,0.25827694,9.054638,3.807,1.229,2011ApJ...741...68M,0.1548,0.6714,TBD,Phot,Bus-DeMeo,C,VIS,C
1730,162733.0,2000 VH34,2.3566914,0.2445881,5.647699,4.278,0.558,2020PSJ.....1....5M,0.0311,0.3194,TBD,Phot,Bus-DeMeo,Kl,NIR,U
1731,151728.0,2003 BQ81,2.38485834,0.23558659,4.277921,3.305,0.161,2011ApJ...741...68M,0.0526,0.2084,TBD,Phot,Bus-DeMeo,C,VIS,C
1732,36334.0,2000 NZ4,2.47031055,0.24532493,4.528444,3.663,0.568,2011ApJ...741...68M,0.1304,0.3607,TBD,Phot,Bus-DeMeo,S,VIS,S
1733,130122.0,1999 XZ90,2.43758057,0.22188194,3.992416,3.481,0.041,2011ApJ...741...68M,0.0717,0.1857,TBD,Phot,Bus-DeMeo,X,VIS,X
1734,38762.0,2000 RK4,2.43000433,0.22758069,7.843023,3.723,0.848,2017AJ....154..168M,0.0657,0.4914,TBD,Phot,Bus-DeMeo,C,VIS,C
1735,38062.0,1999 EC9,2.28064638,0.21000634,0.753149,3.88,0.058,2015ApJ...814..117N,0.0459,0.1866,TBD,Phot,Bus-DeMeo,S,VIS,S
1736,35863.0,1999 JX67,2.53167826,0.27406265,3.981161,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
1737,361622.0,2007 TB92,2.41027793,0.22826459,5.775726,3.11,0.89,2020PSJ.....1....5M,0.0295,0.6013,TBD,Phot,Bus-DeMeo,C,VIS,C
1738,9091.0,Ishidatakaki,2.44175667,0.20593685,2.411282,4.297,0.016,2022PSJ.....3...30M,0.1789,0.1844,TBD,Phot,Bus-DeMeo,S,VIS,S
1739,43333.0,2000 QY64,2.28441216,0.22900298,6.89125,3.128,0.265,2011ApJ...741...68M,0.2211,0.2503,TBD,Phot,Bus-DeMeo,S,VIS,S
1740,93964.0,2000 XL2,2.53368777,0.30264121,6.711495,3.691,0.772,2017AJ....154..168M,0.0421,0.4571,TBD,Phot,Bus-DeMeo,C,VIS,C
1741,147057.0,2002 RY106,2.30585721,0.28138045,4.341072,3.068,0.552,2015A&A...578A..42R,0.106,0.4043,TBD,Phot,Bus-DeMeo,S,VIS,S
1742,22801.0,1999 NP39,2.43000599,0.25925235,4.679773,4.413,1.154,2015ApJ...814..117N,0.0645,0.5545,TBD,Phot,Bus-DeMeo,B,VIS,B
1743,55043.0,2001 QL59,2.37807208,0.3035044,5.23197,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1744,16123.0,Jessiecheng,2.37907022,0.22296565,3.331179,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1745,103176.0,1999 XT234,2.37349086,0.22906279,5.38139,4.005,1.039,2020PSJ.....1....5M,0.0355,0.5506,TBD,Phot,Bus-DeMeo,C,VIS,C
1746,9848.0,Yugra,2.3809097,0.22723982,1.248192,4.221,0.197,2011ApJ...741...68M,0.163,0.2065,TBD,Phot,Bus-DeMeo,S,NIR,S
1747,79741.0,1998 SG141,2.39484101,0.25524003,5.269033,4.023,1.186,2021PSJ.....2..162M,0.0447,0.6177,TBD,Phot,Bus-DeMeo,C,VIS,C
1748,21086.0,1992 AO1,2.41126618,0.20939957,4.069223,3.842,0.166,2012ApJ...759L...8M,0.2666,0.2035,TBD,Phot,Bus-DeMeo,S,VIS,S
1749,15075.0,1999 BF15,2.39710669,0.20294547,1.867384,4.081,0.192,2011ApJ...741...68M,0.1966,0.2068,TBD,Phot,Bus-DeMeo,S,NIR,S
1750,40691.0,1999 RH227,2.43795045,0.26518421,9.182295,3.503,0.167,2011ApJ...741...68M,0.1375,0.2074,TBD,Phot,Bus,LS,VIS,U
1751,3203.0,Huth,2.32278307,0.26301706,6.665564,4.345,0.059,2011ApJ...741...68M,0.2286,0.1862,TBD,Phot,Bus-DeMeo,S,VIS,S
1752,11643.0,1997 AM22,2.44976393,0.26339396,3.428616,3.51,0.8,2021PSJ.....2..162M,0.219,0.4917,TBD,Phot,Bus-DeMeo,S,VIS,S
1753,102619.0,Crespino,2.34431382,0.23224442,7.015719,3.198,0.766,2020PSJ.....1....5M,0.0418,0.5132,TBD,Phot,Bus-DeMeo,C,VIS,C
1754,58086.0,2017 T-3,2.5306515,0.21824407,6.698098,3.61,1.0,2020PSJ.....1....5M,0.0946,0.5838,TBD,Phot,Bus-DeMeo,S,VIS,S
1755,4988.0,Chushuho,2.40609592,0.21447723,2.137758,3.58,0.19,2012ApJ...759L...8M,0.3726,0.2126,TBD,Phot,Bus-DeMeo,S,VIS,S
1756,20143.0,1996 RQ16,2.32037737,0.20443152,6.669974,3.024,0.14,2011ApJ...741...68M,0.2365,0.2062,TBD,Phot,Bus-DeMeo,S,VIS,S
1757,240930.0,2006 FN22,2.4013569,0.24690393,4.476164,3.178,0.136,2020PSJ.....1....5M,0.0288,0.2031,TBD,Phot,Bus-DeMeo,C,VIS,C
1758,19236.0,1993 XV,2.47494714,0.21060253,6.403355,3.656,0.856,2011ApJ...741...68M,0.1841,0.5032,TBD,Phot,Bus-DeMeo,S,VIS,S
1759,5906.0,1989 SN5,2.28368329,0.2305639,3.420139,3.02,0.09,2012ApJ...759L...8M,0.253,0.1936,TBD,Phot,Bus-DeMeo,S,VIS,S
1760,11316.0,Fuchitatsuo,2.38758748,0.22619183,3.218912,3.504,0.108,2011ApJ...741...68M,0.2409,0.1942,TBD,Phot,Bus-DeMeo,S,VIS,S
1761,13627.0,Yukitamayo,2.27390566,0.21803536,5.937942,3.376,0.151,2011ApJ...741...68M,0.2159,0.2048,TBD,Phot,Bus-DeMeo,S,VIS,S
1762,88336.0,2001 OX67,2.38430845,0.23805722,1.422901,4.118,0.101,2017AJ....154..168M,0.0323,0.1906,TBD,Phot,Bus-DeMeo,C,VIS,C
1763,9152.0,Combe,2.36459427,0.24380572,3.584053,4.445,1.09,2021PSJ.....2..162M,0.0569,0.5239,TBD,Phot,Bus-DeMeo,C,VIS,C
1764,17924.0,1999 GA17,2.40665858,0.20853863,2.319095,4.253,0.128,2011ApJ...741...68M,0.1606,0.1938,TBD,Phot,Bus-DeMeo,S,NIR,S
1765,60538.0,2000 EX60,2.52809848,0.27359488,4.985276,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1766,25279.0,1998 VF52,2.4098123,0.23412974,8.757309,3.004,0.664,2021PSJ.....2..162M,0.1342,0.4789,TBD,Phot,Bus-DeMeo,V,VIS,V
1767,3030.0,Vehrenberg,2.27014019,0.24437252,3.489574,4.224,0.039,2022PSJ.....3...30M,0.2464,0.1851,TBD,Phot,Bus-DeMeo,S,VIS,S
1768,42358.0,2002 CO55,2.43320148,0.21714488,7.996635,3.744,0.255,2011ApJ...741...68M,0.146,0.2291,TBD,Phot,Bus-DeMeo,S,VIS,S
1769,15653.0,1080 T-1,2.53445408,0.22727865,9.002121,3.53,0.19,2012ApJ...759L...8M,0.3338,0.2134,TBD,Phot,Bus-DeMeo,S,VIS,S
1770,27138.0,1998 XU42,2.31588362,0.203742,6.194087,3.538,0.253,2011ApJ...741...68M,0.1451,0.2332,TBD,Phot,Bus-DeMeo,X,VIS,X
1771,27057.0,1998 SP33,2.2618697,0.3024012,4.870731,3.578,0.358,2017A&A...603A..55A,0.2127,0.272,TBD,Phot,Bus-DeMeo,X,VIS,X
1772,12368.0,Mutsaers,2.35323276,0.20662672,1.983052,3.676,1.087,2017AJ....154..168M,0.1739,0.6194,TBD,Phot,Bus-DeMeo,S,VIS,S
1773,20170.0,1996 VM30,2.2846954,0.20678468,9.292579,3.8,0.15,2012ApJ...759L...8M,0.2907,0.2004,TBD,Phot,Bus-DeMeo,X,VIS,X
1774,73523.0,2003 MQ3,2.38771486,0.23703556,9.625596,3.863,0.085,2011ApJ...741...68M,0.0644,0.1894,TBD,Phot,Bus-DeMeo,X,VIS,X
1775,21180.0,1994 DC,2.3932685,0.20044658,8.911715,3.198,1.138,2011ApJ...741...68M,0.2543,0.7351,TBD,Phot,Bus-DeMeo,X,VIS,X
1776,7654.0,1991 VV3,2.38319696,0.21083579,3.244841,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1777,70221.0,1999 RZ44,2.41513879,0.23376399,1.464679,3.054,0.696,2020PSJ.....1....5M,0.0681,0.4916,TBD,Phot,Bus-DeMeo,C,VIS,C
1778,10322.0,Mayuminarita,2.36374805,0.21115846,1.927314,3.098,0.747,2011ApJ...741...68M,0.2254,0.5162,TBD,Phot,Bus-DeMeo,S,VIS,S
1779,2565.0,Grogler,2.35740143,0.23450148,2.033444,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1780,80516.0,2000 AL59,2.29175115,0.20767172,5.435955,3.2,0.84,2016AJ....152...63N,0.1261,0.5564,TBD,Phot,Bus-DeMeo,X,VIS,X
1781,31397.0,1998 YR15,2.30852994,0.22580058,2.799579,3.101,0.148,2011ApJ...741...68M,0.227,0.2075,TBD,Phot,Bus-DeMeo,S,VIS,S
1782,14485.0,1994 RK11,2.38670413,0.23157025,1.242762,3.858,0.286,2011ApJ...741...68M,0.1608,0.2365,TBD,Phot,Bus-DeMeo,S,VIS,S
1783,124396.0,2001 QJ189,2.31343558,0.16279613,22.578557,4.428,0.049,2021PSJ.....2..162M,0.0339,0.1855,TBD,Phot,Bus-DeMeo,B,VIS,B
1784,50162.0,2000 AH146,2.32561425,0.17718151,25.832948,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1785,218122.0,2002 PF113,2.28963037,0.13932713,24.11819,3.043,0.809,2017AJ....154..168M,0.0521,0.5627,TBD,Phot,Bus-DeMeo,C,VIS,C
1786,49975.0,1999 YZ2,2.4090599,0.13010397,21.115565,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1787,21498.0,Keenanferar,2.26919133,0.10863099,22.924835,3.91,0.76,2016AJ....152...63N,0.3211,0.4302,TBD,Phot,Bus-DeMeo,S,VIS,S
1788,17554.0,1993 VY,2.27650657,0.1930486,25.086106,4.255,0.064,2012ApJ...759L...8M,0.1983,0.1866,TBD,Phot,Bus-DeMeo,V,VIS,V
1789,38079.0,1999 HF,2.3229734,0.19322207,24.170797,3.423,0.118,2011ApJ...741...68M,0.262,0.1967,TBD,Phot,Bus-DeMeo,C,VIS,C
1790,12736.0,1991 VC3,2.3338668,0.1980635,24.1345,3.62,0.047,2011ApJ...741...68M,0.2765,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
1791,101061.0,1998 RL4,2.29853569,0.19557486,22.682649,4.191,0.103,2020PSJ.....1....5M,0.0431,0.1907,TBD,Phot,Bus,C,VIS,C
1792,124605.0,2001 SY38,2.3101268,0.00220002,22.771276,3.152,0.035,2011ApJ...741...68M,0.13,0.1855,TBD,Phot,Bus-DeMeo,A,VIS,A
1793,101181.0,1998 SZ9,2.26544024,0.1866063,24.890244,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
1794,51866.0,2001 PH3,2.35882732,0.19424168,22.529333,3.863,0.121,2015ApJ...814..117N,0.245,0.1946,TBD,Phot,Bus-DeMeo,S,VIS,S
1795,75285.0,1999 XY24,2.29353397,0.13721004,22.866068,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1796,104772.0,2000 HV28,2.4265072,0.06801412,20.815518,3.315,1.016,2011ApJ...741...68M,0.1413,0.6401,TBD,Phot,Bus-DeMeo,S,VIS,S
1797,197638.0,2004 LM,2.27837838,0.18853151,22.930223,3.491,0.443,2015ApJ...814..117N,0.0297,0.3136,TBD,Phot,Bus-DeMeo,C,VIS,C
1798,54687.0,2001 DC15,2.45090304,0.13976593,24.253288,3.82,0.214,2011ApJ...741...68M,0.2673,0.2156,TBD,Phot,Bus-DeMeo,S,VIS,S
1799,115435.0,2003 TM4,2.29966211,0.1697957,27.740628,4.476,0.146,2021PSJ.....2..162M,0.0407,0.1954,TBD,Phot,Bus-DeMeo,X,VIS,X
1800,7758.0,Poulanderson,2.38297117,0.18469815,21.63626,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1801,33317.0,1998 MT5,2.35496401,0.18577342,23.165494,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1802,25438.0,1999 WY5,2.31452898,0.27184182,24.560875,3.885,0.212,2015ApJ...814..117N,0.2129,0.2141,TBD,Phot,Bus-DeMeo,S,VIS,S
1803,39810.0,1997 WQ35,2.30400534,0.27182014,22.69872,4.181,0.429,2016AJ....152...63N,0.2358,0.2758,TBD,Phot,Bus-DeMeo,S,VIS,S
1804,7695.0,Premysl,2.29817314,0.260998,26.021483,3.358,0.26,2016AJ....152...63N,0.3243,0.2406,TBD,Phot,Bus-DeMeo,S,VIS,S
1805,211196.0,2002 LU48,2.3767517,0.26926133,22.972443,3.446,0.143,2021PSJ.....2..162M,0.0674,0.202,TBD,Phot,Bus-DeMeo,C,VIS,C
1806,91252.0,1999 CS49,2.36088458,0.24410818,24.748701,3.883,0.566,2016AJ....152...63N,0.2916,0.3448,TBD,Phot,Bus-DeMeo,S,VIS,S
1807,17609.0,1995 UR,2.30004071,0.20650167,25.346811,3.912,0.037,2022PSJ.....3...30M,0.2282,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
1808,13528.0,1991 PM16,2.2627375,0.23524697,21.841432,3.597,0.184,2011ApJ...741...68M,0.1672,0.2107,TBD,Phot,Bus-DeMeo,B,VIS,B
1809,46818.0,1998 MZ24,2.33578393,0.33151518,21.511526,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1810,70474.0,1999 TH35,2.33556693,0.27247037,24.207913,3.45,0.731,2016AJ....152...63N,0.27,0.4621,TBD,Phot,Bus-DeMeo,S,VIS,S
1811,19982.0,Barbaradoore,2.33585908,0.2855913,22.317688,4.458,0.121,2015ApJ...814..117N,0.3139,0.192,TBD,Phot,Bus-DeMeo,S,VIS,S
1812,15778.0,1993 NH,2.3040107,0.31223832,22.265773,3.396,0.383,2015ApJ...814..117N,0.1808,0.2912,TBD,Phot,Bus-DeMeo,S,VIS,S
1813,75746.0,2000 AD153,2.30999173,0.22479546,23.719095,3.24,0.905,2020PSJ.....1....5M,0.152,0.5882,TBD,Phot,Bus-DeMeo,S,VIS,S
1814,42111.0,2001 AZ46,2.28686166,0.21398226,24.724638,3.074,0.033,2022PSJ.....3...30M,0.2049,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
1815,49636.0,1999 HJ1,2.2767762,0.24573747,22.350939,3.955,0.047,2014ApJ...791..121M,0.2448,0.1857,TBD,Phot,Bus-DeMeo,S,VIS,S
1816,237615.0,2001 QH280,2.38178829,0.27226876,26.22994,3.336,0.84,2017AJ....154..168M,0.0526,0.5362,TBD,Phot,Bus,X,VIS,X
1817,77670.0,2001 MH11,2.34168781,0.28524881,21.884049,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1818,56283.0,1999 LU1,2.37083268,0.21734458,24.378894,3.827,0.036,2011ApJ...741...68M,0.371,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
1819,10315.0,Brewster,2.38130027,0.28246022,21.98622,4.377,0.106,2011ApJ...741...68M,0.2274,0.1905,TBD,Phot,Bus-DeMeo,K,VIS,K
1820,72569.0,2001 EC13,2.34870323,0.29574832,24.73823,3.472,0.159,2015ApJ...814..117N,0.287,0.2057,TBD,Phot,Bus-DeMeo,S,VIS,S
1821,117340.0,2004 XM23,2.30746249,0.25664245,22.736402,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1822,13155.0,1995 SB1,2.39491796,0.25434186,24.363417,3.052,0.074,2011ApJ...741...68M,0.2818,0.1905,TBD,Phot,Bus-DeMeo,S,VIS,S
1823,11919.0,1992 UD2,2.34957409,0.2599383,26.202038,3.249,0.063,2022PSJ.....3...30M,0.3188,0.1882,TBD,Phot,Bus-DeMeo,X,VIS,X
1824,5251.0,Bradwood,2.36028596,0.29468011,22.191326,4.432,0.495,2020PSJ.....1....5M,0.2454,0.2895,TBD,Phot,Bus-DeMeo,B,VIS,B
1825,223024.0,2002 SV41,2.30638085,0.25178863,22.613734,3.925,1.312,2021PSJ.....2..162M,0.0328,0.6934,TBD,Phot,Bus-DeMeo,X,VIS,X
1826,66671.0,Sfasu,2.38390009,0.2950365,21.312579,3.397,0.703,2021PSJ.....2..162M,0.2338,0.453,TBD,Phot,Bus-DeMeo,C,VIS,C
1827,18503.0,1996 PY4,2.36217109,0.26373636,23.869583,3.549,0.061,2012Icar..221..365P,0.2824,0.1874,TBD,Phot,Bus-DeMeo,C,VIS,C
1828,43570.0,2001 FQ150,2.31902402,0.2350901,24.428215,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1829,14461.0,1993 FL54,2.32757323,0.32687265,21.31694,3.82,0.382,2017A&A...603A..55A,0.199,0.2719,TBD,Phot,Bus-DeMeo,D,VIS,D
1830,43659.0,2002 FJ1,2.36047067,0.25755464,24.513779,3.279,0.65,2011ApJ...741...68M,0.231,0.4372,TBD,Phot,Bus-DeMeo,S,VIS,S
1831,74779.0,1999 RF241,2.35232559,0.30969223,23.864703,3.239,0.365,2016AJ....152...63N,0.2456,0.2911,TBD,Phot,Bus-DeMeo,V,VIS,V
1832,64100.0,2001 TY,2.36882744,0.24702085,22.334206,4.095,0.37,2021PSJ.....2..162M,0.1338,0.258,TBD,Phot,Bus-DeMeo,S,VIS,S
1833,45575.0,2000 CC75,2.392833,0.27717735,23.48846,3.9,1.13,2012ApJ...759L...8M,0.1383,0.6081,TBD,Phot,Bus-DeMeo,S,NIR,S
1834,12700.0,1990 FH,2.30540501,0.22735093,24.522572,3.689,0.12,2011ApJ...741...68M,0.2174,0.1954,TBD,Phot,Bus-DeMeo,S,VIS,S
1835,14429.0,Coyne,2.44163952,0.29875426,21.418899,3.859,0.429,2012ApJ...759L...8M,0.2768,0.2887,TBD,Phot,Bus-DeMeo,S,VIS,S
1836,10107.0,Kenny,2.33307186,0.26831431,22.615426,3.228,0.053,2011ApJ...741...68M,0.1982,0.1871,TBD,Phot,Bus-DeMeo,S,VIS,S
1837,49043.0,1998 RG4,2.33336095,0.22128689,24.333255,3.383,0.123,2011ApJ...741...68M,0.1487,0.198,TBD,Phot,Bus-DeMeo,S,VIS,S
1838,55233.0,2001 RZ74,2.26773779,0.10806063,3.736999,4.949,0.075,2021PSJ.....2..162M,0.0411,0.1867,TBD,Phot,Bus-DeMeo,S,VIS,S
1839,87185.0,2000 OP12,2.39767972,0.18044186,2.28799,4.587,0.339,2016AJ....152...63N,0.0483,0.2362,TBD,Phot,Bus-DeMeo,B,VIS,B
1840,69708.0,1998 HX85,2.37408403,0.11622657,2.85053,4.996,0.171,2021PSJ.....2..162M,0.0481,0.1965,TBD,Phot,Bus-DeMeo,C,VIS,C
1841,110538.0,2001 TW94,2.47233179,0.16161966,4.469049,5.334,0.168,2021PSJ.....2..162M,0.0392,0.1947,TBD,Phot,Bus-DeMeo,B,VIS,B
1842,96427.0,1998 FP42,2.42958883,0.16949417,6.562812,5.039,0.548,2020PSJ.....1....5M,0.0352,0.285,TBD,Phot,Bus-DeMeo,C,VIS,C
1843,20072.0,1994 AG1,2.36093526,0.16740941,5.129923,5.387,0.13,2017AJ....154..168M,0.0425,0.1904,TBD,Phot,Bus-DeMeo,S,VIS,S
1844,70183.0,1999 RA3,2.41963844,0.15645748,2.409415,4.834,0.223,2021PSJ.....2..162M,0.0495,0.206,TBD,Phot,Bus-DeMeo,C,VIS,C
1845,68665.0,2002 CM101,2.42611444,0.12838139,3.43586,4.906,0.062,2020PSJ.....1....5M,0.0403,0.1859,TBD,Phot,Bus-DeMeo,S,VIS,S
1846,5355.0,Akihiro,2.31128635,0.16823222,0.745069,5.75,0.211,2011ApJ...741...68M,0.2752,0.1983,TBD,Phot,Bus-DeMeo,S,VIS,S
1847,5412.0,Rou,2.44327197,0.18846238,2.402399,4.682,0.663,2015A&A...578A..42R,0.1668,0.3378,TBD,Phot,Bus-DeMeo,S,VIS,S
1848,24027.0,Downs,2.44915373,0.15804337,2.004575,5.804,0.215,2016AJ....152...63N,0.0334,0.1985,TBD,Phot,Bus-DeMeo,C,VIS,C
1849,80570.0,2000 AJ115,2.31994019,0.18030955,7.326268,5.01,0.348,2020PSJ.....1....5M,0.0405,0.2307,TBD,Phot,Bus-DeMeo,S,VIS,S
1850,56401.0,2000 EN155,2.2899465,0.06850943,8.526694,5.403,0.241,2011ApJ...741...68M,0.0517,0.2047,TBD,Phot,Bus-DeMeo,S,VIS,S
1851,22326.0,1991 SZ,2.39803527,0.14924354,7.239436,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1852,42020.0,2000 YP79,2.32473652,0.03131009,1.142979,4.549,0.122,2011ApJ...741...68M,0.042,0.1919,TBD,Phot,Bus-DeMeo,C,VIS,C
1853,2422.0,Perovskaya,2.33028031,0.19657031,6.407306,5.592,0.038,2015ApJ...814..117N,0.2558,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
1854,39451.0,3992 T-3,2.4516546,0.18135242,3.341895,4.525,0.202,2016AJ....152...63N,0.044,0.2047,TBD,Phot,Bus-DeMeo,B,VIS,B
1855,5444.0,Gautier,2.37735156,0.15589321,0.762031,4.905,0.128,2016AJ....152...63N,0.1729,0.1915,TBD,Phot,Bus-DeMeo,S,VIS,S
1856,92584.0,2000 PW2,2.42611347,0.15222482,5.629598,5.098,0.215,2020PSJ.....1....5M,0.0344,0.2026,TBD,Phot,Bus-DeMeo,C,VIS,C
1857,54037.0,2000 GE110,2.35922222,0.18606611,3.77348,5.578,0.192,2017AJ....154..168M,0.0396,0.1967,TBD,Phot,Bus-DeMeo,B,VIS,B
1858,7871.0,Tunder,2.34174352,0.0846924,4.459659,4.6,0.146,2011ApJ...741...68M,0.165,0.1948,TBD,Phot,Bus-DeMeo,S,VIS,S
1859,8820.0,Anjandersen,2.35085536,0.05604004,4.002472,4.949,0.146,2011ApJ...741...68M,0.1828,0.1934,TBD,Phot,Bus-DeMeo,C,VIS,C
1860,6970.0,Saigusa,2.34647445,0.06289477,6.730666,4.715,0.094,2022PSJ.....3...30M,0.268,0.1885,TBD,Phot,Bus-DeMeo,V,VIS,V
1861,9743.0,Tohru,2.43095653,0.10356369,5.213223,4.665,0.185,2011ApJ...741...68M,0.2058,0.2006,TBD,Phot,Bus-DeMeo,S,NIR,S
1862,30164.0,Arnobdas,2.42178519,0.06991041,0.742544,5.157,0.218,2011ApJ...741...68M,0.0393,0.2027,TBD,Phot,Bus-DeMeo,C,VIS,C
1863,73574.0,4783 P-L,2.48252434,0.12972205,1.580435,5.439,0.316,2020PSJ.....1....5M,0.0429,0.2178,TBD,Phot,Bus,Cb,VIS,C
1864,33195.0,Davenyadav,2.53671203,0.0850518,3.302585,5.045,0.255,2011ApJ...741...68M,0.145,0.2101,TBD,Phot,Bus-DeMeo,S,VIS,S
1865,30364.0,2000 JX54,2.44925359,0.1955733,3.734097,4.648,0.282,2011ApJ...741...68M,0.1515,0.2206,TBD,Phot,Bus-DeMeo,S,VIS,S
1866,4053.0,Cherkasov,2.33889657,0.07739711,4.60108,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1867,13477.0,Utkin,2.44807532,0.14411978,8.460753,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1868,2462.0,Nehalennia,2.40807468,0.14317502,2.98659,4.662,0.204,2011ApJ...741...68M,0.2259,0.2039,TBD,Phot,Bus-DeMeo,S,NIR,S
1869,2351.0,O'Higgins,2.53045475,0.18433089,3.743475,5.828,0.955,2011ApJ...741...68M,0.2704,0.3759,TBD,Phot,Bus-DeMeo,S,NIR,S
1870,41677.0,2000 UD7,2.28790556,0.13489396,4.287447,5.113,0.311,2015ApJ...814..117N,0.0537,0.2208,TBD,Phot,Bus-DeMeo,X,VIS,X
1871,17446.0,Mopaku,2.43074528,0.06570697,5.982832,4.82,0.132,2011ApJ...741...68M,0.2588,0.1922,TBD,Phot,Bus-DeMeo,V,VIS,V
1872,18538.0,1996 XY18,2.44537499,0.16866256,2.90494,5.716,1.315,2021PSJ.....2..162M,0.0687,0.4956,TBD,Phot,Bus-DeMeo,C,VIS,C
1873,52287.0,1990 QP4,2.3766594,0.17791765,2.463713,4.606,0.305,2017AJ....154..168M,0.0437,0.2269,TBD,Phot,Bus-DeMeo,C,VIS,C
1874,3953.0,Perth,2.26131457,0.18790297,4.952408,4.8,0.16,2012ApJ...759L...8M,0.238,0.1959,TBD,Phot,Bus-DeMeo,S,NIR,S
1875,30729.0,1980 TA,2.27161762,0.13379072,5.595283,4.733,0.276,2016AJ....152...63N,0.137,0.218,TBD,Phot,Bus-DeMeo,X,VIS,X
1876,18960.0,2000 QE130,2.29430342,0.15636024,5.899425,4.592,0.048,2015ApJ...814..117N,0.1937,0.1854,TBD,Phot,Bus-DeMeo,D,VIS,D
1877,11347.0,1997 AG21,2.48272058,0.15822223,1.133926,5.258,0.16,2011ApJ...741...68M,0.176,0.194,TBD,Phot,Bus-DeMeo,S,VIS,S
1878,9606.0,1992 BZ,2.45341766,0.12751261,3.102218,5.232,1.158,2015ApJ...814..117N,0.1111,0.4795,TBD,Phot,Bus-DeMeo,Kl,NIR,U
1879,152766.0,1999 LZ11,2.53795181,0.19547934,5.364013,4.502,0.099,2021PSJ.....2..162M,0.0417,0.1894,TBD,Phot,Bus-DeMeo,X,VIS,X
1880,24802.0,1994 PC16,2.40824141,0.15171103,2.682072,4.69,1.466,2021PSJ.....2..162M,0.0475,0.6517,TBD,Phot,Bus-DeMeo,C,VIS,C
1881,11239.0,Marcgraf,2.53566435,0.17820122,4.366941,5.328,0.043,2015ApJ...814..117N,0.1506,0.1849,TBD,Phot,Bus-DeMeo,S,NIR,S
1882,8840.0,1989 WT,2.26796884,0.03232902,4.425694,4.74,1.15,2016AJ....152...63N,0.1939,0.519,TBD,Phot,Bus-DeMeo,S,VIS,S
1883,55490.0,2001 UZ45,2.4631724,0.13131326,2.525224,5.942,0.074,2016AJ....152...63N,0.0408,0.1859,TBD,Phot,Bus-DeMeo,C,VIS,C
1884,35442.0,1998 BR33,2.45266221,0.04979327,9.328166,4.552,0.216,2011ApJ...741...68M,0.1717,0.2072,TBD,Phot,Bus-DeMeo,V,VIS,V
1885,31775.0,1999 JN122,2.32708743,0.17275905,7.626561,4.696,0.072,2012ApJ...759L...8M,0.2397,0.1867,TBD,Phot,Bus-DeMeo,V,NIR,V
1886,7879.0,1992 EX17,2.35157809,0.17356566,7.834199,5.278,1.236,2017AJ....154..168M,0.1133,0.5033,TBD,Phot,Bus-DeMeo,C,VIS,C
1887,8948.0,1997 CW27,2.42932778,0.19910877,1.590662,4.583,0.211,2011ApJ...741...68M,0.153,0.2059,TBD,Phot,Bus-DeMeo,C,VIS,C
1888,12147.0,Bramante,2.48774424,0.09322099,3.485648,4.709,0.067,2011ApJ...741...68M,0.094,0.1864,TBD,Phot,Bus-DeMeo,X,VIS,X
1889,27300.0,2000 AA168,2.27183293,0.06825165,9.711771,4.562,0.086,2022PSJ.....3...30M,0.2171,0.188,TBD,Phot,Bus-DeMeo,V,VIS,V
1890,13604.0,1994 PA39,2.32503945,0.18859343,2.391375,5.02,0.235,2020PSJ.....1....5M,0.0345,0.2066,TBD,Phot,Bus-DeMeo,S,VIS,S
1891,2348.0,Michkovitch,2.39620666,0.17231131,4.671477,4.703,0.096,2022PSJ.....3...30M,0.5228,0.1887,TBD,Phot,Bus-DeMeo,S,VIS,S
1892,4476.0,Bernstein,2.38584572,0.1900003,3.367661,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1893,75252.0,1999 XS3,2.39190155,0.17222826,7.898579,4.797,0.179,2020PSJ.....1....5M,0.0546,0.1988,TBD,Phot,Bus-DeMeo,C,VIS,C
1894,6234.0,Sheilawolfman,2.26212756,0.18244692,4.007576,4.547,0.089,2022PSJ.....3...30M,0.2247,0.1883,TBD,Phot,Bus-DeMeo,S,VIS,S
1895,13880.0,Wayneclark,2.42426004,0.14420301,3.852032,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1896,5795.0,Roshchina,2.26158994,0.15570246,8.391164,4.669,0.228,2022PSJ.....3...56H,0.2402,0.21250000000000002,TBD,Phot,Bus-DeMeo,S,NIR,S
1897,21813.0,Danwinegar,2.43218005,0.16481434,2.986738,5.971,0.115,2011ApJ...741...68M,0.0564,0.1882,TBD,Phot,Bus-DeMeo,S,VIS,S
1898,13298.0,Namatjira,2.38599079,0.10435549,5.924749,5.376,1.446,2016AJ....152...63N,0.0934,0.5686,TBD,Phot,Bus-DeMeo,L,VIS,L
1899,6502.0,1993 XR1,2.29739599,0.13625823,5.278619,4.793,0.072,2012ApJ...759L...8M,0.2118,0.1866,TBD,Phot,Bus-DeMeo,V,VIS,V
1900,8928.0,1996 YH2,2.41181011,0.09748938,4.597317,4.749,0.126,2011ApJ...741...68M,0.1713,0.1917,TBD,Phot,Bus-DeMeo,S,VIS,S
1901,99837.0,2002 NJ21,2.38048319,0.19733443,5.216887,5.36,0.368,2017AJ....154..168M,0.0391,0.2298,TBD,Phot,Bus-DeMeo,S,VIS,S
1902,15355.0,Maupassant,2.45729825,0.0616216,4.993055,5.043,0.276,2011ApJ...741...68M,0.2059,0.2143,TBD,Phot,Bus-DeMeo,C,VIS,C
1903,31425.0,1999 BF3,2.46017518,0.19600349,8.815581,5.15,0.157,2011ApJ...741...68M,0.1993,0.194,TBD,Phot,Bus-DeMeo,S,VIS,S
1904,12465.0,Perth Amboy,2.40742888,0.19788765,4.130863,5.201,0.044,2022PSJ.....3...30M,0.0601,0.185,TBD,Phot,Bus-DeMeo,X,VIS,X
1905,10133.0,1993 GC1,2.29283504,0.16091247,5.243605,5.386,0.229,2016AJ....152...63N,0.1772,0.2029,TBD,Phot,Bus-DeMeo,S,VIS,S
1906,20288.0,Nachbaur,2.3875423,0.15632981,1.745277,5.017,0.036,2020PSJ.....1....5M,0.0443,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
1907,18129.0,2000 OH5,2.31701055,0.05166666,9.824077,5.306,0.042,2022PSJ.....3...30M,0.2568,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
1908,71924.0,2000 WE56,2.44187328,0.11003968,3.096914,4.94,0.32,2017AJ....154..168M,0.0416,0.2252,TBD,Phot,Bus-DeMeo,S,VIS,S
1909,3160.0,Angerhofer,2.37644959,0.15652237,5.070995,4.81,0.3,2012ApJ...759L...8M,0.2696,0.2225,TBD,Phot,Bus-DeMeo,C,VIS,C
1910,54960.0,2001 PE10,2.41789954,0.13657236,2.251949,4.574,0.09,2021PSJ.....2..162M,0.0431,0.1884,TBD,Phot,Bus-DeMeo,S,VIS,S
1911,30183.0,Murali,2.41177557,0.16782751,4.198532,5.294,0.144,2016AJ....152...63N,0.0409,0.1921,TBD,Phot,Bus-DeMeo,B,VIS,B
1912,6921.0,Janejacobs,2.27851583,0.0820615,5.320054,4.8,0.45,2022PSJ.....3...56H,0.2969,0.26325,TBD,Phot,Bus-DeMeo,V,VIS,V
1913,33587.0,Arianakim,2.42321191,0.14082642,4.20401,5.465,0.078,2020PSJ.....1....5M,0.0483,0.1864,TBD,Phot,Bus-DeMeo,S,VIS,S
1914,9114.0,Hatakeyama,2.33581379,0.11218514,4.207577,5.52,1.33,2016AJ....152...63N,0.075,0.5159,TBD,Phot,Bus-DeMeo,C,VIS,C
1915,75493.0,1999 XG180,2.43368766,0.11793672,7.404345,4.74,1.05,2021PSJ.....2..162M,0.071,0.4798,TBD,Phot,Bus-DeMeo,B,VIS,B
1916,24171.0,1999 XE1,2.52581587,0.11820017,4.157538,4.564,0.131,2011ApJ...741...68M,0.2401,0.1929,TBD,Phot,Bus-DeMeo,L,VIS,L
1917,9862.0,1991 RA6,2.35310353,0.19983997,5.52405,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1918,46752.0,1998 FM35,2.38013049,0.02954103,3.072052,4.588,0.199,2011ApJ...741...68M,0.051,0.2036,TBD,Phot,Bus-DeMeo,X,VIS,X
1919,9204.0,Morike,2.33124601,0.0637381,6.122528,5.053,0.075,2022PSJ.....3...30M,0.2148,0.1866,TBD,Phot,Bus-DeMeo,V,NIR,V
1920,6957.0,1988 HA,2.53142944,0.08535559,1.211768,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
1921,55813.0,1994 VQ2,2.38833827,0.17674958,3.210446,4.558,0.161,2017AJ....154..168M,0.0446,0.1973,TBD,Phot,Bus-DeMeo,C,VIS,C
1922,9913.0,Humperdinck,2.28835368,0.1452427,4.975271,5.891,0.185,2021PSJ.....2..162M,0.0404,0.1946,TBD,Phot,Bus-DeMeo,S,VIS,S
1923,4921.0,Volonte,2.4120779,0.14223953,5.207559,5.187,0.089,2015ApJ...814..117N,0.2297,0.1874,TBD,Phot,Bus-DeMeo,S,VIS,S
1924,32989.0,1996 XA24,2.47919348,0.17262981,4.928306,5.876,0.075,2015ApJ...814..117N,0.0687,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
1925,5605.0,Kushida,2.26320499,0.10471157,4.302604,5.335,0.039,2014ApJ...791..121M,0.2274,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
1926,4882.0,Divari,2.48654599,0.10003912,4.775881,5.226,0.144,2011ApJ...741...68M,0.3153,0.1923,TBD,Phot,Bus-DeMeo,V,VIS,V
1927,54669.0,2000 WB89,2.33348722,0.17808277,3.177745,4.507,0.326,2017AJ....154..168M,0.05,0.2342,TBD,Phot,Bus-DeMeo,X,VIS,X
1928,88719.0,2001 SL25,2.53309575,0.13674308,0.453435,4.829,1.359,2021PSJ.....2..162M,0.0346,0.5922,TBD,Phot,Bus,C,VIS,C
1929,42638.0,1998 FL62,2.35917991,0.05244941,4.735288,4.56,0.101,2011ApJ...741...68M,0.0713,0.1895,TBD,Phot,Bus-DeMeo,X,VIS,X
1930,10207.0,Comeniana,2.41174594,0.08369031,6.818757,4.923,0.153,2011ApJ...741...68M,0.1899,0.1944,TBD,Phot,Bus-DeMeo,A,VIS,A
1931,4514.0,Vilen,2.34451089,0.15283442,7.962228,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
1932,20944.0,2200 T-2,2.43017205,0.12459626,0.311819,5.881,0.092,2020PSJ.....1....5M,0.0387,0.1868,TBD,Phot,Bus-DeMeo,C,VIS,C
1933,17063.0,Papaloizou,2.34025927,0.03627318,5.235469,4.522,0.185,2011ApJ...741...68M,0.2072,0.2016,TBD,Phot,Bus-DeMeo,V,VIS,V
1934,5394.0,Jurgens,2.37708067,0.1643842,1.730252,4.683,0.122,2012ApJ...759L...8M,0.257,0.1914,TBD,Phot,Bus-DeMeo,K,VIS,K
1935,6013.0,Andanike,2.37080732,0.15258128,4.21967,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1936,44984.0,1999 VC164,2.28875027,0.1140274,1.68505,4.907,1.156,2017AJ....154..168M,0.0389,0.5059,TBD,Phot,Bus-DeMeo,S,VIS,S
1937,11619.0,1996 GG17,2.52987202,0.13160183,6.931732,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1938,49358.0,1998 WZ14,2.40688696,0.11630978,3.517777,5.274,0.029,2020PSJ.....1....5M,0.0386,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
1939,12935.0,Zhengzhemin,2.31421399,0.09792678,5.82028,5.615,1.45,2017AJ....154..168M,0.0377,0.5483,TBD,Phot,Bus-DeMeo,Kl,NIR,U
1940,8447.0,Cornejo,2.31188325,0.11728114,7.134519,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
1941,5493.0,Spitzweg,2.3597108,0.1441073,3.848474,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
1942,24639.0,Mukhametdinov,2.53572204,0.15851237,8.084055,5.242,0.133,2012ApJ...759L...8M,0.2512,0.1911,TBD,Phot,Bus-DeMeo,S,VIS,S
1943,12014.0,Bobhawkes,2.38912086,0.15928317,1.751298,4.686,0.16,2011ApJ...741...68M,0.2135,0.1965,TBD,Phot,Bus-DeMeo,S,VIS,S
1944,8092.0,1992 DC10,2.31848315,0.07259137,3.673687,5.427,0.075,2011ApJ...741...68M,0.1762,0.1863,TBD,Phot,Bus-DeMeo,S,NIR,S
1945,32689.0,4043 T-1,2.36057018,0.19848535,4.998938,4.996,0.237,2016AJ....152...63N,0.0481,0.2072,TBD,Phot,Bus-DeMeo,V,VIS,V
1946,19739.0,2000 AL104,2.3064092,0.17656799,5.595217,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,K,VIS,K
1947,36601.0,2000 QS138,2.47799982,0.14527162,1.896431,4.581,1.481,2020PSJ.....1....5M,0.0644,0.6723,TBD,Phot,Bus-DeMeo,C,VIS,C
1948,44918.0,1999 VV30,2.44036689,0.14643768,5.340255,5.935,0.054,2011ApJ...741...68M,0.1097,0.1851,TBD,Phot,Bus-DeMeo,C,VIS,C
1949,16525.0,Shumarinaiko,2.40099784,0.13816203,2.426832,5.253,0.146,2011ApJ...741...68M,0.1846,0.1924,TBD,Phot,Bus-DeMeo,S,VIS,S
1950,34964.0,3122 T-2,2.45569374,0.16281557,6.116026,5.88,0.033,2020PSJ.....1....5M,0.0402,0.1845,TBD,Phot,Bus-DeMeo,C,VIS,C
1951,6407.0,1992 PF2,2.26614315,0.15274634,5.085938,5.149,1.202,2016AJ....152...63N,0.172,0.5019,TBD,Phot,Bus-DeMeo,S,VIS,S
1952,5859.0,Ostozhenka,2.43371236,0.14665392,2.71345,5.991,0.135,2011ApJ...741...68M,0.1706,0.1896,TBD,Phot,Bus-DeMeo,S,NIR,S
1953,4515.0,Khrennikov,2.41521379,0.15311694,1.958729,5.255,0.8605,2022PSJ.....3...56H,0.1896,0.37585,TBD,Phot,Bus-DeMeo,S,NIR,S
1954,4027.0,Mitton,2.35902567,0.16699833,1.787526,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1955,16867.0,1998 AX,2.39807359,0.10792923,5.99375,4.77,0.173,2011ApJ...741...68M,0.1479,0.198,TBD,Phot,Bus-DeMeo,A,VIS,A
1956,13839.0,1999 XF29,2.43861457,0.026419,6.28337,5.844,0.202,2022PSJ.....3...30M,0.2196,0.1968,TBD,Phot,Bus-DeMeo,S,VIS,S
1957,73066.0,2002 FV15,2.41958835,0.13431822,6.994025,5.301,0.099,2020PSJ.....1....5M,0.0382,0.188,TBD,Phot,Bus-DeMeo,B,VIS,B
1958,6726.0,Suthers,2.28670836,0.094216,4.303203,4.817,0.063,2014ApJ...791..121M,0.1728,0.1861,TBD,Phot,Bus-DeMeo,X,VIS,X
1959,6988.0,1994 WE3,2.47488502,0.0341544,3.204062,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,B,VIS,B
1960,55635.0,2002 TK284,2.46252656,0.17718078,9.786964,5.017,1.252,2020PSJ.....1....5M,0.1375,0.532,TBD,Phot,Bus-DeMeo,C,VIS,C
1961,32956.0,1996 HR18,2.39371363,0.18136016,2.005375,4.65,0.168,2021PSJ.....2..162M,0.0449,0.1979,TBD,Phot,Bus-DeMeo,C,VIS,C
1962,5530.0,Eisinga,2.29393688,0.15206534,7.747723,4.744,0.076,2022PSJ.....3...30M,0.1815,0.187,TBD,Phot,Bus-DeMeo,S,VIS,S
1963,18671.0,Zacharyrice,2.4599766,0.11123409,5.362804,4.893,0.211,2012ApJ...759L...8M,0.1585,0.2034,TBD,Phot,Bus-DeMeo,S,VIS,S
1964,21403.0,Haken,2.4332309,0.14990022,3.348624,5.328,0.22,2015ApJ...814..117N,0.0443,0.2019,TBD,Phot,Bus-DeMeo,C,VIS,C
1965,14258.0,Katrinaminck,2.31733993,0.03480575,4.471231,5.573,0.097,2021PSJ.....2..162M,0.0558,0.1875,TBD,Phot,Bus-DeMeo,B,VIS,B
1966,46573.0,1992 AJ1,2.52324934,0.10942262,5.058177,5.757,0.131,2011ApJ...741...68M,0.1797,0.1897,TBD,Phot,Bus-DeMeo,L,VIS,L
1967,22630.0,Wallmuth,2.44101357,0.17368673,4.242329,5.522,0.037,2011ApJ...741...68M,0.0359,0.1847,TBD,Phot,Bus-DeMeo,D,VIS,D
1968,7337.0,1990 QH1,2.36693584,0.08148168,5.659009,4.728,0.194,2011ApJ...741...68M,0.2343,0.2017,TBD,Phot,Bus-DeMeo,S,VIS,S
1969,26800.0,Gualtierotrucco,2.42586187,0.11023381,8.305434,5.586,1.516,2016AJ....152...63N,0.0541,0.5732,TBD,Phot,Bus,C,VIS,C
1970,30632.0,6117 P-L,2.4073101,0.16599432,1.846383,4.712,0.076,2017AJ....154..168M,0.0449,0.187,TBD,Phot,Bus-DeMeo,S,VIS,S
1971,14050.0,1995 YH1,2.28402987,0.13166837,3.495314,4.507,0.163,2016AJ....152...63N,0.1642,0.1979,TBD,Phot,Bus-DeMeo,A,VIS,A
1972,7257.0,Yoshiya,2.3610932,0.10293939,3.712173,5.151,0.128,2011ApJ...741...68M,0.2225,0.1908,TBD,Phot,Bus-DeMeo,S,VIS,S
1973,13448.0,Edbryce,2.43391905,0.14393277,2.346604,4.7,0.91,2015ApJ...814..117N,0.1918,0.4288,TBD,Phot,Bus-DeMeo,S,VIS,S
1974,70418.0,Kholopov,2.43826134,0.11444168,3.847144,5.174,0.134,2021PSJ.....2..162M,0.0432,0.1914,TBD,Phot,Bus-DeMeo,C,VIS,C
1975,61437.0,2000 QQ19,2.42725819,0.12207195,3.061069,4.695,0.181,2016AJ....152...63N,0.0394,0.1997,TBD,Phot,Bus-DeMeo,S,VIS,S
1976,1218.0,Aster,2.26411069,0.10875611,3.156586,5.5,0.35,2022PSJ.....3...56H,0.2873,0.2244,TBD,Phot,Bus-DeMeo,S,VIS,S
1977,4971.0,Hoshinohiroba,2.38515605,0.17620883,3.202618,4.65,0.23,2012ApJ...759L...8M,0.3982,0.2091,TBD,Phot,Bus-DeMeo,C,VIS,C
1978,5297.0,Schinkel,2.26245121,0.12425569,6.533191,5.314,0.251,2011ApJ...741...68M,0.2313,0.207,TBD,Phot,Bus-DeMeo,A,VIS,A
1979,5673.0,McAllister,2.34469102,0.0632209,1.600339,4.509,0.113,2022PSJ.....3...30M,0.2957,0.1909,TBD,Phot,Bus-DeMeo,C,VIS,C
1980,59412.0,1999 FU51,2.36762117,0.1170816,2.253878,4.683,0.053,2020PSJ.....1....5M,0.0427,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
1981,43484.0,2001 BF43,2.39855978,0.10065969,9.356661,4.659,0.377,2011ApJ...741...68M,0.0646,0.2452,TBD,Phot,Bus-DeMeo,S,VIS,S
1982,69270.0,1989 BB,2.40689753,0.15392572,9.392299,5.324,1.06,2012ApJ...759L...8M,0.2201,0.4387,TBD,Phot,Bus-DeMeo,C,VIS,C
1983,5047.0,Zanda,2.53060917,0.13753595,5.476423,5.2,0.5,2022PSJ.....3...56H,0.2438,0.26765,TBD,Phot,Bus-DeMeo,S,VIS,S
1984,5969.0,Ryuichiro,2.32330333,0.1235745,7.457788,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
1985,2710.0,Veverka,2.42334931,0.13189039,3.115811,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
1986,26474.0,Davidsimon,2.34357821,0.15216051,8.173355,4.56,0.28,2012ApJ...759L...8M,0.1841,0.2214,TBD,Phot,Bus-DeMeo,S,VIS,S
1987,35459.0,1998 DG20,2.48058768,0.09854341,8.556873,5.152,0.074,2015ApJ...814..117N,0.1456,0.1864,TBD,Phot,Bus-DeMeo,S,VIS,S
1988,36473.0,2000 QB27,2.42409456,0.12408333,1.928,4.565,0.12,2011ApJ...741...68M,0.0501,0.1916,TBD,Phot,Bus-DeMeo,C,VIS,C
1989,110091.0,2001 SW120,2.43108531,0.15549417,5.143254,5.234,0.116,2012ApJ...759L...8M,0.0361,0.1895,TBD,Phot,Bus-DeMeo,Kl,NIR,U
1990,34861.0,2001 TY77,2.51977468,0.07312732,9.578495,5.326,0.198,2011ApJ...741...68M,0.1668,0.1986,TBD,Phot,Bus-DeMeo,S,VIS,S
1991,6877.0,Giada,2.32208987,0.13459859,6.178443,4.641,0.184,2016AJ....152...63N,0.269,0.2005,TBD,Phot,Bus-DeMeo,V,NIR,V
1992,124886.0,2001 TQ44,2.4098388,0.19079728,5.691909,4.69,0.111,2021PSJ.....2..162M,0.0433,0.1902,TBD,Phot,Bus-DeMeo,C,VIS,C
1993,36868.0,2000 SP150,2.40016013,0.10960674,1.823393,4.902,0.148,2020PSJ.....1....5M,0.0523,0.1939,TBD,Phot,Bus-DeMeo,X,VIS,X
1994,1454.0,Kalevala,2.3647853,0.1418588,5.092308,5.117,0.328,2011ApJ...741...68M,0.526,0.2244,TBD,Phot,Bus-DeMeo,X,VIS,X
1995,89326.0,2001 VP45,2.36428212,0.13979058,6.839131,4.668,0.288,2016AJ....152...63N,0.0502,0.2217,TBD,Phot,Bus-DeMeo,C,VIS,C
1996,25367.0,Cicek,2.47131324,0.07341747,3.402945,5.168,0.218,2011ApJ...741...68M,0.0632,0.2026,TBD,Phot,Bus-DeMeo,S,VIS,S
1997,15596.0,2000 GZ95,2.39614572,0.18872824,1.852394,5.038,0.143,2011ApJ...741...68M,0.1508,0.1928,TBD,Phot,Bus-DeMeo,S,VIS,S
1998,54190.0,2000 HT75,2.48204154,0.10421973,4.935908,5.663,0.078,2021PSJ.....2..162M,0.0507,0.1863,TBD,Phot,Bus-DeMeo,C,VIS,C
1999,10210.0,Nathues,2.47868438,0.09024694,5.896906,4.549,0.29,2011ApJ...741...68M,0.2749,0.224,TBD,Phot,Bus-DeMeo,S,VIS,S
2000,39396.0,6243 P-L,2.3527981,0.07576414,2.831241,4.708,0.153,2021PSJ.....2..162M,0.0411,0.1953,TBD,Phot,Bus-DeMeo,C,VIS,C
2001,75237.0,1999 WK8,2.42744114,0.17537022,6.627768,5.459,0.303,2021PSJ.....2..162M,0.0556,0.2151,TBD,Phot,Bus-DeMeo,C,VIS,C
2002,106993.0,2000 YC106,2.43044054,0.1773436,8.160898,5.037,0.654,2017AJ....154..168M,0.0439,0.3184,TBD,Phot,Bus-DeMeo,C,VIS,C
2003,24604.0,Vasilermakov,2.48966324,0.18122113,8.819333,4.607,0.285,2011ApJ...741...68M,0.2632,0.2219,TBD,Phot,Bus-DeMeo,V,NIR,V
2004,10855.0,1995 DR1,2.35091938,0.06427004,8.383646,4.618,0.1805,2022PSJ.....3...56H,0.1607,0.20155,TBD,Phot,Bus-DeMeo,C,VIS,C
2005,20313.0,Fredrikson,2.5379468,0.10055288,5.832465,5.109,0.143,2016AJ....152...63N,0.0606,0.1925,TBD,Phot,Bus-DeMeo,C,VIS,C
2006,17561.0,1994 AE11,2.48057316,0.14986354,4.732495,5.779,0.194,2020PSJ.....1....5M,0.0469,0.1961,TBD,Phot,Bus-DeMeo,A,VIS,A
2007,11682.0,Shiwaku,2.42720999,0.17227465,3.05587,4.827,0.113,2022PSJ.....3...30M,0.2088,0.1901,TBD,Phot,Bus-DeMeo,S,VIS,S
2008,29087.0,1980 VW2,2.31650626,0.11687561,6.130114,5.475,0.148,2016AJ....152...63N,0.0419,0.192,TBD,Phot,Bus-DeMeo,S,VIS,S
2009,9273.0,Schloerb,2.42466294,0.15946468,0.923494,4.833,1.105,2021PSJ.....2..162M,0.0893,0.493,TBD,Phot,Bus-DeMeo,C,NIR,C
2010,40856.0,1999 TP108,2.39000458,0.18681326,3.475576,4.745,0.052,2020PSJ.....1....5M,0.0431,0.1855,TBD,Phot,Bus-DeMeo,C,VIS,C
2011,3912.0,Troja,2.37503154,0.03044774,2.40241,5.461,0.13,2022PSJ.....3...30M,0.2861,0.1903,TBD,Phot,Bus-DeMeo,S,NIR,S
2012,13727.0,1998 QU90,2.26747172,0.0775484,5.960676,4.765,0.106,2022PSJ.....3...30M,0.1849,0.1895,TBD,Phot,Bus-DeMeo,S,VIS,S
2013,66934.0,Kalalova,2.44296838,0.10524653,6.136159,4.512,0.172,2011ApJ...741...68M,0.2062,0.1994,TBD,Phot,Bus-DeMeo,V,VIS,V
2014,69592.0,1998 EO14,2.39234391,0.10158811,3.166149,4.726,0.409,2011ApJ...741...68M,0.0396,0.2528,TBD,Phot,Bus-DeMeo,C,VIS,C
2015,23083.0,1999 XU110,2.44172461,0.04935102,6.36337,4.915,0.181,2011ApJ...741...68M,0.1076,0.1984,TBD,Phot,Bus-DeMeo,K,VIS,K
2016,20782.0,Markcroce,2.31848451,0.0994188,0.119677,4.524,0.386,2011ApJ...741...68M,0.1127,0.2511,TBD,Phot,Bus-DeMeo,S,VIS,S
2017,6586.0,Seydler,2.44883157,0.1518867,3.626048,5.312,0.189,2011ApJ...741...68M,0.1772,0.1975,TBD,Phot,Bus-DeMeo,S,VIS,S
2018,44744.0,1999 TX48,2.42816641,0.10967295,2.576945,5.392,0.048,2021PSJ.....2..162M,0.0469,0.1851,TBD,Phot,Bus-DeMeo,S,VIS,S
2019,36495.0,2000 QR48,2.37916398,0.15680514,3.479263,4.745,0.2,2021PSJ.....2..162M,0.0412,0.2026,TBD,Phot,Bus-DeMeo,L,VIS,L
2020,8577.0,Choseikomori,2.32764367,0.19788257,6.396563,4.736,0.078,2014ApJ...791..121M,0.2271,0.1871,TBD,Phot,Bus-DeMeo,S,VIS,S
2021,21846.0,Wojakowski,2.40263239,0.11277487,1.725604,5.161,0.225,2021PSJ.....2..162M,0.0537,0.2038,TBD,Phot,Bus-DeMeo,S,VIS,S
2022,80618.0,2000 AO175,2.38176184,0.15674657,5.854566,4.86,1.31,2021PSJ.....2..162M,0.0513,0.5697,TBD,Phot,Bus-DeMeo,S,VIS,S
2023,19241.0,1994 BH4,2.41340101,0.11846071,2.151135,5.04,0.154,2021PSJ.....2..162M,0.0542,0.1941,TBD,Phot,Bus-DeMeo,S,VIS,S
2024,14437.0,1992 GD3,2.53311671,0.04243371,7.956766,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
2025,13657.0,Badinter,2.42127789,0.19597244,2.307708,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2026,5075.0,Goryachev,2.41443966,0.17170125,1.322964,4.851,0.2,2011ApJ...741...68M,0.2185,0.2018,TBD,Phot,Bus-DeMeo,S,NIR,S
2027,42802.0,1999 GE15,2.4225988,0.16333791,9.100475,5.423,0.013,2020PSJ.....1....5M,0.0677,0.1843,TBD,Phot,Bus-DeMeo,C,VIS,C
2028,5949.0,1985 RL3,2.26712536,0.10430724,7.313596,4.8,1.19,2016AJ....152...63N,0.2969,0.5289,TBD,Phot,Bus-DeMeo,S,VIS,S
2029,93023.0,2000 RP95,2.46954688,0.1856356,3.551759,4.793,0.185,2011ApJ...741...68M,0.0361,0.1997,TBD,Phot,Bus-DeMeo,S,VIS,S
2030,17765.0,1998 EZ2,2.51793908,0.16721763,6.329702,4.93,0.131,2016AJ....152...63N,0.1983,0.1917,TBD,Phot,Bus-DeMeo,S,VIS,S
2031,15354.0,1994 YN1,2.40344212,0.18231318,3.727349,5.651,0.098,2021PSJ.....2..162M,0.0514,0.1874,TBD,Phot,Bus-DeMeo,C,VIS,C
2032,46402.0,2002 DB16,2.3477007,0.11951648,4.314523,4.963,0.1,2021PSJ.....2..162M,0.0409,0.1886,TBD,Phot,Bus-DeMeo,S,VIS,S
2033,47506.0,2000 AA58,2.38433465,0.01484916,5.910779,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2034,30152.0,Reneefallon,2.39175613,0.14890348,2.837489,5.809,0.336,2021PSJ.....2..162M,0.042,0.2175,TBD,Phot,Bus-DeMeo,C,VIS,C
2035,21852.0,Bolander,2.42628285,0.14889047,5.867404,5.787,0.31,2016AJ....152...63N,0.0472,0.2131,TBD,Phot,Bus-DeMeo,C,VIS,C
2036,21876.0,1999 UL9,2.45768669,0.07894114,6.122947,5.414,0.201,2011ApJ...741...68M,0.0673,0.1986,TBD,Phot,Bus-DeMeo,X,VIS,X
2037,71934.0,2000 WA63,2.39506776,0.18938162,2.185122,5.081,0.125,2020PSJ.....1....5M,0.0376,0.1907,TBD,Phot,Bus-DeMeo,S,VIS,S
2038,10399.0,Nishiharima,2.39009474,0.0774045,3.835458,5.159,0.135,2011ApJ...741...68M,0.1879,0.1915,TBD,Phot,Bus-DeMeo,S,VIS,S
2039,6363.0,Doggett,2.31152224,0.14496049,5.655226,5.06,0.587,2011ApJ...741...68M,0.2575,0.2962,TBD,Phot,Bus-DeMeo,V,NIR,V
2040,17746.0,Haigha,2.37034442,0.15810025,7.849894,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,NIR,C
2041,19135.0,Takashionaka,2.53364024,0.27012826,9.690164,5.041,0.325,2011ApJ...741...68M,0.1143,0.2249,TBD,Phot,Bus-DeMeo,C,VIS,C
2042,65837.0,1996 XX20,2.38049714,0.24436547,5.849016,4.708,0.384,2020PSJ.....1....5M,0.0329,0.2461,TBD,Phot,Bus-DeMeo,Kl,NIR,U
2043,81211.0,2000 FX16,2.36137818,0.26603127,8.123135,4.943,0.676,2021PSJ.....2..162M,0.0596,0.3298,TBD,Phot,Bus-DeMeo,B,VIS,B
2044,92620.0,2000 QG5,2.44713959,0.21971255,9.332583,5.299,0.134,2020PSJ.....1....5M,0.0486,0.191,TBD,Phot,Bus-DeMeo,C,VIS,C
2045,57073.0,2001 OB13,2.33320479,0.24616141,9.300088,4.767,0.462,2021PSJ.....2..162M,0.0612,0.2674,TBD,Phot,Bus-DeMeo,C,VIS,C
2046,4363.0,Sergej,2.37633592,0.22880284,8.734329,5.019,0.108,2016AJ....152...63N,0.274,0.1892,TBD,Phot,Bus-DeMeo,S,VIS,S
2047,18908.0,2000 OC21,2.44855674,0.222786,2.827587,5.083,0.49,2016AJ....152...63N,0.0601,0.2667,TBD,Phot,Bus-DeMeo,Kl,NIR,U
2048,3716.0,Petzval,2.39611722,0.21503473,2.525154,4.69,0.53,2012ApJ...759L...8M,0.2659,0.2916,TBD,Phot,Bus-DeMeo,S,VIS,S
2049,82547.0,2001 OB69,2.41843356,0.21177912,4.121349,5.094,0.201,2021PSJ.....2..162M,0.0433,0.2004,TBD,Phot,Bus-DeMeo,C,VIS,C
2050,19414.0,1998 FP32,2.34617712,0.2292872,2.827012,5.228,0.108,2015ApJ...814..117N,0.122,0.1888,TBD,Phot,Bus-DeMeo,C,VIS,C
2051,5705.0,Ericsterken,2.31419768,0.22531764,4.681925,4.706,0.203,2011ApJ...741...68M,0.2431,0.2034,TBD,Phot,Bus-DeMeo,S,VIS,S
2052,6282.0,Edwelda,2.31088204,0.2173175,2.807448,5.23,0.2,2016AJ....152...63N,0.1005,0.1995,TBD,Phot,Bus-DeMeo,C,VIS,C
2053,38322.0,1999 RU126,2.44249192,0.24550477,8.861856,5.717,0.043,2015ApJ...814..117N,0.0351,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
2054,74660.0,1999 RG90,2.53315056,0.27275412,4.856229,5.972,0.674,2016AJ....152...63N,0.0383,0.2913,TBD,Phot,Bus-DeMeo,S,VIS,S
2055,66258.0,1999 GQ34,2.38697187,0.21760833,4.255748,5.412,0.026,2020PSJ.....1....5M,0.0367,0.1845,TBD,Phot,Bus-DeMeo,X,VIS,X
2056,90466.0,2004 CG80,2.39072569,0.24225422,5.680253,4.772,1.308,2020PSJ.....1....5M,0.0342,0.5783,TBD,Phot,Bus-DeMeo,C,VIS,C
2057,46967.0,1998 SR134,2.47973766,0.21215149,4.571234,5.882,0.312,2020PSJ.....1....5M,0.0449,0.2126,TBD,Phot,Bus-DeMeo,C,VIS,C
2058,67453.0,2000 QB172,2.53164361,0.20549328,4.500394,5.729,0.041,2021PSJ.....2..162M,0.0482,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
2059,36331.0,2000 MN5,2.36289034,0.23218195,2.165895,5.205,0.307,2011ApJ...741...68M,0.067,0.2187,TBD,Phot,Bus-DeMeo,C,VIS,C
2060,93455.0,2000 SS352,2.54103685,0.109817,27.062046,4.552,0.209,2011ApJ...741...68M,0.0477,0.2058,TBD,Phot,Bus-DeMeo,C,VIS,C
2061,122263.0,2000 OX49,2.40277149,0.17379985,22.342571,5.492,0.282,2011ApJ...741...68M,0.092,0.2109,TBD,Phot,Bus-DeMeo,S,NIR,S
2062,119043.0,2001 HS4,2.30684183,0.19068086,23.142216,5.177,1.47,2016AJ....152...63N,0.0543,0.597,TBD,Phot,Bus-DeMeo,C,VIS,C
2063,147562.0,2004 FD31,2.30074723,0.15822816,23.748275,4.707,1.206,2021PSJ.....2..162M,0.0368,0.5445,TBD,Phot,Bus-DeMeo,C,VIS,C
2064,20031.0,1992 OO,2.34129409,0.17933514,25.753016,4.645,0.04,2022PSJ.....3...30M,0.2891,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
2065,39262.0,2000 YK138,2.31286643,0.15436568,24.598425,4.953,0.101,2020PSJ.....1....5M,0.0651,0.1887,TBD,Phot,Bus-DeMeo,C,VIS,C
2066,66925.0,1999 VZ190,2.45621011,0.08736613,22.554929,4.884,0.333,2012ApJ...759L...8M,0.1776,0.2292,TBD,Phot,Bus-DeMeo,S,VIS,S
2067,5726.0,Rubin,2.35043898,0.1565466,25.262577,5.226,0.028,2011ApJ...741...68M,0.2284,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
2068,12789.0,Salvadoraguirre,2.31687117,0.15860395,23.310476,5.246,0.586,2016AJ....152...63N,0.31,0.2896,TBD,Phot,Bus-DeMeo,V,NIR,V
2069,66481.0,1999 RZ34,2.42992677,0.13326109,22.655454,5.599,0.054,2015ApJ...814..117N,0.1686,0.1852,TBD,Phot,Bus-DeMeo,L,VIS,L
2070,42786.0,1998 WU4,2.41808947,0.09994767,22.242635,4.818,0.079,2011ApJ...741...68M,0.1575,0.1871,TBD,Phot,Bus-DeMeo,V,VIS,V
2071,88360.0,2001 OM103,2.419785,0.17362571,27.223892,5.29,0.105,2021PSJ.....2..162M,0.0316,0.1884,TBD,Phot,Bus-DeMeo,C,VIS,C
2072,27260.0,1999 XF164,2.39872557,0.19957358,24.003189,4.865,0.184,2011ApJ...741...68M,0.2338,0.1991,TBD,Phot,Bus-DeMeo,S,VIS,S
2073,127639.0,2003 CO8,2.29487227,0.17369552,24.23824,5.104,0.024,2021PSJ.....2..162M,0.0346,0.1844,TBD,Phot,Bus-DeMeo,B,VIS,B
2074,27675.0,Paulmaley,2.35260962,0.19007431,24.691545,5.784,0.088,2014ApJ...791..121M,0.1814,0.1867,TBD,Phot,Bus-DeMeo,S,VIS,S
2075,10041.0,Parkinson,2.32452047,0.19825887,23.223491,4.519,0.012,2012ApJ...759L...8M,0.2517,0.1843,TBD,Phot,Bus-DeMeo,S,VIS,S
2076,19080.0,Martinfierro,2.31605428,0.28258138,20.654068,4.57,0.457,2017A&A...603A..55A,0.2086,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
2077,7663.0,1994 RX1,2.3750369,0.2255372,22.259354,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2078,189435.0,1998 QH104,2.28476327,0.26864962,21.14675,5.17,0.119,2021PSJ.....2..162M,0.0429,0.1899,TBD,Phot,Bus-DeMeo,C,VIS,C
2079,69357.0,1994 FU,2.3016706,0.22834901,20.526011,5.032,0.18,2016AJ....152...63N,0.0457,0.1976,TBD,Phot,Bus-DeMeo,Ds,NIR,U
2080,69045.0,2002 XN59,2.29243744,0.33542937,21.041404,5.54,0.554,2017A&A...603A..55A,0.117,0.2719,TBD,Phot,Bus-DeMeo,S,NIR,S
2081,7784.0,Watterson,2.26745051,0.23580132,23.355119,5.549,0.076,2015ApJ...814..117N,0.1917,0.1862,TBD,Phot,Bus-DeMeo,L,VIS,L
2082,11597.0,1995 KL1,2.31087978,0.20878451,22.060239,5.83,0.88,2012ApJ...759L...8M,0.2166,0.3536,TBD,Phot,Bus-DeMeo,S,VIS,S
2083,18070.0,2000 AC205,2.32995919,0.2736772,23.598821,5.529,0.232,2016AJ....152...63N,0.2258,0.2024,TBD,Phot,Bus-DeMeo,S,VIS,S
2084,11822.0,1981 TK,2.35348756,0.2493179,24.429513,4.663,0.045,2022PSJ.....3...30M,0.2476,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
2085,53090.0,1998 YS7,2.29934094,0.26574986,23.2019,4.614,0.415,2016AJ....152...63N,0.2162,0.2575,TBD,Phot,Bus-DeMeo,S,VIS,S
2086,98861.0,2001 AA44,2.42960637,0.22716206,24.622149,5.911,0.327,2016AJ....152...63N,0.0544,0.2149,TBD,Phot,Bus-DeMeo,C,VIS,C
2087,4008.0,Corbin,2.35986748,0.20926745,25.513354,5.871,0.067,2014ApJ...791..121M,0.243,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
2088,26129.0,1993 DK,2.43663885,0.33548198,20.961944,5.21,0.521,2017A&A...603A..55A,0.1547,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
2089,7761.0,1990 SL,2.36431684,0.28327908,24.767282,4.623,0.462,2016AJ....152...63N,0.1911,0.2718,TBD,Phot,Bus-DeMeo,S,VIS,S
2090,6487.0,Tonyspear,2.35677001,0.30503651,21.272153,5.53,0.553,2017A&A...603A..55A,0.186,0.2719,TBD,Phot,Bus-DeMeo,C,VIS,C
2091,5736.0,Sanford,2.37554162,0.27614181,21.592741,4.978,0.137,2016AJ....152...63N,0.1807,0.1923,TBD,Phot,Bus-DeMeo,C,VIS,C
2092,87038.0,2000 KU4,2.30438878,0.20414632,24.005972,5.2,0.143,2020PSJ.....1....5M,0.0482,0.1922,TBD,Phot,Bus-DeMeo,V,VIS,V
2093,41588.0,2000 SC46,2.34097673,0.3227476,20.081894,5.8,0.9,2022PSJ.....3...56H,0.2513,0.3613,TBD,Phot,Bus-DeMeo,S,VIS,S
2094,7757.0,Kameya,2.29322758,0.24751576,23.096687,5.99,0.202,2016AJ....152...63N,0.1804,0.1962,TBD,Phot,Bus-DeMeo,X,VIS,X
2095,47834.0,2000 EN114,2.38218352,0.31337105,23.639141,5.209,0.649,2015ApJ...814..117N,0.1776,0.3099,TBD,Phot,Bus-DeMeo,C,VIS,C
2096,7779.0,Susanring,2.35288096,0.21945965,25.632851,4.66,0.152,2011ApJ...741...68M,0.2596,0.1954,TBD,Phot,Bus-DeMeo,S,VIS,S
2097,49385.0,1998 XA12,2.3649628,0.31422176,20.675649,5.27,0.527,2017A&A...603A..55A,0.2185,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
2098,50185.0,2000 AD170,2.38161917,0.26566185,22.201659,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2099,100119.0,1993 OB,2.41069802,0.29736745,21.442449,5.367,0.102,2011ApJ...741...68M,0.1366,0.1881,TBD,Phot,Bus-DeMeo,S,VIS,S
2100,39979.0,1998 HT12,2.37871215,0.21997287,24.830885,5.323,0.414,2016AJ....152...63N,0.1428,0.2411,TBD,Phot,Bus-DeMeo,S,VIS,S
2101,17640.0,Mount Stromlo,2.32438096,0.35228696,25.431364,4.661,0.5,2015ApJ...814..117N,0.2692,0.2828,TBD,Phot,Bus-DeMeo,C,VIS,C
2102,94141.0,2000 YJ135,2.54201937,0.21482727,25.869324,5.442,0.611,2017AJ....154..168M,0.042,0.2904,TBD,Phot,Bus-DeMeo,S,VIS,S
2103,26845.0,1992 AG,2.38369005,0.24326334,27.200693,5.25,1.37,2015ApJ...814..117N,0.1865,0.5535,TBD,Phot,Bus-DeMeo,C,VIS,C
2104,37586.0,1991 BP2,2.32730595,0.2032326,22.22204,5.029,0.218,2011ApJ...741...68M,0.2536,0.2036,TBD,Phot,Bus-DeMeo,S,VIS,S
2105,55815.0,Melindakim,2.38099825,0.23514097,24.706228,4.875,0.095,2017AJ....154..168M,0.0564,0.1883,TBD,Phot,Bus-DeMeo,C,VIS,C
2106,44262.0,1998 QR51,2.44464446,0.27709057,22.792251,4.868,0.148,2015ApJ...814..117N,0.2357,0.194,TBD,Phot,Bus-DeMeo,C,VIS,C
2107,28892.0,2000 LZ2,2.41894756,0.22456783,21.437416,4.692,0.348,2016AJ....152...63N,0.1661,0.2365,TBD,Phot,Bus-DeMeo,S,VIS,S
2108,5929.0,Manzano,2.35849733,0.30336153,23.016713,4.969,0.424,2015ApJ...814..117N,0.277,0.2511,TBD,Phot,Bus-DeMeo,S,VIS,S
2109,9768.0,Stephenmaran,2.42622283,0.21382581,24.226575,5.204,0.145,2012ApJ...759L...8M,0.2368,0.1925,TBD,Phot,Bus-DeMeo,S,VIS,S
2110,29730.0,1999 BE2,2.37166587,0.2785419,21.740918,4.848,0.047,2022PSJ.....3...30M,0.1923,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
2111,8213.0,1995 FE,2.38432166,0.21368767,24.655405,4.551,0.057,2022PSJ.....3...30M,0.2528,0.1859,TBD,Phot,Bus-DeMeo,S,VIS,S
2112,6246.0,Komurotoru,2.44942008,0.29302601,24.314233,5.8,0.358,2022PSJ.....3...56H,0.24,0.222,TBD,Phot,Bus-DeMeo,S,VIS,S
2113,6577.0,Torbenwolff,2.32810817,0.20215003,23.66919,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2114,9564.0,Jeffwynn,2.34030435,0.3174202,22.305182,4.94,0.494,2017A&A...603A..55A,0.1785,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
2115,99330.0,2001 VT15,2.28572738,0.20611867,29.06954,4.811,0.357,2020PSJ.....1....5M,0.0702,0.2366,TBD,Phot,Bus-DeMeo,X,VIS,X
2116,13006.0,Schwaar,2.27379364,0.20233517,28.529793,5.772,0.143,2015ApJ...814..117N,0.1557,0.1908,TBD,Phot,Bus-DeMeo,S,VIS,S
2117,34708.0,Grasset,2.42432772,0.2352725,22.727445,4.611,0.072,2022PSJ.....3...30M,0.2701,0.1868,TBD,Phot,Bus-DeMeo,S,NIR,S
2118,6398.0,Timhunter,2.3419261,0.2255968,23.856328,5.525,0.122,2016AJ....152...63N,0.2526,0.1894,TBD,Phot,Bus-DeMeo,C,VIS,C
2119,75079.0,1999 VN24,2.31578835,0.29465426,23.009681,4.611,0.516,2015ApJ...814..117N,0.2418,0.2899,TBD,Phot,Bus-DeMeo,C,VIS,C
2120,19711.0,Johnaligawesa,2.34574305,0.23677549,21.092265,4.743,0.175,2011ApJ...741...68M,0.2748,0.1984,TBD,Phot,Bus-DeMeo,S,VIS,S
2121,7104.0,Manyousyu,2.48658552,0.07440633,6.25851,6.151,0.213,2016AJ....152...63N,0.2154,0.1968,TBD,Phot,Bus-DeMeo,V,VIS,V
2122,9323.0,Hirohisasato,2.37327304,0.16983999,5.497617,7.047,2.059,2015ApJ...814..117N,0.0412,0.6127,TBD,Phot,Bus-DeMeo,C,VIS,C
2123,26080.0,Pablomarques,2.27865469,0.15819595,9.878017,6.882,0.343,2016AJ....152...63N,0.0564,0.2094,TBD,Phot,Bus-DeMeo,S,VIS,S
2124,11977.0,Leonrisoldi,2.32719205,0.08526692,6.150854,6.598,0.238,2016AJ....152...63N,0.1001,0.1978,TBD,Phot,Bus-DeMeo,X,VIS,X
2125,11491.0,1988 VT2,2.40406094,0.17056141,1.634493,6.367,0.106,2020PSJ.....1....5M,0.046,0.1872,TBD,Phot,Bus-DeMeo,C,VIS,C
2126,22775.0,Jasonelloyd,2.36617544,0.09829909,5.368439,6.819,0.073,2020PSJ.....1....5M,0.0496,0.1854,TBD,Phot,Bus-DeMeo,X,VIS,X
2127,2947.0,Kippenhahn,2.30858739,0.12377041,3.132146,7.5,0.534,2022PSJ.....3...56H,0.2075,0.23295,TBD,Phot,Bus-DeMeo,S,VIS,S
2128,65887.0,1998 AW6,2.42594848,0.11705506,3.152981,6.584,0.024,2021PSJ.....2..162M,0.0439,0.1844,TBD,Phot,Bus-DeMeo,S,VIS,S
2129,34225.0,Fridberg,2.38085487,0.15998154,4.953542,6.777,0.136,2011ApJ...741...68M,0.0437,0.1885,TBD,Phot,Bus-DeMeo,C,VIS,C
2130,19328.0,1996 XY28,2.45610374,0.11011671,1.770237,6.706,0.137,2021PSJ.....2..162M,0.0481,0.1887,TBD,Phot,Bus-DeMeo,B,VIS,B
2131,70281.0,1999 RB111,2.4038591,0.14799368,8.295457,6.192,0.196,2016AJ....152...63N,0.058,0.1948,TBD,Phot,Bus-DeMeo,X,VIS,X
2132,13952.0,Nykvist,2.38144,0.07892394,4.865553,6.335,0.243,2011ApJ...741...68M,0.1223,0.1995,TBD,Phot,Bus-DeMeo,S,VIS,S
2133,3998.0,Tezuka,2.28036268,0.19590518,6.489871,6.894,0.125,2022PSJ.....3...30M,0.2239,0.1877,TBD,Phot,Bus-DeMeo,S,VIS,S
2134,6015.0,Paularego,2.43664069,0.14392933,7.308024,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2135,23741.0,Takaaki,2.4012414,0.17306072,2.780467,6.214,0.043,2015ApJ...814..117N,0.0437,0.1847,TBD,Phot,Bus-DeMeo,C,VIS,C
2136,12987.0,Racalmuto,2.42839533,0.03023097,6.488376,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
2137,4541.0,Mizuno,2.37921756,0.01996046,4.777578,6.29,0.47,2012ApJ...759L...8M,0.2665,0.2372,TBD,Phot,Bus-DeMeo,S,VIS,S
2138,8033.0,1992 FY1,2.34449257,0.07377991,8.79161,6.442,0.079,2014ApJ...791..121M,0.1589,0.1858,TBD,Phot,Bus-DeMeo,C,VIS,C
2139,47237.0,1999 VP49,2.44480085,0.19293397,9.751706,6.059,0.205,2020PSJ.....1....5M,0.0578,0.1962,TBD,Phot,Bus-DeMeo,S,VIS,S
2140,19222.0,1993 QK1,2.36886142,0.16737403,2.329774,7.24,0.105,2020PSJ.....1....5M,0.0432,0.1865,TBD,Phot,Bus-DeMeo,S,VIS,S
2141,3477.0,Kazbegi,2.34536089,0.11189881,6.711013,6.193,0.176,2011ApJ...741...68M,0.2602,0.1928,TBD,Phot,Bus-DeMeo,A,VIS,A
2142,26632.0,2000 HS30,2.52730959,0.112337,4.832138,6.882,0.652,2016AJ....152...63N,0.1418,0.2643,TBD,Phot,Bus-DeMeo,S,NIR,S
2143,29804.0,Idansharon,2.40098897,0.17885677,2.044804,6.439,0.136,2017AJ....154..168M,0.0381,0.189,TBD,Phot,Bus-DeMeo,C,VIS,C
2144,13408.0,Deadoklestic,2.42284069,0.17951622,3.440967,6.854,0.058,2016AJ....152...63N,0.0383,0.185,TBD,Phot,Bus-DeMeo,C,VIS,C
2145,23659.0,1997 EH,2.41932032,0.11681824,3.519652,6.717,0.209,2017AJ....154..168M,0.0395,0.1944,TBD,Phot,Bus-DeMeo,C,NIR,C
2146,3187.0,Dalian,2.28409681,0.05799602,2.75392,6.222,0.076,2022PSJ.....3...30M,0.1902,0.1858,TBD,Phot,Bus-DeMeo,S,VIS,S
2147,31563.0,1999 FW8,2.41423236,0.11978648,3.447497,7.07,0.04,2020PSJ.....1....5M,0.037,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2148,17298.0,4031 P-L,2.36976734,0.18440023,5.080887,6.416,0.328,2021PSJ.....2..162M,0.041,0.2107,TBD,Phot,Bus-DeMeo,S,VIS,S
2149,28254.0,Raghrama,2.43713427,0.13979341,3.046528,6.945,0.088,2020PSJ.....1....5M,0.0483,0.1859,TBD,Phot,Bus-DeMeo,C,NIR,C
2150,32204.0,2000 OL5,2.53700549,0.08424428,7.273855,6.163,0.267,2011ApJ...741...68M,0.0911,0.2036,TBD,Phot,Bus-DeMeo,S,VIS,S
2151,15492.0,Nyberg,2.42812605,0.18235463,2.13473,7.308,0.081,2021PSJ.....2..162M,0.0359,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
2152,15253.0,1990 QA4,2.32490736,0.04418186,4.863368,7.085,0.081,2020PSJ.....1....5M,0.0513,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
2153,9199.0,1993 FO1,2.40144629,0.13250782,7.877526,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2154,13853.0,Jenniferfritz,2.42071839,0.17902481,2.108717,6.623,0.051,2015ApJ...814..117N,0.0429,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
2155,3529.0,Dowling,2.38145294,0.18372089,2.763896,6.077,0.075,2021PSJ.....2..162M,0.0478,0.1859,TBD,Phot,Bus-DeMeo,X,VIS,X
2156,4691.0,Toyen,2.26475211,0.19451538,5.873422,7.378,0.059,2011PASJ...63.1117U,0.1125,0.1849,TBD,Phot,Bus-DeMeo,C,VIS,C
2157,30088.0,Depra,2.45682198,0.17115138,3.590069,7.223,0.235,2021PSJ.....2..162M,0.0292,0.1954,TBD,Phot,Bus-DeMeo,S,VIS,S
2158,9735.0,1986 JD,2.35404754,0.16895704,8.951794,6.173,0.09,2011ApJ...741...68M,0.1337,0.1865,TBD,Phot,Bus-DeMeo,X,VIS,X
2159,19207.0,1992 QS1,2.36634257,0.12301543,8.893386,6.979,0.044,2016AJ....152...63N,0.1341,0.1846,TBD,Phot,Bus-DeMeo,X,VIS,X
2160,1773.0,Rumpelstilz,2.43709382,0.12650144,5.399035,7.125,0.192,2022PSJ.....3...56H,0.5721,0.19235,TBD,Phot,Bus-DeMeo,B,VIS,B
2161,12812.0,Cioni,2.41338095,0.14306069,2.410585,6.624,0.223,2017AJ....154..168M,0.0466,0.1961,TBD,Phot,Bus-DeMeo,C,VIS,C
2162,7406.0,1988 TD,2.44413314,0.19761851,1.493171,6.906,0.183,2016AJ....152...63N,0.0598,0.1917,TBD,Phot,Bus-DeMeo,B,VIS,B
2163,30725.0,Klimov,2.42372123,0.18891921,2.615024,7.453,0.194,2017AJ....154..168M,0.0435,0.1914,TBD,Phot,Bus-DeMeo,C,VIS,C
2164,50872.0,2000 GT10,2.41164436,0.16103701,1.715856,6.278,1.517,2021PSJ.....2..162M,0.0678,0.5172,TBD,Phot,Bus-DeMeo,C,VIS,C
2165,28417.0,Leewei,2.34689809,0.16709443,6.514105,6.269,1.354,2021PSJ.....2..162M,0.0693,0.4696,TBD,Phot,Bus-DeMeo,C,VIS,C
2166,58261.0,1993 SD1,2.36505149,0.19436694,3.985628,6.258,0.159,2017AJ....154..168M,0.0443,0.1911,TBD,Phot,Bus-DeMeo,C,VIS,C
2167,11228.0,Botnick,2.28329197,0.14443269,3.645011,6.155,0.521,2022PSJ.....3...56H,0.0462,0.25185,TBD,Phot,Bus-DeMeo,C,VIS,C
2168,6003.0,1988 VO1,2.34490356,0.11935996,5.717805,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
2169,31465.0,Piyasiri,2.42008407,0.11775106,3.462732,6.657,0.071,2020PSJ.....1....5M,0.0414,0.1854,TBD,Phot,Bus-DeMeo,B,VIS,B
2170,35759.0,1999 HQ,2.4155566,0.19421228,2.495856,6.434,0.383,2021PSJ.....2..162M,0.0435,0.2193,TBD,Phot,Bus-DeMeo,Cgx,NIR,C
2171,7463.0,Oukawamine,2.43236278,0.16969783,6.183053,6.09,0.109,2016AJ....152...63N,0.2522,0.1877,TBD,Phot,Bus-DeMeo,S,VIS,S
2172,35834.0,1999 JT57,2.38075786,0.05765917,8.714698,6.77,0.193,2015ApJ...814..117N,0.1052,0.1928,TBD,Phot,Bus-DeMeo,S,VIS,S
2173,96131.0,2276 T-3,2.43819804,0.16650925,3.227816,6.263,0.123,2021PSJ.....2..162M,0.0396,0.1883,TBD,Phot,Bus-DeMeo,S,VIS,S
2174,75240.0,1999 WH11,2.43636933,0.14734006,9.811295,6.423,0.196,2021PSJ.....2..162M,0.051,0.1941,TBD,Phot,Bus-DeMeo,S,VIS,S
2175,5599.0,1991 SG1,2.42040446,0.13126829,6.438511,6.35,0.6,2012ApJ...759L...8M,0.2815,0.2639,TBD,Phot,Bus-DeMeo,V,VIS,V
2176,30411.0,2000 KP57,2.36210551,0.19039078,3.876186,6.21,0.081,2016AJ....152...63N,0.0406,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
2177,17767.0,1998 EJ6,2.34031077,0.12513816,4.472926,7.153,0.161,2016AJ....152...63N,0.0532,0.1896,TBD,Phot,Bus-DeMeo,S,VIS,S
2178,6942.0,Yurigulyaev,2.33832739,0.12042309,3.693695,6.028,0.159,2016AJ....152...63N,0.0988,0.1916,TBD,Phot,Bus-DeMeo,S,VIS,S
2179,42837.0,1999 PR1,2.43949234,0.07535398,2.169412,7.482,0.222,2020PSJ.....1....5M,0.0359,0.1935,TBD,Phot,Bus-DeMeo,C,VIS,C
2180,35844.0,1999 JD60,2.45086881,0.14592198,3.180452,7.098,0.07,2021PSJ.....2..162M,0.0399,0.1853,TBD,Phot,Bus-DeMeo,C,VIS,C
2181,2529.0,Rockwell Kent,2.53359516,0.09528593,4.415954,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2182,2853.0,Harvill,2.3452393,0.14395728,4.157613,6.98,0.07,2012ApJ...759L...8M,0.1956,0.1853,TBD,Phot,Bus-DeMeo,S,VIS,S
2183,46374.0,2001 WZ13,2.39932058,0.19530031,5.349499,6.643,0.228,2021PSJ.....2..162M,0.04,0.1966,TBD,Phot,Bus-DeMeo,C,VIS,C
2184,13575.0,1993 GN,2.31583793,0.14474967,6.875635,7.12,0.095,2015ApJ...814..117N,0.0459,0.1861,TBD,Phot,Bus-DeMeo,X,VIS,X
2185,11319.0,1995 AZ,2.44160311,0.11972716,0.720236,6.117,0.204,2011ApJ...741...68M,0.0583,0.1959,TBD,Phot,Bus-DeMeo,S,VIS,S
2186,39903.0,1998 FL30,2.41219994,0.14288405,2.223119,6.158,0.02,2020PSJ.....1....5M,0.0429,0.1843,TBD,Phot,Bus-DeMeo,C,VIS,C
2187,49997.0,2000 AZ12,2.45852706,0.15622894,3.622256,6.129,0.116,2016AJ....152...63N,0.0391,0.1881,TBD,Phot,Bus-DeMeo,C,VIS,C
2188,11166.0,Anatolefrance,2.3553354,0.169376,6.373647,6.867,0.115,2015ApJ...814..117N,0.1131,0.1872,TBD,Phot,Bus-DeMeo,S,VIS,S
2189,11669.0,Pascalscholl,2.44152912,0.09270003,1.282798,6.028,0.164,2021PSJ.....2..162M,0.0423,0.1921,TBD,Phot,Bus-DeMeo,Bk,NIR,U
2190,13395.0,Deconihout,2.28183479,0.19093621,3.143177,6.846,0.587,2021PSJ.....2..162M,0.0357,0.2517,TBD,Phot,Bus-DeMeo,S,VIS,S
2191,13854.0,1999 XX104,2.40144596,0.10680971,1.523292,7.018,0.347,2016AJ....152...63N,0.027,0.2091,TBD,Phot,Bus-DeMeo,C,VIS,C
2192,16492.0,1990 SQ5,2.31979642,0.13582616,4.542051,6.927,0.06,2021PSJ.....2..162M,0.0447,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
2193,50664.0,2000 EY103,2.36577601,0.13774991,7.115948,6.227,0.028,2020PSJ.....1....5M,0.049,0.1844,TBD,Phot,Bus-DeMeo,B,VIS,B
2194,36478.0,2000 QQ29,2.39049412,0.18632466,3.749673,6.358,0.147,2016AJ....152...63N,0.041,0.1899,TBD,Phot,Bus-DeMeo,B,VIS,B
2195,18088.0,Roberteunice,2.33377716,0.10469396,3.318943,6.891,0.114,2021PSJ.....2..162M,0.0369,0.1872,TBD,Phot,Bus-DeMeo,C,VIS,C
2196,99568.0,2002 FB13,2.42372264,0.1837964,3.115481,6.101,0.278,2011ApJ...741...68M,0.0314,0.2055,TBD,Phot,Bus-DeMeo,C,VIS,C
2197,4859.0,Fraknoi,2.27251506,0.13515208,6.415968,6.925,0.084,2016AJ....152...63N,0.1175,0.1858,TBD,Phot,Bus-DeMeo,X,VIS,X
2198,5804.0,Bambinidipraga,2.42407251,0.16704246,9.774762,6.041,0.044,2016AJ....152...63N,0.1892,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
2199,10959.0,Appennino,2.37527667,0.09118771,3.149813,7.381,0.104,2021PSJ.....2..162M,0.05,0.1863,TBD,Phot,Bus-DeMeo,B,VIS,B
2200,16007.0,Kaasalainen,2.31341294,0.09670366,7.560763,6.118,0.072,2015ApJ...814..117N,0.1142,0.1857,TBD,Phot,Bus-DeMeo,C,NIR,C
2201,23079.0,Munguia,2.43114392,0.18431382,1.822703,6.199,0.073,2015ApJ...814..117N,0.0439,0.1857,TBD,Phot,Bus-DeMeo,C,NIR,C
2202,48585.0,1994 PK37,2.37509522,0.16490185,4.009854,7.311,1.939,2015ApJ...814..117N,0.0316,0.5615,TBD,Phot,Bus-DeMeo,S,VIS,S
2203,32883.0,1993 RJ7,2.39326588,0.13923878,2.22061,6.007,0.092,2017AJ....154..168M,0.0422,0.1867,TBD,Phot,Bus-DeMeo,C,VIS,C
2204,4137.0,Crabtree,2.36435344,0.01860928,3.801926,6.691,1.138,2012ApJ...759L...8M,0.2014,0.3868,TBD,Phot,Bus-DeMeo,S,NIR,S
2205,32789.0,1989 SF5,2.42901911,0.13577232,3.033417,6.418,0.211,2011ApJ...741...68M,0.0402,0.1956,TBD,Phot,Bus-DeMeo,C,VIS,C
2206,3535.0,Ditte,2.29970036,0.18379966,1.571329,6.944,0.292,2020PSJ.....1....5M,0.0483,0.2025,TBD,Phot,Bus-DeMeo,S,VIS,S
2207,20854.0,Tetruashvily,2.41879187,0.13798264,4.676344,6.253,0.116,2016AJ....152...63N,0.042,0.1879,TBD,Phot,Bus-DeMeo,S,VIS,S
2208,6765.0,Fibonacci,2.29824321,0.15376002,4.085814,7.371,0.045,2021PSJ.....2..162M,0.0391,0.1846,TBD,Phot,Bus-DeMeo,X,VIS,X
2209,38871.0,2000 SO115,2.3642299,0.16439435,5.831384,7.395,0.262,2016AJ....152...63N,0.0289,0.1974,TBD,Phot,Bus-DeMeo,C,VIS,C
2210,56451.0,2000 GN81,2.4313699,0.18509436,3.415256,6.024,0.141,2021PSJ.....2..162M,0.0482,0.1901,TBD,Phot,Bus-DeMeo,B,VIS,B
2211,33390.0,Hajlasz,2.42458833,0.12762479,3.184447,6.264,0.015,2020PSJ.....1....5M,0.0341,0.1843,TBD,Phot,Bus-DeMeo,S,VIS,S
2212,7116.0,Mentall,2.31370734,0.05297299,8.694969,7.39,0.065,2016AJ....152...63N,0.1348,0.185,TBD,Phot,Bus-DeMeo,B,VIS,B
2213,1959.0,Karbyshev,2.31582996,0.13401156,6.199055,6.3,0.6,2022PSJ.....3...56H,0.3079,0.2659,TBD,Phot,Bus-DeMeo,V,NIR,V
2214,10014.0,Shaim,2.43457655,0.11168498,3.032494,7.397,0.265,2011ApJ...741...68M,0.074,0.1977,TBD,Phot,Bus-DeMeo,Kl,NIR,U
2215,11580.0,Bautzen,2.43911369,0.12807462,3.100991,7.367,0.103,2017AJ....154..168M,0.0417,0.1863,TBD,Phot,Bus-DeMeo,C,VIS,C
2216,18761.0,1999 HA8,2.42966824,0.18663306,0.403731,6.501,0.076,2016AJ....152...63N,0.0438,0.1857,TBD,Phot,Bus-DeMeo,C,VIS,C
2217,2751.0,Campbell,2.40822799,0.17201949,1.488945,6.837,0.338,2016AJ....152...63N,0.1929,0.2091,TBD,Phot,Bus-DeMeo,A,VIS,A
2218,5925.0,1994 CP1,2.36934276,0.18915588,4.429787,6.054,0.225,2011ApJ...741...68M,0.2123,0.1986,TBD,Phot,Bus-DeMeo,S,VIS,S
2219,24841.0,1995 UY8,2.46707467,0.16170215,4.346874,6.316,0.366,2021PSJ.....2..162M,0.0396,0.2176,TBD,Phot,Bus-DeMeo,S,VIS,S
2220,23011.0,Petach,2.38163646,0.16961709,5.546107,6.105,0.278,2021PSJ.....2..162M,0.0331,0.2055,TBD,Phot,Bus-DeMeo,C,VIS,C
2221,17065.0,1999 GK17,2.37310404,0.16313324,6.912417,7.196,0.08,2017AJ....154..168M,0.0566,0.1855,TBD,Phot,Bus-DeMeo,C,VIS,C
2222,23248.0,Batchelor,2.53464358,0.10384961,9.515498,6.304,0.145,2011ApJ...741...68M,0.0711,0.1899,TBD,Phot,Bus-DeMeo,D,VIS,D
2223,49024.0,1998 QX95,2.3921759,0.12935622,7.764439,6.097,1.291,2021PSJ.....2..162M,0.041,0.4618,TBD,Phot,Bus-DeMeo,C,VIS,C
2224,8098.0,Miyamotoatsushi,2.43552881,0.1970466,3.271862,6.687,0.254,2021PSJ.....2..162M,0.0471,0.1993,TBD,Phot,Bus-DeMeo,S,VIS,S
2225,22964.0,1999 UV28,2.44514607,0.08291404,1.726103,6.343,0.167,2021PSJ.....2..162M,0.0499,0.1916,TBD,Phot,Bus-DeMeo,C,VIS,C
2226,21696.0,Ermalmquist,2.31084714,0.1831211,3.541911,6.129,0.383,2021PSJ.....2..162M,0.0437,0.2226,TBD,Phot,Bus-DeMeo,C,VIS,C
2227,75364.0,1999 XZ74,2.47844028,0.10146718,6.139988,6.809,0.095,2020PSJ.....1....5M,0.0414,0.1863,TBD,Phot,Bus-DeMeo,X,VIS,X
2228,33940.0,2000 LS35,2.45688085,0.16302279,4.729904,6.566,0.158,2020PSJ.....1....5M,0.0433,0.1904,TBD,Phot,Bus-DeMeo,S,VIS,S
2229,62561.0,2000 SF269,2.37311926,0.164995,4.014871,6.094,1.538,2017AJ....154..168M,0.0364,0.5373,TBD,Phot,Bus-DeMeo,C,VIS,C
2230,22786.0,Willipete,2.42511607,0.19346629,5.907643,6.451,0.105,2016AJ....152...63N,0.0496,0.1871,TBD,Phot,Bus-DeMeo,C,VIS,C
2231,3229.0,Solnhofen,2.31435506,0.15365393,9.458986,7.114,0.181,2016AJ....152...63N,0.2182,0.1911,TBD,Phot,Bus-DeMeo,X,VIS,X
2232,79248.0,1994 TJ,2.48003734,0.09273126,5.599584,7.017,1.904,2012ApJ...759L...8M,0.0298,0.5731,TBD,Phot,Bus-DeMeo,S,VIS,S
2233,5669.0,1985 CC2,2.27151669,0.03504678,3.750819,6.078,0.064,2022PSJ.....3...30M,0.1457,0.1854,TBD,Phot,Bus-DeMeo,L,VIS,L
2234,3583.0,Burdett,2.4338882,0.17467933,2.792083,6.649,0.036,2014ApJ...791..121M,0.1984,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
2235,35684.0,1999 BO5,2.41261743,0.0105935,7.732782,6.119,0.189,2011ApJ...741...68M,0.2097,0.1943,TBD,Phot,Bus-DeMeo,S,VIS,S
2236,3344.0,Modena,2.4162819,0.11769931,9.430945,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2237,5557.0,Chimikeppuko,2.53991476,0.15418897,5.914418,7.1,0.66,2012ApJ...759L...8M,0.2073,0.2617,TBD,Phot,Bus-DeMeo,S,VIS,S
2238,21668.0,1999 RS6,2.40085496,0.1721307,9.845234,6.243,1.647,2017AJ....154..168M,0.056,0.5589,TBD,Phot,Bus-DeMeo,S,VIS,S
2239,19914.0,Klagenfurt,2.4211985,0.15561594,3.014432,6.086,0.636,2011ApJ...741...68M,0.0611,0.2786,TBD,Phot,Bus-DeMeo,S,VIS,S
2240,5674.0,Wolff,2.35751498,0.16582717,1.701399,6.033,0.14,2016AJ....152...63N,0.1778,0.19,TBD,Phot,Bus-DeMeo,S,VIS,S
2241,3795.0,Nigel,2.39070641,0.18056864,9.807747,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2242,4634.0,Shibuya,2.42094763,0.03007412,5.846135,6.519,0.092,2014ApJ...791..121M,0.1685,0.1864,TBD,Phot,Bus-DeMeo,C,VIS,C
2243,9625.0,1993 HF,2.53093271,0.13529636,9.926708,6.54,0.095,2011ApJ...741...68M,0.1191,0.1865,TBD,Phot,Bus-DeMeo,X,VIS,X
2244,91229.0,1999 BN15,2.32599666,0.16611611,8.933785,6.207,0.054,2020PSJ.....1....5M,0.0467,0.185,TBD,Phot,Bus-DeMeo,C,VIS,C
2245,30190.0,Alexshelby,2.3512057,0.17723279,6.249029,6.255,0.057,2020PSJ.....1....5M,0.0416,0.1851,TBD,Phot,Bus-DeMeo,X,VIS,X
2246,11638.0,1997 AH,2.45868976,0.18165383,6.274517,7.387,0.138,2021PSJ.....2..162M,0.0537,0.188,TBD,Phot,Bus-DeMeo,B,VIS,B
2247,22592.0,1998 HD103,2.46950021,0.15746514,1.553338,6.611,0.351,2020PSJ.....1....5M,0.0423,0.2126,TBD,Phot,Bus-DeMeo,S,VIS,S
2248,8272.0,Iitatemura,2.38545904,0.15252999,6.651581,7.086,0.197,2016AJ....152...63N,0.1453,0.1924,TBD,Phot,Bus-DeMeo,V,VIS,V
2249,86697.0,2000 FY49,2.40777191,0.14981488,2.210879,7.261,0.108,2016AJ....152...63N,0.041,0.1866,TBD,Phot,Bus-DeMeo,C,VIS,C
2250,10310.0,Delacroix,2.33973791,0.1136867,3.317843,6.984,0.093,2020PSJ.....1....5M,0.046,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
2251,18611.0,Baudelaire,2.44448167,0.19339222,2.434993,6.072,0.369,2016AJ....152...63N,0.0483,0.2207,TBD,Phot,Bus-DeMeo,C,VIS,C
2252,20168.0,1996 VY4,2.40436684,0.17233958,8.71911,6.073,0.172,2016AJ....152...63N,0.0402,0.1927,TBD,Phot,Bus-DeMeo,Kl,NIR,U
2253,63578.0,2001 QD28,2.4292395,0.16854163,2.0038,6.722,0.057,2021PSJ.....2..162M,0.035,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
2254,7111.0,1985 QA1,2.40537136,0.07558327,7.545494,6.071,0.067,2022PSJ.....3...30M,0.1474,0.1855,TBD,Phot,Bus-DeMeo,X,VIS,X
2255,2557.0,Putnam,2.35040074,0.1552901,6.069329,7.46,0.06,2012ApJ...759L...8M,0.2544,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
2256,26472.0,2000 AC162,2.45544812,0.1848606,2.626625,6.636,1.847,2021PSJ.....2..162M,0.083,0.5863,TBD,Phot,Bus-DeMeo,C,VIS,C
2257,31156.0,1997 WO,2.4113795,0.12663616,3.493633,6.037,0.101,2017AJ....154..168M,0.0414,0.1872,TBD,Phot,Bus-DeMeo,B,VIS,B
2258,21462.0,Karenedbal,2.42077189,0.13781411,4.806476,6.412,0.215,2021PSJ.....2..162M,0.0498,0.196,TBD,Phot,Bus-DeMeo,S,VIS,S
2259,10497.0,1986 RQ,2.30936826,0.18670748,9.321251,6.21,0.12,2015ApJ...814..117N,0.1216,0.1882,TBD,Phot,Bus-DeMeo,L,VIS,L
2260,10900.0,Folkner,2.41698486,0.17468894,3.340229,6.824,0.125,2020PSJ.....1....5M,0.0448,0.1878,TBD,Phot,Bus-DeMeo,C,VIS,C
2261,29336.0,1994 YT1,2.42887177,0.11071245,2.707973,6.348,0.082,2017AJ....154..168M,0.0371,0.186,TBD,Phot,Bus-DeMeo,B,VIS,B
2262,72139.0,2000 YS84,2.43536479,0.13422301,3.862018,6.905,0.112,2021PSJ.....2..162M,0.0377,0.187,TBD,Phot,Bus-DeMeo,S,VIS,S
2263,11155.0,Kinpu,2.28936421,0.11603348,5.427303,6.782,0.142,2011ApJ...741...68M,0.1272,0.1889,TBD,Phot,Bus-DeMeo,S,VIS,S
2264,12140.0,Johnbolton,2.48269955,0.1097156,2.014235,6.153,0.128,2020PSJ.....1....5M,0.0422,0.1888,TBD,Phot,Bus-DeMeo,C,VIS,C
2265,27027.0,1998 QA98,2.45020684,0.16339169,6.583332,7.44,3.24,2012ApJ...759L...8M,0.0991,0.8902,TBD,Phot,Bus-DeMeo,S,VIS,S
2266,21174.0,1994 CG12,2.41476616,0.15664428,3.281267,7.307,0.047,2015ApJ...814..117N,0.0363,0.1847,TBD,Phot,Bus-DeMeo,B,VIS,B
2267,29219.0,1992 BJ,2.36348076,0.13571846,2.919007,6.301,0.039,2021PSJ.....2..162M,0.0421,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2268,36485.0,2000 QP39,2.48141176,0.11544405,4.595399,6.636,0.123,2016AJ....152...63N,0.0465,0.1879,TBD,Phot,Bus-DeMeo,X,VIS,X
2269,41635.0,2000 SE220,2.46293533,0.18148519,8.779837,6.103,0.314,2020PSJ.....1....5M,0.0597,0.211,TBD,Phot,Bus-DeMeo,S,VIS,S
2270,4213.0,Njord,2.3886861,0.07670152,3.409529,6.06,1.35,2015ApJ...814..117N,0.1413,0.4821,TBD,Phot,Bus-DeMeo,X,VIS,X
2271,49966.0,1999 XT231,2.32935282,0.14867687,7.147493,6.328,0.064,2020PSJ.....1....5M,0.0364,0.1853,TBD,Phot,Bus-DeMeo,C,VIS,C
2272,5171.0,Augustesen,2.42436236,0.13202865,7.085361,6.583,0.093,2018A&A...612A..85A,0.1796,0.1864,TBD,Phot,Bus-DeMeo,C,VIS,C
2273,31041.0,1996 KD,2.42267609,0.12208127,3.759671,6.955,0.108,2020PSJ.....1....5M,0.0408,0.1868,TBD,Phot,Bus-DeMeo,B,VIS,B
2274,5518.0,Mariobotta,2.27233258,0.18377731,7.759982,7.107,0.165,2016AJ....152...63N,0.1904,0.19,TBD,Phot,Bus-DeMeo,C,VIS,C
2275,4671.0,Drtikol,2.38543351,0.06176622,4.813611,6.177,0.061,2011ApJ...741...68M,0.1984,0.1853,TBD,Phot,Bus-DeMeo,S,VIS,S
2276,16944.0,Wangler,2.44460785,0.18806565,9.872683,6.798,0.07,2015ApJ...814..117N,0.046,0.1854,TBD,Phot,Bus-DeMeo,X,VIS,X
2277,22307.0,1990 SU4,2.30250916,0.19226281,4.08048,6.476,0.266,2016AJ....152...63N,0.0475,0.2017,TBD,Phot,Bus-DeMeo,B,VIS,B
2278,2334.0,Cuffey,2.26791184,0.0756428,4.087785,6.716,0.054,2014ApJ...791..121M,0.1909,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
2279,67459.0,2000 QJ181,2.45707583,0.18403728,3.646079,6.253,0.142,2021PSJ.....2..162M,0.0393,0.1897,TBD,Phot,Bus-DeMeo,Kl,NIR,U
2280,29656.0,Leejoseph,2.44399612,0.15129108,2.90471,6.181,1.614,2012ApJ...759L...8M,0.0323,0.5538,TBD,Phot,Bus-DeMeo,B,VIS,B
2281,5586.0,1990 RE6,2.37495948,0.14565722,3.772069,7.4,0.166,2016AJ....152...63N,0.1488,0.1896,TBD,Phot,Bus-DeMeo,X,VIS,X
2282,14886.0,1991 RL9,2.43601207,0.17765964,2.014637,6.208,0.038,2015ApJ...814..117N,0.0446,0.1846,TBD,Phot,Bus-DeMeo,C,VIS,C
2283,16552.0,Sawamura,2.42110261,0.13263332,2.495291,7.3,0.04,2016AJ....152...63N,0.0535,0.1845,TBD,Phot,Bus-DeMeo,D,VIS,D
2284,10424.0,Gaillard,2.35026949,0.11393921,2.263546,6.508,0.049,2017AJ....154..168M,0.0357,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
2285,12967.0,3105 T-3,2.39154724,0.18016385,2.718188,6.027,0.164,2015ApJ...814..117N,0.0486,0.1921,TBD,Phot,Bus-DeMeo,S,VIS,S
2286,33124.0,1998 BN33,2.52244321,0.2092289,7.465244,6.413,0.176,2011ApJ...741...68M,0.1857,0.1922,TBD,Phot,Bus-DeMeo,S,VIS,S
2287,37430.0,2001 YN119,2.38294643,0.22665136,7.836975,6.693,0.066,2021PSJ.....2..162M,0.0394,0.1853,TBD,Phot,Bus-DeMeo,X,VIS,X
2288,23484.0,1991 NC1,2.28152527,0.21146467,5.693193,6.056,0.307,2016AJ....152...63N,0.046,0.2103,TBD,Phot,Bus-DeMeo,S,VIS,S
2289,36589.0,2000 QS129,2.29070875,0.23438308,8.984962,7.346,0.069,2021PSJ.....2..162M,0.0464,0.1852,TBD,Phot,Bus-DeMeo,C,VIS,C
2290,38791.0,2000 RU46,2.39494606,0.21475343,2.286556,6.286,0.074,2016AJ....152...63N,0.0397,0.1857,TBD,Phot,Bus-DeMeo,S,VIS,S
2291,88500.0,2001 QZ138,2.38837106,0.25158495,8.329176,6.009,0.244,2017AJ....154..168M,0.0494,0.2013,TBD,Phot,Bus-DeMeo,C,VIS,C
2292,27292.0,2000 AC130,2.42293355,0.22658686,7.714504,7.019,0.355,2017AJ....154..168M,0.0548,0.2102,TBD,Phot,Bus-DeMeo,C,VIS,C
2293,73888.0,1997 EK12,2.42343324,0.27605559,8.509868,6.224,0.046,2020PSJ.....1....5M,0.0464,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
2294,10707.0,Prunariu,2.43015576,0.23279521,7.116144,6.197,0.185,2016AJ....152...63N,0.2102,0.1936,TBD,Phot,Bus-DeMeo,S,VIS,S
2295,27005.0,Dariaguidetti,2.40017772,0.23453549,9.953706,6.206,0.054,2020PSJ.....1....5M,0.0707,0.185,TBD,Phot,Bus-DeMeo,C,VIS,C
2296,9355.0,1991 XO2,2.36259092,0.20634424,4.40819,6.366,0.074,2022PSJ.....3...30M,0.042,0.1857,TBD,Phot,Bus-DeMeo,C,VIS,C
2297,30058.0,2000 EJ58,2.37894341,0.26481331,2.790123,7.018,0.107,2016AJ....152...63N,0.0346,0.1867,TBD,Phot,Bus-DeMeo,B,VIS,B
2298,30120.0,2000 FZ38,2.38281286,0.20008561,5.336251,7.03,0.196,2016AJ....152...63N,0.045,0.1925,TBD,Phot,Bus-DeMeo,C,VIS,C
2299,6273.0,Kiruna,2.480196,0.24579188,1.677721,7.003,0.068,2018A&A...612A..85A,0.056,0.1852,TBD,Phot,Bus-DeMeo,B,VIS,B
2300,52882.0,1998 ST53,2.5349344,0.2415229,6.968578,6.311,0.131,2020PSJ.....1....5M,0.0404,0.1888,TBD,Phot,Bus-DeMeo,X,VIS,X
2301,56396.0,2000 EX129,2.31262185,0.2207228,9.279868,7.481,0.249,2016AJ....152...63N,0.0424,0.1959,TBD,Phot,Bus-DeMeo,S,VIS,S
2302,19530.0,1999 GQ23,2.30018887,0.23688293,2.444794,7.377,0.041,2015ApJ...814..117N,0.044,0.1845,TBD,Phot,Bus-DeMeo,X,VIS,X
2303,45206.0,1999 XK174,2.40443601,0.22910038,7.802312,6.972,0.178,2020PSJ.....1....5M,0.0421,0.1912,TBD,Phot,Bus-DeMeo,C,VIS,C
2304,21596.0,1998 WG7,2.3804349,0.23031409,6.087206,7.325,0.106,2021PSJ.....2..162M,0.0503,0.1865,TBD,Phot,Bus-DeMeo,C,VIS,C
2305,2055.0,Dvorak,2.30925393,0.31186132,21.495255,7.25,0.725,2017A&A...603A..55A,0.2261,0.2719,TBD,Phot,Bus-DeMeo,X,VIS,X
2306,10772.0,1990 YM,2.38987024,0.25037214,24.381611,6.1,0.25,2022PSJ.....3...56H,0.2682,0.2066,TBD,Phot,Bus-DeMeo,S,NIR,S
2307,2075.0,Martinez,2.40366257,0.24898729,27.06463,6.284,0.213,2011ApJ...741...68M,0.324,0.1963,TBD,Phot,Bus-DeMeo,S,VIS,S
2308,54807.0,2001 MZ23,2.41087904,0.22399597,21.760993,6.038,0.317,2017AJ....154..168M,0.0582,0.212,TBD,Phot,Bus,C,VIS,C
2309,2937.0,Gibbs,2.31993322,0.30290981,21.761961,6.122,0.692,2016AJ....152...63N,0.202,0.2916,TBD,Phot,Bus-DeMeo,S,VIS,S
2310,12336.0,1992 WO3,2.30940045,0.26238948,20.838245,6.085,0.162,2015ApJ...814..117N,0.1732,0.1917,TBD,Phot,Bus-DeMeo,S,VIS,S
2311,11271.0,1988 KB,2.35730663,0.23922906,25.654193,6.056,0.27949999999999997,2022PSJ.....3...56H,0.2696,0.2114,TBD,Phot,Bus-DeMeo,S,VIS,S
2312,85505.0,1997 UU3,2.34346695,0.28234762,24.916458,7.337,0.099,2016AJ....152...63N,0.0288,0.1862,TBD,Phot,Bus-DeMeo,A,VIS,A
2313,23200.0,2000 SH3,2.36466501,0.23311327,25.600269,6.465,0.16,2016AJ....152...63N,0.1932,0.1907,TBD,Phot,Bus-DeMeo,S,VIS,S
2314,34036.0,2000 OX27,2.31383434,0.2136539,23.240617,6.671,0.193,2016AJ....152...63N,0.1797,0.1931,TBD,Phot,Bus-DeMeo,S,VIS,S
2315,3397.0,Leyla,2.34964864,0.29678031,22.011518,6.293,0.699,2017A&A...603A..55A,0.1759,0.2886,TBD,Phot,Bus-DeMeo,K,VIS,K
2316,22262.0,1980 PZ2,2.34110806,0.23635195,23.694507,7.363,1.887,2016AJ....152...63N,0.0782,0.5447,TBD,Phot,Bus-DeMeo,X,VIS,X
2317,8345.0,Ulmerspatz,2.33873816,0.22891374,23.372906,7.192,0.182,2015ApJ...814..117N,0.2543,0.191,TBD,Phot,Bus-DeMeo,S,VIS,S
2318,5430.0,Luu,2.36381392,0.22427368,23.887288,6.595,0.04,2011ApJ...741...68M,0.2758,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2319,27708.0,1987 WP,2.40144369,0.28133094,21.073137,6.34,0.212,2012ApJ...759L...8M,0.2202,0.196,TBD,Phot,Bus-DeMeo,S,VIS,S
2320,5040.0,Rabinowitz,2.41684532,0.22672704,24.370644,6.215,0.64,2011PASJ...63.1117U,0.2807,0.2763,TBD,Phot,Bus-DeMeo,S,VIS,S
2321,49264.0,1998 UC,2.36679833,0.25326122,24.6129,6.196,0.788,2015ApJ...814..117N,0.0509,0.3141,TBD,Phot,Bus-DeMeo,C,VIS,C
2322,9963.0,Sandage,2.34115564,0.28034259,23.465684,6.371,0.174,2011ApJ...741...68M,0.2481,0.1921,TBD,Phot,Bus-DeMeo,S,VIS,S
2323,68146.0,2001 AJ44,2.32925339,0.27055188,21.2008,6.618,0.069,2015ApJ...814..117N,0.0342,0.1854,TBD,Phot,Bus-DeMeo,S,VIS,S
2324,8021.0,Walter,2.36759123,0.22449601,23.807515,6.29,0.176,2011ApJ...741...68M,0.1861,0.1925,TBD,Phot,Bus-DeMeo,S,VIS,S
2325,14835.0,Holdridge,2.35365853,0.27763173,22.997862,6.71,0.155,2011ApJ...741...68M,0.1966,0.1899,TBD,Phot,Bus-DeMeo,S,VIS,S
2326,8993.0,Ingstad,2.38463958,0.20770714,23.042704,7.05,0.23,2012ApJ...759L...8M,0.1428,0.1954,TBD,Phot,Bus,S,VIS,S
2327,4482.0,Frerebasile,2.34282889,0.25950803,24.924726,7.025,0.223,2016AJ....152...63N,0.1949,0.1948,TBD,Phot,Bus-DeMeo,S,VIS,S
2328,15318.0,Innsbruck,2.34304654,0.2007599,25.620375,6.01,0.116,2016AJ....152...63N,0.2362,0.1882,TBD,Phot,Bus-DeMeo,S,VIS,S
2329,16529.0,Dangoldin,2.34035818,0.31385285,22.702097,6.743,0.674,2017A&A...603A..55A,0.1275,0.2718,TBD,Phot,Bus-DeMeo,S,VIS,S
2330,18640.0,1998 EF9,2.42847432,0.2951908,20.37336,6.996,0.062,2022PSJ.....3...30M,0.1665,0.1851,TBD,Phot,Bus-DeMeo,S,VIS,S
2331,57083.0,2001 OM31,2.34813528,0.24165203,23.341618,6.149,0.056,2014ApJ...791..121M,0.1912,0.1851,TBD,Phot,Bus-DeMeo,V,VIS,V
2332,3322.0,Lidiya,2.39068478,0.21741806,23.492069,7.068,0.041,2014ApJ...791..121M,0.2491,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2333,121177.0,1999 LV6,2.4532264,0.27348908,24.524545,6.366,0.088,2020PSJ.....1....5M,0.0356,0.1863,TBD,Phot,Bus-DeMeo,C,VIS,C
2334,15790.0,Keizan,2.360112,0.31720871,22.86524,6.127,0.717,2016AJ....152...63N,0.1544,0.2978,TBD,Phot,Bus-DeMeo,L,VIS,L
2335,24827.0,Maryphil,2.34588237,0.23272297,22.949425,6.596,0.256,2012ApJ...759L...8M,0.2053,0.1999,TBD,Phot,Bus-DeMeo,S,VIS,S
2336,2044.0,Wirt,2.37877027,0.34534106,23.974952,7.39,0.739,2017A&A...603A..55A,0.1697,0.2719,TBD,Phot,Bus-DeMeo,S,VIS,S
2337,6510.0,Tarry,2.35735866,0.2256237,23.012925,6.4,0.5015000000000001,2022PSJ.....3...56H,0.2797,0.242,TBD,Phot,Bus-DeMeo,S,NIR,S
2338,7055.0,Fabiopagan,2.34939863,0.24477527,23.076309,6.456,0.818,2016AJ....152...63N,0.2416,0.3133,TBD,Phot,Bus-DeMeo,S,VIS,S
2339,49054.0,1998 RQ34,2.36576724,0.14914091,9.762166,7.55,0.982,2016AJ....152...63N,0.0301,0.3187,TBD,Phot,Bus-DeMeo,C,VIS,C
2340,10826.0,1993 SK16,2.27467009,0.14887955,7.653897,8.079,0.481,2022PSJ.....3...56H,0.1407,0.21935,TBD,Phot,Bus-DeMeo,L,VIS,L
2341,1966.0,Tristan,2.44697452,0.09090833,2.483453,8.342,0.175,2021PSJ.....2..162M,0.0497,0.1889,TBD,Phot,Bus-DeMeo,S,VIS,S
2342,5210.0,Saint-Saens,2.44019729,0.14765068,2.138991,8.36,0.26,2021PSJ.....2..162M,0.05,0.1944,TBD,Phot,Bus-DeMeo,B,VIS,B
2343,30016.0,2000 CA95,2.46594836,0.15170667,3.455923,8.152,0.063,2017AJ....154..168M,0.0649,0.1849,TBD,Phot,Bus-DeMeo,C,VIS,C
2344,6245.0,Ikufumi,2.30121736,0.17842295,8.013595,7.876,0.214,2016AJ....152...63N,0.1232,0.1921,TBD,Phot,Bus-DeMeo,C,VIS,C
2345,11056.0,Volland,2.45157642,0.1609911,7.357371,8.998,0.119,2016AJ....152...63N,0.0456,0.1861,TBD,Phot,Bus-DeMeo,C,VIS,C
2346,1169.0,Alwine,2.3191538,0.1548752,4.051905,7.9,0.9500000000000001,2022PSJ.....3...56H,0.1976,0.30384999999999995,TBD,Phot,Bus-DeMeo,S,VIS,S
2347,2126.0,Gerasimovich,2.39032192,0.12065284,8.473307,7.981,0.329,2015ApJ...814..117N,0.1901,0.2018,TBD,Phot,Bus-DeMeo,X,VIS,X
2348,4295.0,Wisse,2.45002162,0.1570791,2.33395,8.079,0.11,2011PASJ...63.1117U,0.0475,0.1862,TBD,Phot,Bus-DeMeo,C,VIS,C
2349,4970.0,Druyan,2.39587214,0.14374913,7.223606,7.958,0.085,2015ApJ...814..117N,0.108,0.1854,TBD,Phot,Bus-DeMeo,S,VIS,S
2350,10224.0,Hisashi,2.43165884,0.16635549,3.432604,8.298,0.29,2018A&A...612A..85A,0.0381,0.197,TBD,Phot,Bus-DeMeo,B,VIS,B
2351,7401.0,Toynbee,2.43711362,0.18611872,2.040235,7.823,0.098,2016AJ....152...63N,0.0497,0.1859,TBD,Phot,Bus-DeMeo,Cgx,NIR,C
2352,17095.0,Mahadik,2.42585922,0.08611358,4.425604,8.704,0.044,2020PSJ.....1....5M,0.038,0.1845,TBD,Phot,Bus-DeMeo,X,VIS,X
2353,17876.0,1999 AX21,2.3135225,0.0701646,4.477144,8.135,0.045,2015ApJ...814..117N,0.0339,0.1845,TBD,Phot,Bus-DeMeo,X,VIS,X
2354,4081.0,Tippett,2.37943807,0.09159853,1.797436,7.657,0.064,2014ApJ...791..121M,0.1918,0.185,TBD,Phot,Bus-DeMeo,C,VIS,C
2355,11091.0,Thelonious,2.4889594,0.15227809,1.16231,8.207,0.198,2020PSJ.....1....5M,0.046,0.1904,TBD,Phot,Bus-DeMeo,S,VIS,S
2356,10799.0,Yucatan,2.46069052,0.19347222,4.575636,8.706,0.098,2016AJ....152...63N,0.0436,0.1856,TBD,Phot,Bus-DeMeo,X,VIS,X
2357,74119.0,1998 QH52,2.45450744,0.05575263,7.539494,7.926,2.074,2012ApJ...759L...8M,0.0693,0.5548,TBD,Phot,Bus-DeMeo,X,VIS,X
2358,7802.0,Takiguchi,2.43115548,0.18882813,2.19424,8.892,0.163,2021PSJ.....2..162M,0.0385,0.1878,TBD,Phot,Bus-DeMeo,B,VIS,B
2359,15293.0,1991 VO3,2.38410911,0.15109286,4.16147,7.88,1.087,2016AJ....152...63N,0.0336,0.3317,TBD,Phot,Bus-DeMeo,S,VIS,S
2360,9930.0,Billburrows,2.4369829,0.10401862,7.462007,7.67,0.25,2016AJ....152...63N,0.0747,0.1954,TBD,Phot,Bus-DeMeo,Bk,NIR,U
2361,34314.0,Jasonlee,2.35607023,0.19237032,7.507921,7.512,1.23,2015ApJ...814..117N,0.0328,0.3757,TBD,Phot,Bus-DeMeo,X,VIS,X
2362,10450.0,Girard,2.37781097,0.19437812,7.933971,8.776,0.116,2016AJ....152...63N,0.055,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
2363,9314.0,1988 DJ1,2.46613751,0.18751302,5.36048,7.989,0.724,2015ApJ...814..117N,0.0605,0.2584,TBD,Phot,Bus-DeMeo,C,VIS,C
2364,10395.0,Jirkahorn,2.44438836,0.11966516,2.711774,7.641,0.084,2020PSJ.....1....5M,0.0437,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
2365,1314.0,Paula,2.29571723,0.17390381,5.24004,8.563,0.337,2010AJ....140..933R,0.1794,0.2003,TBD,Phot,Bus-DeMeo,S,VIS,S
2366,11210.0,1999 GP22,2.4648683,0.15252058,2.540038,8.425,0.207,2018A&A...612A..85A,0.0449,0.1906,TBD,Phot,Bus-DeMeo,S,VIS,S
2367,9656.0,1996 DK1,2.37038005,0.17137366,5.140445,8.085,0.136,2011PASJ...63.1117U,0.0413,0.1873,TBD,Phot,Bus-DeMeo,S,VIS,S
2368,7150.0,McKellar,2.42008012,0.18578768,3.35877,8.405,0.189,2017AJ....154..168M,0.0396,0.1896,TBD,Phot,Bus-DeMeo,C,VIS,C
2369,3433.0,Fehrenbach,2.39360187,0.18802537,4.512826,7.742,0.062,2016AJ....152...63N,0.2256,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
2370,16643.0,1993 RV15,2.28696841,0.08952868,7.715855,7.648,0.039,2020PSJ.....1....5M,0.0394,0.1845,TBD,Phot,Bus-DeMeo,Xt,NIR,X
2371,8635.0,Yuriosipov,2.43552783,0.17118465,3.889328,8.575,0.14,2017AJ....154..168M,0.0493,0.1871,TBD,Phot,Bus-DeMeo,B,VIS,B
2372,5423.0,Horahorejs,2.38210986,0.15925559,2.67903,8.753,0.369,2017AJ....154..168M,0.0447,0.2026,TBD,Phot,Bus-DeMeo,C,VIS,C
2373,31673.0,1999 JZ8,2.39859949,0.17108496,9.658256,8.671,0.036,2017AJ....154..168M,0.042,0.1844,TBD,Phot,Bus-DeMeo,S,VIS,S
2374,16863.0,1997 YJ16,2.30398056,0.17938684,8.912424,7.93,0.247,2017AJ....154..168M,0.0576,0.1945,TBD,Phot,Bus-DeMeo,S,VIS,S
2375,5030.0,Gyldenkerne,2.26268441,0.09208544,8.884132,7.69,0.062,2014ApJ...791..121M,0.0823,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
2376,15507.0,Rengarajan,2.39571078,0.14258508,5.660266,8.522,2.459,2021PSJ.....2..162M,0.0361,0.6058,TBD,Phot,Bus-DeMeo,C,VIS,C
2377,4433.0,Goldstone,2.43117566,0.13656884,9.350469,8.543,0.17,2022PSJ.....3...30M,0.1282,0.1885,TBD,Phot,Bus-DeMeo,X,VIS,X
2378,6336.0,Dodo,2.47203665,0.09796298,9.495382,8.704,0.215,2011ApJ...741...68M,0.1158,0.1907,TBD,Phot,Bus-DeMeo,S,VIS,S
2379,10057.0,L'Obel,2.36989034,0.14138737,3.985147,7.819,0.071,2021PSJ.....2..162M,0.0425,0.1851,TBD,Phot,Bus-DeMeo,B,VIS,B
2380,6878.0,Isamu,2.46159064,0.18311886,4.033841,8.307,2.193,2020PSJ.....1....5M,0.0643,0.5592,TBD,Phot,Bus-DeMeo,C,VIS,C
2381,7912.0,Lapovok,2.44466055,0.12930027,0.939183,7.698,0.126,2017AJ....154..168M,0.0558,0.1871,TBD,Phot,Bus-DeMeo,S,VIS,S
2382,26368.0,Alghunaim,2.41047545,0.14545101,4.178339,8.216,0.138,2017AJ....154..168M,0.0415,0.1872,TBD,Phot,Bus-DeMeo,X,VIS,X
2383,16106.0,Carmagnola,2.33216518,0.04662966,4.839677,7.965,1.5,2018A&A...612A..85A,0.0604,0.4193,TBD,Phot,Bus-DeMeo,X,VIS,X
2384,17152.0,1999 JA118,2.48670282,0.05005187,8.773448,7.7,1.2,2022PSJ.....3...56H,0.1714,0.3686,TBD,Phot,Bus-DeMeo,S,VIS,S
2385,89275.0,2001 VD13,2.43234713,0.10804978,8.8694,7.911,0.124,2020PSJ.....1....5M,0.0443,0.1869,TBD,Phot,Bus-DeMeo,C,VIS,C
2386,28267.0,1999 CH10,2.44942452,0.16658603,4.161675,8.796,0.098,2015ApJ...814..117N,0.0451,0.1855,TBD,Phot,Bus-DeMeo,C,VIS,C
2387,17040.0,Almeida,2.31557188,0.02612684,4.313047,7.83,0.102,2017AJ....154..168M,0.0409,0.186,TBD,Phot,Bus-DeMeo,C,VIS,C
2388,2890.0,Vilyujsk,2.26030367,0.16102995,6.619106,8.163,0.09,2021PSJ.....2..162M,0.128,0.1855,TBD,Phot,Bus-DeMeo,X,VIS,X
2389,8022.0,Scottcrossfield,2.29004158,0.00420608,3.417408,8.518,0.266,2015ApJ...814..117N,0.0584,0.1945,TBD,Phot,Bus-DeMeo,C,VIS,C
2390,7125.0,Eitarodate,2.41259952,0.11526408,2.255184,8.429,0.073,2021PSJ.....2..162M,0.0398,0.185,TBD,Phot,Bus-DeMeo,X,VIS,X
2391,18851.0,Winmesser,2.37583476,0.17086639,3.582227,7.612,0.089,2020PSJ.....1....5M,0.0479,0.1857,TBD,Phot,Bus-DeMeo,C,VIS,C
2392,36845.0,2000 SX119,2.32612559,0.10640122,4.468902,7.711,0.151,2020PSJ.....1....5M,0.0441,0.1883,TBD,Phot,Bus-DeMeo,C,VIS,C
2393,4676.0,Uedaseiji,2.40228132,0.0773659,8.984566,7.972,0.323,2016AJ....152...63N,0.157,0.2012,TBD,Phot,Bus-DeMeo,K,VIS,K
2394,8071.0,Simonelli,2.34232258,0.06069116,3.352507,8.114,0.06,2020PSJ.....1....5M,0.0441,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
2395,24520.0,Abramson,2.43839195,0.1834531,6.372965,8.474,0.064,2012ApJ...759L...8M,0.0349,0.1848,TBD,Phot,Bus-DeMeo,C,NIR,C
2396,2432.0,Soomana,2.35171846,0.11354789,6.763537,7.574,0.052,2014ApJ...791..121M,0.221,0.1847,TBD,Phot,Bus-DeMeo,V,VIS,V
2397,28309.0,Ericfein,2.38733847,0.14194337,4.781362,8.27,0.031,2022PSJ.....3...30M,0.0413,0.1844,TBD,Phot,Bus-DeMeo,B,VIS,B
2398,1290.0,Albertine,2.36694581,0.15319485,5.586364,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2399,9740.0,1987 ST11,2.36101625,0.13063009,5.783688,7.661,0.08,2020PSJ.....1....5M,0.0629,0.1854,TBD,Phot,Bus-DeMeo,S,VIS,S
2400,11494.0,Hibiki,2.44298861,0.17369849,7.094233,8.823,0.134,2016AJ....152...63N,0.044,0.1867,TBD,Phot,Bus-DeMeo,Kl,NIR,U
2401,7383.0,Lassovszky,2.45644393,0.07081758,1.612779,7.695,0.067,2015ApJ...814..117N,0.0439,0.185,TBD,Phot,Bus-DeMeo,C,VIS,C
2402,3018.0,Godiva,2.36823712,0.18624208,4.728193,8.139,0.155,2016AJ....152...63N,0.2004,0.1881,TBD,Phot,Bus-DeMeo,X,VIS,X
2403,14891.0,1991 VY4,2.46116761,0.14905078,3.7296,8.032,0.121,2016AJ....152...63N,0.048,0.1867,TBD,Phot,Bus-DeMeo,C,VIS,C
2404,50686.0,2000 EZ113,2.4449004,0.12517678,3.307372,8.476,0.094,2017AJ....154..168M,0.0397,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
2405,4042.0,Okhotsk,2.42276879,0.134396,3.522973,8.591,0.033,2016AJ....152...63N,0.0444,0.1844,TBD,Phot,Bus-DeMeo,X,VIS,X
2406,9972.0,Minoruoda,2.28999255,0.19957727,9.427091,8.842,0.051,2020PSJ.....1....5M,0.0527,0.1846,TBD,Phot,Bus-DeMeo,C,VIS,C
2407,4214.0,Veralynn,2.41887159,0.12897286,3.548311,8.219,0.26,2015ApJ...814..117N,0.1635,0.1948,TBD,Phot,Bus-DeMeo,V,VIS,V
2408,7681.0,Chenjingrun,2.3367925,0.15342588,7.608062,8.971,0.531,2016AJ....152...63N,0.0426,0.219,TBD,Phot,Bus-DeMeo,S,VIS,S
2409,5031.0,Svejcar,2.43639107,0.12661197,2.341502,8.463,0.078,2012ApJ...759L...8M,0.0453,0.1851,TBD,Phot,Bus-DeMeo,B,VIS,B
2410,2388.0,Gase,2.44861218,0.18295464,2.216457,8.151,1.735,2012ApJ...759L...8M,0.1421,0.4639,TBD,Phot,Bus-DeMeo,X,VIS,X
2411,5236.0,Yoko,2.33149659,0.11074019,7.40633,8.508,0.211,2010AJ....140..933R,0.1115,0.1908,TBD,Phot,Bus-DeMeo,S,NIR,S
2412,12429.0,1995 WH7,2.41385115,0.14174289,3.102765,8.71,0.832,2020PSJ.....1....5M,0.0401,0.2654,TBD,Phot,Bus-DeMeo,S,VIS,S
2413,7153.0,Vladzakharov,2.35087614,0.13041137,2.907929,7.56,0.245,2016AJ....152...63N,0.0481,0.1953,TBD,Phot,Bus-DeMeo,C,VIS,C
2414,4302.0,Markeev,2.45787396,0.13048317,5.702445,7.757,0.128,2014ApJ...791..121M,0.2166,0.1871,TBD,Phot,Bus-DeMeo,V,VIS,V
2415,3302.0,Schliemann,2.45317369,0.09686169,3.389843,7.537,0.086,2011ApJ...741...68M,0.2131,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
2416,2843.0,Yeti,2.29789153,0.1301427,5.462291,7.565,0.175,2016AJ....152...63N,0.1561,0.1899,TBD,Phot,Bus-DeMeo,S,NIR,S
2417,7792.0,1995 WZ3,2.29849626,0.14792572,7.195009,7.507,0.066,2015ApJ...814..117N,0.1722,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
2418,23495.0,Nagaotoshiko,2.29043897,0.18177074,8.515876,7.938,0.109,2020PSJ.....1....5M,0.0353,0.1862,TBD,Phot,Bus-DeMeo,X,VIS,X
2419,5916.0,van der Woude,2.32165267,0.11475872,9.289521,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,Kl,NIR,U
2420,21493.0,1998 JA2,2.42166058,0.13204991,3.016268,7.765,0.066,2021PSJ.....2..162M,0.0408,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
2421,12945.0,9534 P-L,2.42765497,0.13487885,3.225535,7.523,2.254,2017AJ....154..168M,0.0528,0.6269,TBD,Phot,Bus-DeMeo,S,VIS,S
2422,18774.0,Lavanture,2.40548157,0.11638048,2.791868,7.656,0.042,2015ApJ...814..117N,0.0386,0.1845,TBD,Phot,Bus-DeMeo,Cgx,NIR,C
2423,3984.0,Chacos,2.43643858,0.18245507,2.937912,7.587,0.237,2015ApJ...814..117N,0.0416,0.1945,TBD,Phot,Bus-DeMeo,C,VIS,C
2424,5946.0,Hrozny,2.33888504,0.12578829,2.558502,8.418,0.039,2020PSJ.....1....5M,0.0384,0.1844,TBD,Phot,Bus-DeMeo,C,VIS,C
2425,17022.0,Huisjen,2.45917347,0.18737541,4.236774,8.316,0.263,2016AJ....152...63N,0.0469,0.1948,TBD,Phot,Bus-DeMeo,S,VIS,S
2426,3624.0,Mironov,2.35824176,0.11960938,4.171685,7.662,2.03,2020PSJ.....1....5M,0.0611,0.561,TBD,Phot,Bus-DeMeo,S,VIS,S
2427,19059.0,1352 T-2,2.44538875,0.12182373,0.544219,7.742,0.059,2015ApJ...814..117N,0.0399,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
2428,81409.0,2000 GO89,2.46856246,0.2627173,8.421232,8.01,0.344,2017AJ....154..168M,0.0465,0.2032,TBD,Phot,Bus-DeMeo,B,VIS,B
2429,15345.0,1994 PK11,2.36074133,0.22276483,4.348221,8.059,0.054,2017AJ....154..168M,0.0342,0.1847,TBD,Phot,Bus-DeMeo,V,VIS,V
2430,4016.0,Sambre,2.4083894,0.22935081,0.789685,8.299,0.039,2020PSJ.....1....5M,0.0507,0.1844,TBD,Phot,Bus-DeMeo,B,VIS,B
2431,14084.0,1997 GX23,2.45556963,0.21629889,9.546132,8.259,2.231,2021PSJ.....2..162M,0.0426,0.5708,TBD,Phot,Bus-DeMeo,C,VIS,C
2432,20445.0,1999 JN77,2.31173572,0.24425002,7.205258,7.72,0.128,2017AJ....154..168M,0.0457,0.1872,TBD,Phot,Bus-DeMeo,S,VIS,S
2433,3695.0,Fiala,2.34952313,0.23090617,7.441079,7.727,0.052,2021PSJ.....2..162M,0.0665,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
2434,16171.0,2000 AD97,2.38849353,0.21396221,7.931531,8.281,1.103,2021PSJ.....2..162M,0.0814,0.3239,TBD,Phot,Bus-DeMeo,B,VIS,B
2435,11796.0,Nirenberg,2.37756305,0.20276497,4.695397,7.927,0.026,2012ApJ...759L...8M,0.0429,0.1843,TBD,Phot,Bus-DeMeo,C,VIS,C
2436,16528.0,Terakado,2.53342978,0.20927396,9.132375,8.174,0.126,2011ApJ...741...68M,0.1747,0.1868,TBD,Phot,Bus-DeMeo,V,NIR,V
2437,4608.0,Wodehouse,2.36107418,0.21886836,7.443009,7.68,0.088,2014ApJ...791..121M,0.196,0.1856,TBD,Phot,Bus-DeMeo,S,NIR,S
2438,2274.0,Ehrsson,2.41074167,0.2284407,2.246213,7.807,0.07,2022PSJ.....3...30M,0.2433,0.1851,TBD,Phot,Bus-DeMeo,S,NIR,S
2439,16506.0,1990 UH1,2.36279189,0.24403062,9.560241,8.103,0.063,2021PSJ.....2..162M,0.0513,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
2440,15607.0,2000 GA124,2.44524335,0.27318685,7.582693,8.729,0.054,2021PSJ.....2..162M,0.061,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2441,10911.0,Ziqiangbuxi,2.36698598,0.21452399,3.646602,8.445,0.078,2015A&A...578A..42R,0.0378,0.1851,TBD,Phot,Bus-DeMeo,B,VIS,B
2442,21943.0,1999 VG114,2.40071749,0.20295952,8.52234,8.853,0.056,2012ApJ...759L...8M,0.0403,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2443,17733.0,1998 BS1,2.45235164,0.12404964,4.411134,10.232,0.087,2022PSJ.....3...30M,0.0379,0.185,TBD,Phot,Bus-DeMeo,S,VIS,S
2444,12306.0,Pebronstein,2.44562618,0.12288979,3.708509,9.072,0.103,2012ApJ...759L...8M,0.0417,0.1856,TBD,Phot,Bus-DeMeo,C,VIS,C
2445,25928.0,2001 DJ52,2.39270655,0.17718743,3.34311,9.266,0.183,2020PSJ.....1....5M,0.0403,0.1884,TBD,Phot,Bus-DeMeo,X,VIS,X
2446,1522.0,Kokkola,2.36807892,0.07095266,5.351077,9.631,0.095,2022PSJ.....3...30M,0.1976,0.1853,TBD,Phot,Bus-DeMeo,S,VIS,S
2447,2170.0,Byelorussia,2.40463202,0.18152145,2.08088,9.426,0.13,2021PSJ.....2..162M,0.0464,0.1863,TBD,Phot,Bus-DeMeo,C,NIR,C
2448,8233.0,Asada,2.3806261,0.17996958,5.671279,10.255,0.115,2017AJ....154..168M,0.0367,0.1856,TBD,Phot,Bus-DeMeo,C,VIS,C
2449,15758.0,1992 FT1,2.38010323,0.16688802,4.941619,9.409,0.025,2020PSJ.....1....5M,0.0413,0.1843,TBD,Phot,Bus-DeMeo,X,VIS,X
2450,1598.0,Paloque,2.33169083,0.08042448,7.537081,9.181,0.143,2022PSJ.....3...30M,0.159,0.1868,TBD,Phot,Bus-DeMeo,X,VIS,X
2451,6111.0,Davemckay,2.45162419,0.19920135,4.010759,9.675,0.153,2010AJ....140..933R,0.0895,0.1869,TBD,Phot,Bus-DeMeo,C,VIS,C
2452,5539.0,Limporyen,2.43706406,0.1573501,1.82156,10.327,0.241,2011PASJ...63.1117U,0.0428,0.19,TBD,Phot,Bus-DeMeo,Bk,NIR,U
2453,7069.0,1994 YG2,2.4701246,0.02523973,5.37093,10.196,0.064,2011ApJ...741...68M,0.0518,0.1846,TBD,Phot,Bus-DeMeo,C,VIS,C
2454,6295.0,Schmoll,2.34334833,0.19572788,3.231585,9.073,0.129,2016AJ....152...63N,0.0413,0.1864,TBD,Phot,Bus-DeMeo,S,VIS,S
2455,15754.0,1992 EP,2.37921017,0.19271287,5.83946,9.159,0.116,2020PSJ.....1....5M,0.0394,0.1859,TBD,Phot,Bus-DeMeo,C,VIS,C
2456,3013.0,Dobrovoleva,2.35826958,0.14153512,3.659563,9.373,0.6535,2022PSJ.....3...56H,0.05,0.23125,TBD,Phot,Bus-DeMeo,Cgx,NIR,C
2457,19525.0,1999 CO,2.45300985,0.06501489,5.74344,9.1,0.4,2022PSJ.....3...56H,0.0546,0.2041,TBD,Phot,Bus-DeMeo,B,VIS,B
2458,13132.0,Ortelius,2.37544554,0.07750135,5.935869,9.765,1.539,2012ApJ...759L...8M,0.035,0.3651,TBD,Phot,Bus-DeMeo,S,VIS,S
2459,9074.0,Yosukeyoshida,2.3695835,0.19211036,5.69106,9.692,2.279,2021PSJ.....2..162M,0.0368,0.5051,TBD,Phot,Bus-DeMeo,S,VIS,S
2460,1804.0,Chebotarev,2.41016488,0.02235587,3.633231,9.15,1.12,2012ApJ...759L...8M,0.2705,0.3064,TBD,Phot,Bus-DeMeo,S,VIS,S
2461,20036.0,1992 UW1,2.4114074,0.18769417,4.136369,9.913,0.072,2016AJ....152...63N,0.0349,0.1848,TBD,Phot,Bus-DeMeo,C,NIR,C
2462,6320.0,Bremen,2.44156679,0.17392748,2.324001,10.006,0.273,2011ApJ...741...68M,0.0464,0.1921,TBD,Phot,Bus-DeMeo,C,VIS,C
2463,15203.0,Grishanin,2.4348034,0.19075901,2.672314,9.55,0.083,2021PSJ.....2..162M,0.0379,0.185,TBD,Phot,Bus-DeMeo,C,VIS,C
2464,4245.0,Nairc,2.37468157,0.16812071,1.943442,9.632,0.42,2022PSJ.....3...56H,0.0452,0.2066,TBD,Phot,Bus-DeMeo,C,VIS,C
2465,7020.0,Yourcenar,2.42769827,0.16883751,2.464608,9.031,0.156,2021PSJ.....2..162M,0.0448,0.1874,TBD,Phot,Bus-DeMeo,S,VIS,S
2466,2817.0,Perec,2.35794805,0.17920461,2.2731,10.093,0.144,2011ApJ...741...68M,0.0383,0.1864,TBD,Phot,Bus-DeMeo,S,VIS,S
2467,16395.0,Ioannpravednyj,2.45043376,0.14154928,2.639499,9.142,0.115,2021PSJ.....2..162M,0.0458,0.1859,TBD,Phot,Bus-DeMeo,S,VIS,S
2468,3997.0,Taga,2.42459883,0.17291791,3.623163,9.585,0.1,2011PASJ...63.1117U,0.0549,0.1854,TBD,Phot,Bus-DeMeo,C,VIS,C
2469,8044.0,Tsuchiyama,2.39782209,0.13010802,2.511346,9.426,0.324,2022PSJ.....3...56H,0.0477,0.19705,TBD,Phot,Bus-DeMeo,S,VIS,S
2470,4465.0,Rodita,2.43969971,0.13065738,3.287421,9.983,0.399,2011ApJ...741...68M,0.0535,0.2008,TBD,Phot,Bus-DeMeo,B,VIS,B
2471,19427.0,1998 FJ66,2.53189418,0.06135819,9.631539,10.397,0.132,2018A&A...612A..85A,0.0399,0.1859,TBD,Phot,Bus-DeMeo,X,VIS,X
2472,33540.0,1999 JH3,2.46697567,0.13653526,6.110226,9.188,0.123,2011PASJ...63.1117U,0.0437,0.1861,TBD,Phot,Bus-DeMeo,B,VIS,B
2473,102136.0,1999 RO182,2.37892704,0.05770531,5.840834,9.114,1.196,2011PASJ...63.1117U,0.0123,0.3206,TBD,Phot,Bus-DeMeo,V,VIS,V
2474,4480.0,Nikitibotania,2.4311544,0.16810675,3.394048,9.327,0.223,2020PSJ.....1....5M,0.0416,0.1903,TBD,Phot,Bus-DeMeo,S,VIS,S
2475,6768.0,Mathiasbraun,2.38064716,0.19760707,2.194888,9.422,0.099,2021PSJ.....2..162M,0.0435,0.1854,TBD,Phot,Bus-DeMeo,S,VIS,S
2476,49081.0,1998 RA64,2.423772,0.11700188,3.341694,9.675,0.342,2020PSJ.....1....5M,0.0316,0.1973,TBD,Phot,Bus-DeMeo,S,VIS,S
2477,4229.0,Plevitskaya,2.37307563,0.17875392,5.173664,9.055,0.333,2021PSJ.....2..162M,0.0663,0.1983,TBD,Phot,Bus-DeMeo,C,VIS,C
2478,8782.0,Bakhrakh,2.43689158,0.19929595,2.203165,9.195,0.128,2018A&A...612A..85A,0.0483,0.1863,TBD,Phot,Bus-DeMeo,C,NIR,C
2479,14434.0,1992 ER11,2.4710711,0.16578541,4.919652,9.667,0.171,2017AJ....154..168M,0.0433,0.1876,TBD,Phot,Bus-DeMeo,Q,VIS,Q
2480,8487.0,1989 SQ,2.3656163,0.23181856,4.254177,10.46,1.134,2012ApJ...759L...8M,0.0387,0.2845,TBD,Phot,Bus-DeMeo,X,VIS,X
2481,7514.0,1986 ED,2.36472065,0.20344564,3.758429,9.34,0.857,2012ApJ...759L...8M,0.0393,0.26,TBD,Phot,Bus-DeMeo,S,VIS,S
2482,11099.0,Sonodamasaki,2.37640718,0.22236931,9.984085,9.526,0.089,2018A&A...612A..85A,0.0588,0.1852,TBD,Phot,Bus-DeMeo,C,VIS,C
2483,13737.0,1998 RU76,2.36536776,0.25209403,6.213226,9.122,0.087,2021PSJ.....2..162M,0.0401,0.1852,TBD,Phot,Bus-DeMeo,C,VIS,C
2484,1643.0,Brown,2.48923178,0.20280069,3.512769,9.376,0.4775,2022PSJ.....3...56H,0.1972,0.21175,TBD,Phot,Bus-DeMeo,S,VIS,S
2485,8778.0,1931 TD3,2.32566232,0.28156406,8.66867,9.804,0.089,2022PSJ.....3...30M,0.068,0.1851,TBD,Phot,Bus-DeMeo,X,VIS,X
2486,9417.0,Jujiishii,2.37413244,0.22136996,5.675232,9.327,0.481,2018A&A...612A..85A,0.0544,0.2111,TBD,Phot,Bus-DeMeo,L,VIS,L
2487,6559.0,Nomura,2.34804228,0.24292566,9.721453,10.317,0.566,2011PASJ...63.1117U,0.037,0.2144,TBD,Phot,Bus-DeMeo,C,VIS,C
2488,1710.0,Gothard,2.32119409,0.26838888,8.46745,9.831,0.231,2016AJ....152...63N,0.0616,0.1901,TBD,Phot,Bus-DeMeo,C,VIS,C
2489,2013.0,Tucapel,2.28988062,0.22571863,7.50399,10.377,0.276,2022PSJ.....3...56H,0.2529,0.19175,TBD,Phot,Bus-DeMeo,S,VIS,S
2490,1718.0,Namibia,2.36520696,0.27750676,7.704747,9.749,0.166,2011PASJ...63.1117U,0.0531,0.1873,TBD,Phot,Bus-DeMeo,C,VIS,C
2491,10046.0,Creighton,2.33947737,0.23901147,8.323744,10.332,0.327,2016AJ....152...63N,0.0486,0.1948,TBD,Phot,Bus-DeMeo,X,VIS,X
2492,10005.0,Chernega,2.33256093,0.21269699,3.397897,9.02,0.117,2016AJ....152...63N,0.0399,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
2493,330.0,Adalberta,2.46917725,0.25184888,6.759162,9.681,0.387,2011PASJ...63.1117U,0.1973,0.2008,TBD,Phot,Bus-DeMeo,L,VIS,L
2494,17013.0,1999 CA82,2.326736,0.22253034,8.360245,9.305,0.05,2020PSJ.....1....5M,0.0489,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
2495,13977.0,Frisch,2.47268985,0.19235198,15.722973,9.435,0.142,2022PSJ.....3...30M,0.1948,0.1866,TBD,Phot,Bus-DeMeo,X,VIS,X
2496,49849.0,1999 XK94,2.46043248,0.1816041,14.311929,9.328,0.785,2015ApJ...814..117N,0.0299,0.2495,TBD,Phot,Bus-DeMeo,S,VIS,S
2497,18571.0,1997 WQ21,2.47449112,0.18256465,12.131039,10.214,0.155,2011ApJ...741...68M,0.054,0.1867,TBD,Phot,Bus-DeMeo,S,VIS,S
2498,59463.0,1999 GV45,2.53842363,0.14555605,10.298948,9.917,0.037,2020PSJ.....1....5M,0.0358,0.1844,TBD,Phot,Bus-DeMeo,B,VIS,B
2499,66719.0,1999 TG105,2.54166236,0.09960437,19.49113,10.093,0.015,2011ApJ...741...68M,0.039,0.1842,TBD,Phot,Bus-DeMeo,S,VIS,S
2500,11072.0,Hiraoka,2.3874898,0.11317206,12.067819,9.035,0.059,2015ApJ...814..117N,0.08,0.1847,TBD,Phot,Bus-DeMeo,S,VIS,S
2501,6122.0,Henrard,2.33392762,0.15774826,10.523925,9.003,0.031,2021PSJ.....2..162M,0.0617,0.1843,TBD,Phot,Bus-DeMeo,C,VIS,C
2502,6488.0,Drebach,2.49018314,0.09290615,11.827381,9.147,0.195,2022PSJ.....3...30M,0.1272,0.1891,TBD,Phot,Bus-DeMeo,X,VIS,X
2503,16242.0,2000 GT126,2.44116962,0.12760895,11.315117,9.257,0.189,2011PASJ...63.1117U,0.0468,0.1887,TBD,Phot,Bus-DeMeo,C,VIS,C
2504,49313.0,1998 VM18,2.47453395,0.08593365,13.291058,9.93,5.29,2012ApJ...759L...8M,0.0627,1.0813,TBD,Phot,Bus-DeMeo,S,VIS,S
2505,27851.0,1994 VG2,2.31098774,0.20687786,22.478899,9.625,0.066,2011ApJ...741...68M,0.0425,0.1847,TBD,Phot,Bus-DeMeo,X,VIS,X
2506,4217.0,Engelhardt,2.31362866,0.21231137,23.134952,9.147,0.446,2022PSJ.....3...30M,0.2211,0.2084,TBD,Phot,Bus-DeMeo,S,VIS,S
2507,2544.0,Gubarev,2.3724619,0.24166744,22.513474,9.626,0.395,2010AJ....140..933R,0.2656,0.2017,TBD,Phot,Bus-DeMeo,S,VIS,S
2508,29475.0,1997 UF11,2.35630941,0.22673528,23.137555,9.178,0.155,2016AJ....152...63N,0.0512,0.1873,TBD,Phot,Bus-DeMeo,C,VIS,C
2509,5999.0,Plescia,2.27934756,0.30598472,23.171386,9.674,0.923,2011PASJ...63.1117U,0.0275,0.2652,TBD,Phot,Bus-DeMeo,S,VIS,S
2510,1884.0,Skip,2.42521507,0.26164388,21.850787,10.062,0.268,2018A&A...612A..85A,0.2522,0.1918,TBD,Phot,Bus-DeMeo,S,NIR,S
2511,1803.0,Zwicky,2.35068369,0.24745546,21.550054,10.023,0.102,2022PSJ.....3...30M,0.2275,0.1853,TBD,Phot,Bus-DeMeo,S,NIR,S
2512,5820.0,Babelsberg,2.45548967,0.10997826,2.510332,11.205,0.138,2021PSJ.....2..162M,0.0367,0.1858,TBD,Phot,Bus-DeMeo,B,VIS,B
2513,14426.0,Katotsuyoshi,2.32360889,0.19694285,4.74668,10.646,0.086,2011PASJ...63.1117U,0.0421,0.1849,TBD,Phot,Bus-DeMeo,B,VIS,B
2514,1311.0,Knopfia,2.42683074,0.04278675,2.832518,11.075,0.3525,2022PSJ.....3...56H,0.144,0.19945000000000002,TBD,Phot,Bus-DeMeo,X,VIS,X
2515,16059.0,Marybuda,2.53354363,0.03392456,7.841717,10.863,0.079,2012ApJ...759L...8M,0.0394,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
2516,5166.0,Olson,2.34198452,0.1052383,4.219022,11.439,0.034,2015ApJ...814..117N,0.04,0.1843,TBD,Phot,Bus-DeMeo,X,VIS,X
2517,22770.0,1999 BR14,2.2926289,0.06422216,6.805434,10.551,0.352,2011ApJ...741...68M,0.018,0.1959,TBD,Phot,Bus-DeMeo,C,VIS,C
2518,21548.0,Briekugler,2.53463849,0.02354522,7.152289,10.624,0.09,2021PSJ.....2..162M,0.0301,0.185,TBD,Phot,Bus-DeMeo,C,VIS,C
2519,8579.0,Hieizan,2.4797202,0.19101703,1.935294,11.559,0.158,2021PSJ.....2..162M,0.0399,0.1862,TBD,Phot,Bus-DeMeo,C,VIS,C
2520,2012.0,Guo Shou-Jing,2.32841728,0.17859562,2.905953,11.928,0.124,2020PSJ.....1....5M,0.0463,0.1854,TBD,Phot,Bus-DeMeo,C,NIR,C
2521,2664.0,Everhart,2.38037148,0.18264259,3.259593,10.866,0.125,2015ApJ...814..117N,0.034,0.1856,TBD,Phot,Bus-DeMeo,C,VIS,C
2522,7727.0,Chepurova,2.35845912,0.14685153,3.546824,11.084,1.56,2018A&A...612A..85A,0.0355,0.3364,TBD,Phot,Bus-DeMeo,S,VIS,S
2523,4024.0,Ronan,2.28306759,0.15429571,7.763499,11.923,0.115,2016AJ....152...63N,0.0573,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
2524,1559.0,Kustaanheimo,2.38959734,0.13507137,3.188671,11.219,0.149,2014ApJ...791..121M,0.2124,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
2525,4864.0,Nimoy,2.46884101,0.17668123,3.618898,11.894,0.089,2021PSJ.....2..162M,0.0429,0.1848,TBD,Phot,Bus-DeMeo,S,VIS,S
2526,10936.0,1998 FN11,2.43040936,0.27464332,13.815441,11.07,0.261,2021PSJ.....2..162M,0.1073,0.1901,TBD,Phot,Bus-DeMeo,X,VIS,X
2527,6634.0,1987 KB,2.37298134,0.26536166,10.71066,11.21,0.719,2012ApJ...759L...8M,0.1158,0.2245,TBD,Phot,Bus-DeMeo,D,VIS,D
2528,31450.0,Stevepreston,2.39306114,0.26649066,10.742403,11.178,0.296,2011ApJ...741...68M,0.0677,0.1917,TBD,Phot,Bus-DeMeo,C,VIS,C
2529,30773.0,Schelde,2.35464828,0.22764741,25.574322,10.611,0.156,2011ApJ...741...68M,0.0359,0.1865,TBD,Phot,Bus-DeMeo,V,VIS,V
2530,9515.0,Dubner,2.42327794,0.2252168,23.71978,11.74,1.5,2002AJ....123.1056T,0.0711,0.315,TBD,Phot,Bus-DeMeo,S,VIS,S
2531,612165.0,2000 OA22,2.71709446,0.48745213,9.984722,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
2532,348490.0,2005 SB221,2.62958052,0.40123542,7.551883,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2533,26817.0,1987 QB,2.80292647,0.59441398,3.498835,1.17,0.53,2016AJ....152...63N,0.0206,0.9245,TBD,Phot,Tholen,C,VIS,C
2534,98913.0,2001 BG65,2.7583171,0.24963248,6.589337,3.619,0.056,2011ApJ...741...68M,0.0552,0.1868,TBD,Phot,Bus-DeMeo,B,VIS,B
2535,377140.0,2003 OC16,2.79439944,0.23568392,6.611324,4.296,1.209,2011ApJ...741...68M,0.0357,0.5922,TBD,Phot,Bus-DeMeo,X,VIS,X
2536,73270.0,2002 JY50,2.55600704,0.209965,4.132566,3.176,0.031,2011ApJ...741...68M,0.0491,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
2537,33170.0,1998 EE11,2.78704941,0.22198673,4.145964,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2538,13902.0,4205 T-3,2.57987783,0.20698569,3.558555,4.375,0.026,2022PSJ.....3...30M,0.2134,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2539,154062.0,2002 CR175,2.58065861,0.25483235,4.799075,4.004,0.283,2020PSJ.....1....5M,0.0439,0.2322,TBD,Phot,Bus-DeMeo,C,VIS,C
2540,51483.0,2001 FP71,2.71618746,0.23236456,8.438667,3.413,0.179,2011ApJ...741...68M,0.1725,0.212,TBD,Phot,Bus-DeMeo,S,VIS,S
2541,244001.0,2001 SE39,2.75415256,0.2175814,4.263733,3.328,0.548,2011ApJ...741...68M,0.039,0.3773,TBD,Phot,Bus-DeMeo,B,VIS,B
2542,64231.0,2001 TQ117,2.62519079,0.20641081,6.373617,3.571,0.207,2011ApJ...741...68M,0.1728,0.2177,TBD,Phot,Bus-DeMeo,S,VIS,S
2543,268034.0,2004 PQ36,2.78569177,0.31133769,8.877823,3.194,0.164,2011ApJ...741...68M,0.0481,0.2109,TBD,Phot,Bus-DeMeo,C,VIS,C
2544,247201.0,2001 OO109,2.72431444,0.30335365,9.139094,3.195,0.057,2011ApJ...741...68M,0.0867,0.1876,TBD,Phot,Bus-DeMeo,C,VIS,C
2545,87457.0,2000 QR123,2.6149227,0.28811952,1.448954,3.505,0.976,2011ApJ...741...68M,0.0503,0.5866,TBD,Phot,Bus-DeMeo,S,VIS,S
2546,128628.0,2004 RX8,2.74083725,0.2040611,3.376554,3.177,0.633,2011ApJ...741...68M,0.0647,0.439,TBD,Phot,Bus-DeMeo,C,VIS,C
2547,57898.0,2002 CF237,2.58636227,0.20489831,8.125831,3.968,1.496,2011ApJ...741...68M,0.1122,0.7762,TBD,Phot,Bus-DeMeo,S,VIS,S
2548,6692.0,Antoninholy,2.56572012,0.24423855,6.844389,3.807,0.131,2011ApJ...741...68M,0.2197,0.1966,TBD,Phot,Bus-DeMeo,S,VIS,S
2549,206365.0,2003 QT64,2.59871595,0.25350029,6.506435,3.551,0.521,2011ApJ...741...68M,0.0404,0.3465,TBD,Phot,Bus-DeMeo,X,VIS,X
2550,71448.0,2000 AM241,2.69042928,0.24369225,8.08356,4.273,1.023,2017AJ....154..168M,0.0627,0.513,TBD,Phot,Bus-DeMeo,S,VIS,S
2551,21773.0,1999 RH216,2.79978554,0.26912361,9.045177,4.133,0.063,2022PSJ.....3...30M,0.2573,0.1867,TBD,Phot,Bus-DeMeo,S,VIS,S
2552,96500.0,1998 KN57,2.58463229,0.20219427,3.304525,3.539,0.242,2011ApJ...741...68M,0.0645,0.2294,TBD,Phot,Bus-DeMeo,S,VIS,S
2553,26974.0,1997 TJ19,2.7656395,0.08829102,5.951547,5.322,0.197,2011ApJ...741...68M,0.2243,0.1985,TBD,Phot,Bus-DeMeo,X,VIS,X
2554,147359.0,2003 CJ8,2.79463135,0.19906966,9.796558,4.552,0.59,2011ApJ...741...68M,0.0528,0.318,TBD,Phot,Bus-DeMeo,B,VIS,B
2555,73742.0,1993 TB19,2.76864992,0.15270562,3.094304,5.23,0.244,2011ApJ...741...68M,0.0284,0.2065,TBD,Phot,Bus-DeMeo,C,VIS,C
2556,66529.0,1999 RX107,2.69856588,0.07831518,8.175074,5.287,0.292,2011ApJ...741...68M,0.0479,0.2148,TBD,Phot,Bus-DeMeo,K,VIS,K
2557,139538.0,2001 QZ35,2.72417104,0.12016373,5.848967,4.698,0.065,2011ApJ...741...68M,0.0574,0.1863,TBD,Phot,Bus-DeMeo,X,VIS,X
2558,79199.0,1993 TN37,2.6615579,0.08681093,4.482077,4.711,0.245,2011ApJ...741...68M,0.0531,0.2115,TBD,Phot,Bus-DeMeo,X,VIS,X
2559,93638.0,2000 UP81,2.6517636,0.17494806,5.724243,4.635,0.142,2011ApJ...741...68M,0.1167,0.1941,TBD,Phot,Bus-DeMeo,X,VIS,X
2560,167203.0,2003 TW20,2.57279861,0.05885281,8.492012,4.77,0.44,2011ApJ...741...68M,0.029,0.2607,TBD,Phot,Bus-DeMeo,C,VIS,C
2561,79006.0,4261 P-L,2.79661911,0.05275655,3.906794,5.957,0.237,2012ApJ...759L...8M,0.0406,0.2007,TBD,Phot,Bus-DeMeo,S,VIS,S
2562,88700.0,2001 RF143,2.78062351,0.10331482,8.231705,5.856,0.265,2011ApJ...741...68M,0.0444,0.2052,TBD,Phot,Bus-DeMeo,C,VIS,C
2563,95310.0,2002 CP102,2.73818753,0.00697677,4.914371,4.848,0.12,2011ApJ...741...68M,0.0525,0.1907,TBD,Phot,Bus-DeMeo,S,VIS,S
2564,53107.0,1999 AU4,2.79898732,0.16098374,5.482229,5.136,0.356,2011ApJ...741...68M,0.0924,0.2305,TBD,Phot,Bus-DeMeo,V,VIS,V
2565,57448.0,2001 SV58,2.74209995,0.06780856,7.102922,5.404,0.179,2011ApJ...741...68M,0.0616,0.1958,TBD,Phot,Bus-DeMeo,C,VIS,C
2566,41694.0,2000 UT41,2.73735308,0.10484068,2.19585,5.697,0.04,2011ApJ...741...68M,0.0478,0.1847,TBD,Phot,Bus-DeMeo,C,VIS,C
2567,20590.0,Bongiovanni,2.76887018,0.06399129,4.159239,4.967,0.203,2011ApJ...741...68M,0.0716,0.2015,TBD,Phot,Bus-DeMeo,S,VIS,S
2568,17190.0,Retopezzoli,2.58993728,0.09166084,6.286723,5.092,0.427,2011ApJ...741...68M,0.159,0.2491,TBD,Phot,Bus-DeMeo,S,NIR,S
2569,20558.0,1999 RN117,2.77824316,0.16659566,7.74291,5.186,0.234,2011ApJ...741...68M,0.2058,0.2051,TBD,Phot,Bus-DeMeo,S,VIS,S
2570,139489.0,2001 PU23,2.708512,0.06520072,7.970936,4.941,0.215,2011ApJ...741...68M,0.0363,0.2037,TBD,Phot,Bus-DeMeo,B,VIS,B
2571,70628.0,1999 TE217,2.70880991,0.04146177,4.411197,4.952,0.143,2011ApJ...741...68M,0.1131,0.193,TBD,Phot,Bus-DeMeo,L,VIS,L
2572,12892.0,1998 QE52,2.78097959,0.14099654,5.779014,5.948,0.068,2011ApJ...741...68M,0.2693,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
2573,87824.0,2000 SG167,2.72451811,0.20577999,7.716199,5.37,1.38,2020PSJ.....1....5M,0.0543,0.546,TBD,Phot,Bus-DeMeo,C,VIS,C
2574,154355.0,2002 XU32,2.68827739,0.23495422,3.886228,5.097,0.143,2016AJ....152...63N,0.0325,0.1926,TBD,Phot,Bus-DeMeo,C,VIS,C
2575,110059.0,2001 SK107,2.75879463,0.25116151,6.23777,5.049,0.056,2011ApJ...741...68M,0.0626,0.1855,TBD,Phot,Bus-DeMeo,C,VIS,C
2576,88685.0,2001 RB108,2.71573601,0.20053137,9.148973,4.538,1.004,2020PSJ.....1....5M,0.0588,0.4793,TBD,Phot,Bus-DeMeo,C,VIS,C
2577,17486.0,Hodler,2.70593795,0.3268373,9.056817,4.943,0.277,2011ApJ...741...68M,0.0845,0.2156,TBD,Phot,Bus-DeMeo,X,VIS,X
2578,12343.0,Martinbeech,2.59342592,0.24582748,3.193257,5.457,0.043,2021PSJ.....2..162M,0.0422,0.1849,TBD,Phot,Bus-DeMeo,S,VIS,S
2579,44553.0,1999 CH5,2.7964757,0.20214125,8.260962,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
2580,69275.0,Wiesenthal,2.79994341,0.23648061,8.729337,5.89,0.362,2011ApJ...741...68M,0.0612,0.2215,TBD,Phot,Bus-DeMeo,X,VIS,X
2581,21085.0,1991 UL4,2.67426388,0.2239644,4.883832,5.053,0.251,2020PSJ.....1....5M,0.056,0.2093,TBD,Phot,Bus-DeMeo,C,VIS,C
2582,61126.0,2000 MN4,2.66669452,0.23941684,3.373561,5.74,1.24,2020PSJ.....1....5M,0.0882,0.4697,TBD,Phot,Bus-DeMeo,C,VIS,C
2583,55610.0,2002 SO40,2.61726731,0.31901441,6.605632,5.191,0.096,2021PSJ.....2..162M,0.0402,0.1879,TBD,Phot,Bus-DeMeo,C,VIS,C
2584,21620.0,1999 KU,2.59166855,0.23726301,8.203428,5.67,0.592,2021PSJ.....2..162M,0.0492,0.2785,TBD,Phot,Bus-DeMeo,B,VIS,B
2585,39893.0,1998 FS5,2.56256998,0.28025982,3.453633,4.532,0.445,2016AJ....152...63N,0.0339,0.2693,TBD,Phot,Bus-DeMeo,C,VIS,C
2586,11379.0,Flaubert,2.64252549,0.21927148,4.272951,4.765,0.124,2011ApJ...741...68M,0.1364,0.1914,TBD,Phot,Bus-DeMeo,K,VIS,K
2587,93971.0,2000 XS6,2.79012099,0.27420746,9.332819,5.04,0.9,2015ApJ...814..117N,0.0852,0.4018,TBD,Phot,Bus-DeMeo,C,VIS,C
2588,161360.0,2003 SR165,2.63833959,0.20383267,7.278304,5.212,0.258,2021PSJ.....2..162M,0.0264,0.2091,TBD,Phot,Bus-DeMeo,X,VIS,X
2589,142584.0,2002 TF96,2.60780169,0.28750277,6.573714,4.95,0.957,2021PSJ.....2..162M,0.0583,0.4283,TBD,Phot,Bus-DeMeo,C,VIS,C
2590,95978.0,2004 LT22,2.76614889,0.27161594,9.04673,4.901,0.348,2020PSJ.....1....5M,0.0481,0.2326,TBD,Phot,Bus-DeMeo,S,VIS,S
2591,56189.0,1999 FS44,2.561751,0.2010956,3.255521,4.812,1.168,2016AJ....152...63N,0.1092,0.5192,TBD,Phot,Bus-DeMeo,C,VIS,C
2592,46875.0,1998 QD104,2.5471993,0.22591086,8.208634,4.511,0.199,2016AJ....152...63N,0.2435,0.2042,TBD,Phot,Bus-DeMeo,S,VIS,S
2593,29150.0,1988 RM5,2.61353535,0.10066087,15.042623,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2594,62547.0,2000 SW261,2.72144798,0.04858127,11.752658,4.761,0.184,2011ApJ...741...68M,0.0376,0.1998,TBD,Phot,Bus-DeMeo,C,VIS,C
2595,100121.0,1993 OP7,2.66445673,0.18429318,13.299649,4.726,0.065,2011ApJ...741...68M,0.0464,0.1862,TBD,Phot,Bus-DeMeo,B,VIS,B
2596,7659.0,1993 CP1,2.56998127,0.12631919,13.028296,5.685,0.092,2012ApJ...759L...8M,0.2136,0.187,TBD,Phot,Bus-DeMeo,S,NIR,S
2597,8903.0,Paulcruikshank,2.60570463,0.15546061,13.197038,5.591,0.267,2011ApJ...741...68M,0.1571,0.2075,TBD,Phot,Bus-DeMeo,L,VIS,L
2598,49019.0,1998 QF85,2.56322338,0.05058749,13.906172,4.615,0.444,2011ApJ...741...68M,0.2064,0.2664,TBD,Phot,Bus-DeMeo,K,VIS,K
2599,20196.0,1997 CP19,2.55732545,0.16092586,13.259662,4.65,0.158,2011ApJ...741...68M,0.2313,0.1963,TBD,Phot,Bus-DeMeo,S,VIS,S
2600,160554.0,1998 QJ87,2.74589123,0.17982332,11.182664,5.799,0.285,2011ApJ...741...68M,0.0492,0.2088,TBD,Phot,Bus-DeMeo,C,VIS,C
2601,267442.0,2002 CQ272,2.67923044,0.1976517,12.82525,5.539,0.578,2011ApJ...741...68M,0.0294,0.2784,TBD,Phot,Bus-DeMeo,C,NIR,C
2602,30345.0,2000 JN36,2.63375425,0.16086726,14.37492,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
2603,79947.0,1999 CG90,2.64634947,0.14045436,14.42793,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2604,26596.0,2000 EE171,2.57765088,0.08633269,12.464411,5.25,0.24,2012ApJ...759L...8M,0.0543,0.2056,TBD,Phot,Bus-DeMeo,C,VIS,C
2605,51856.0,2001 OT103,2.58039911,0.1752807,12.079467,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2606,10387.0,Bepicolombo,2.68399045,0.1620924,12.668289,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2607,10881.0,1996 VA5,2.57417126,0.15049238,11.801315,5.432,0.338,2011ApJ...741...68M,0.1634,0.2223,TBD,Phot,Bus-DeMeo,S,VIS,S
2608,20114.0,1995 UQ44,2.5775889,0.17086495,12.94938,4.698,0.319,2011ApJ...741...68M,0.2105,0.2289,TBD,Phot,Bus-DeMeo,S,VIS,S
2609,63629.0,2001 QU80,2.67212392,0.15809272,12.653811,4.89,0.67,2012ApJ...759L...8M,0.1249,0.3302,TBD,Phot,Bus-DeMeo,X,VIS,X
2610,50776.0,2000 FS12,2.65108124,0.17741777,12.98145,4.525,0.4095,2022PSJ.....3...56H,0.1887,0.2593,TBD,Phot,Bus-DeMeo,S,VIS,S
2611,113081.0,2002 RU64,2.62742914,0.19775743,12.384798,5.588,0.121,2012ApJ...759L...8M,0.0484,0.1892,TBD,Phot,Bus-DeMeo,C,VIS,C
2612,120912.0,1998 SP75,2.79728492,0.19443914,12.50321,5.009,1.443,2011ApJ...741...68M,0.0602,0.6049,TBD,Phot,Bus-DeMeo,C,VIS,C
2613,109418.0,2001 QL192,2.62756392,0.09797804,11.426393,5.658,1.126,2015A&A...578A..42R,0.0277,0.4386,TBD,Phot,Bus-DeMeo,X,VIS,X
2614,51023.0,Benavidezlozano,2.55939733,0.17199024,15.196263,5.311,0.12,2017AJ....154..168M,0.0402,0.1897,TBD,Phot,Bus-DeMeo,C,VIS,C
2615,37647.0,1994 ES3,2.66507457,0.11389978,13.058431,5.981,0.183,2011ApJ...741...68M,0.0827,0.1941,TBD,Phot,Bus-DeMeo,C,VIS,C
2616,9796.0,Robotti,2.56887742,0.03911729,15.056542,5.849,0.222,2011ApJ...741...68M,0.1981,0.1992,TBD,Phot,Bus-DeMeo,S,VIS,S
2617,10697.0,Othonwinter,2.65109381,0.15577457,14.590762,5.352,0.234,2011ApJ...741...68M,0.0925,0.2039,TBD,Phot,Bus-DeMeo,X,VIS,X
2618,98808.0,2000 YP118,2.61273379,0.16607439,12.658411,5.463,1.413,2017AJ....154..168M,0.0773,0.5491,TBD,Phot,Bus-DeMeo,C,VIS,C
2619,75813.0,2000 BK3,2.67157608,0.01236156,12.772037,4.843,0.172,2011ApJ...741...68M,0.1559,0.1974,TBD,Phot,Bus-DeMeo,S,VIS,S
2620,12848.0,Agostino,2.60151297,0.09668997,15.067811,4.864,0.12,2011ApJ...741...68M,0.2427,0.1907,TBD,Phot,Bus-DeMeo,S,VIS,S
2621,54554.0,2000 QS105,2.7908465,0.14842659,10.852413,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
2622,20636.0,1999 TC97,2.67130487,0.14709196,10.113114,4.546,0.222,2011ApJ...741...68M,0.1294,0.2085,TBD,Phot,Bus-DeMeo,X,VIS,X
2623,37746.0,1996 XD32,2.65980713,0.10631522,15.037201,5.095,0.068,2011ApJ...741...68M,0.2017,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
2624,11045.0,1990 HH1,2.65519264,0.17481655,12.792475,4.932,0.235,2011ApJ...741...68M,0.2193,0.2074,TBD,Phot,Bus-DeMeo,C,VIS,C
2625,25346.0,1999 RS103,2.55455859,0.02062085,14.527165,5.268,0.164,2011ApJ...741...68M,0.1705,0.1944,TBD,Phot,Bus-DeMeo,S,VIS,S
2626,13142.0,1994 YM2,2.72825098,0.12544976,12.495862,4.792,0.243,2011ApJ...741...68M,0.241,0.2103,TBD,Phot,Bus-DeMeo,S,VIS,S
2627,11172.0,1998 FT54,2.75566938,0.16358448,16.180532,5.7,1.34,2016AJ....152...63N,0.1902,0.505,TBD,Phot,Bus-DeMeo,S,VIS,S
2628,42803.0,1999 GG21,2.76857715,0.13935082,10.289653,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
2629,53181.0,1999 CT40,2.58948441,0.07141921,12.268127,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,L,VIS,L
2630,19514.0,1998 QB75,2.54497444,0.18107013,11.596145,5.147,0.124,2011ApJ...741...68M,0.1644,0.1904,TBD,Phot,Bus-DeMeo,S,VIS,S
2631,32493.0,2000 WR3,2.67092717,0.13204786,13.492093,4.683,0.717,2011ApJ...741...68M,0.2138,0.3574,TBD,Phot,Bus-DeMeo,S,VIS,S
2632,20046.0,1993 FE15,2.55881879,0.16357338,10.196593,5.388,0.686,2011ApJ...741...68M,0.1394,0.3143,TBD,Phot,Bus-DeMeo,S,VIS,S
2633,50785.0,2000 FS18,2.64905086,0.18240071,11.768689,7.106,0.272,2017AJ....154..168M,0.0474,0.1995,TBD,Phot,Bus-DeMeo,S,VIS,S
2634,15851.0,Chrisfleming,2.68112042,0.1421475,12.215018,7.122,0.09,2015ApJ...814..117N,0.1577,0.1859,TBD,Phot,Bus-DeMeo,S,VIS,S
2635,48151.0,2001 FJ169,2.68695657,0.09788162,10.671335,6.298,0.095,2011ApJ...741...68M,0.0458,0.1867,TBD,Phot,Bus-DeMeo,C,VIS,C
2636,55604.0,2002 RS135,2.69633805,0.12411436,11.427861,6.195,0.304,2011ApJ...741...68M,0.0548,0.2087,TBD,Phot,Bus-DeMeo,S,VIS,S
2637,55416.0,2001 TF16,2.64512641,0.14179071,12.849063,6.292,1.436,2021PSJ.....2..162M,0.0503,0.4922,TBD,Phot,Bus-DeMeo,S,VIS,S
2638,81537.0,2000 HZ16,2.67128188,0.18454076,12.96624,6.519,0.21,2011ApJ...741...68M,0.0431,0.1951,TBD,Phot,Bus-DeMeo,S,VIS,S
2639,10274.0,Larryevans,2.74536903,0.07024945,15.751446,6.021,0.165,2011ApJ...741...68M,0.1753,0.1922,TBD,Phot,Bus-DeMeo,L,VIS,L
2640,15139.0,Connormcarty,2.67244528,0.1345419,10.80285,6.203,0.24,2020PSJ.....1....5M,0.0415,0.1998,TBD,Phot,Bus-DeMeo,S,VIS,S
2641,13942.0,Shiratakihime,2.65741216,0.18667187,14.136465,6.778,0.165,2015ApJ...814..117N,0.2055,0.1905,TBD,Phot,Bus-DeMeo,S,VIS,S
2642,4992.0,Kalman,2.57442216,0.11235243,14.483395,6.501,0.112,2011ApJ...741...68M,0.2495,0.1874,TBD,Phot,Bus-DeMeo,S,VIS,S
2643,71278.0,2000 AR45,2.77635641,0.13678393,16.500725,7.336,0.154,2011ApJ...741...68M,0.062,0.1889,TBD,Phot,Bus-DeMeo,Bk,NIR,U
2644,9738.0,1987 DF6,2.66705789,0.12161657,12.51789,6.473,0.161,2011ApJ...741...68M,0.2253,0.1908,TBD,Phot,Bus-DeMeo,S,VIS,S
2645,13390.0,Bouska,2.58042198,0.17851979,13.249777,7.452,0.114,2011PASJ...63.1117U,0.1899,0.1867,TBD,Phot,Bus-DeMeo,S,NIR,S
2646,5549.0,Bobstefanik,2.59504747,0.09571554,13.944452,6.593,0.027,2014ApJ...791..121M,0.2274,0.1844,TBD,Phot,Bus-DeMeo,S,VIS,S
2647,74318.0,1998 UB16,2.66258845,0.13467372,12.714831,7.419,1.218,2018A&A...612A..85A,0.0611,0.3765,TBD,Phot,Bus-DeMeo,C,VIS,C
2648,91412.0,1999 NP42,2.62758716,0.17580711,11.184748,6.358,0.159,2011ApJ...741...68M,0.0445,0.1909,TBD,Phot,Bus-DeMeo,C,VIS,C
2649,16233.0,2000 FA12,2.6142634,0.12113567,13.964255,7.192,0.082,2011ApJ...741...68M,0.2737,0.1856,TBD,Phot,Bus-DeMeo,S,NIR,S
2650,42467.0,1978 VX6,2.58711761,0.13284895,12.196509,6.939,0.354,2017AJ....154..168M,0.0488,0.2106,TBD,Phot,Bus-DeMeo,X,VIS,X
2651,81578.0,2000 HD42,2.68977477,0.17999124,11.34474,6.022,0.069,2015ApJ...814..117N,0.0452,0.1856,TBD,Phot,Bus-DeMeo,C,VIS,C
2652,56263.0,1999 JF95,2.80846526,0.07989321,18.155327,6.835,0.165,2011ApJ...741...68M,0.0694,0.1904,TBD,Phot,Bus-DeMeo,S,VIS,S
2653,50358.0,2000 CP71,2.62035948,0.11430495,11.314822,6.574,0.118,2020PSJ.....1....5M,0.0524,0.1877,TBD,Phot,Bus-DeMeo,X,VIS,X
2654,175062.0,2004 GJ,2.71389846,0.14071424,14.984147,6.489,0.295,2011ApJ...741...68M,0.0285,0.2054,TBD,Phot,Bus-DeMeo,X,VIS,X
2655,13019.0,1988 NW,2.63690633,0.17660096,13.065448,6.587,0.3695,2022PSJ.....3...56H,0.2136,0.21644999999999998,TBD,Phot,Bus-DeMeo,C,VIS,C
2656,39486.0,1981 ET5,2.57638361,0.05409791,10.775478,6.995,0.19,2011ApJ...741...68M,0.0378,0.1921,TBD,Phot,Bus-DeMeo,S,VIS,S
2657,57333.0,2001 QX246,2.6283039,0.19470482,13.467184,6.328,0.306,2021PSJ.....2..162M,0.0506,0.2081,TBD,Phot,Bus-DeMeo,B,VIS,B
2658,20973.0,1981 EL2,2.61748953,0.16586108,10.762692,7.323,0.242,2011ApJ...741...68M,0.0339,0.1957,TBD,Phot,Bus-DeMeo,S,VIS,S
2659,72687.0,2001 FW68,2.75965346,0.10866448,12.710101,6.052,0.181,2011ApJ...741...68M,0.0496,0.1937,TBD,Phot,Bus-DeMeo,C,VIS,C
2660,18363.0,1990 VW8,2.58797664,0.16441919,12.987982,7.285,0.194,2011ApJ...741...68M,0.0969,0.1918,TBD,Phot,Bus-DeMeo,S,VIS,S
2661,82447.0,2001 OJ9,2.69558383,0.19062371,10.702694,6.51,0.033,2011ApJ...741...68M,0.0479,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
2662,69864.0,1998 SG59,2.80089112,0.14116481,10.549843,6.3,0.314,2011ApJ...741...68M,0.0388,0.2094,TBD,Phot,Bus-DeMeo,S,VIS,S
2663,14618.0,1998 UK7,2.5702018,0.08842037,15.871435,6.186,0.152,2011ApJ...741...68M,0.166,0.1906,TBD,Phot,Bus-DeMeo,S,VIS,S
2664,104404.0,2000 FH47,2.67976775,0.19190148,12.598936,6.652,0.08,2021PSJ.....2..162M,0.0561,0.1858,TBD,Phot,Bus-DeMeo,C,VIS,C
2665,63471.0,2001 OD25,2.60389448,0.18413297,10.294198,6.785,1.936,2020PSJ.....1....5M,0.0347,0.5997,TBD,Phot,Bus-DeMeo,X,VIS,X
2666,54145.0,2000 HN40,2.61648642,0.15550502,13.802397,6.239,0.077,2012ApJ...759L...8M,0.0403,0.1859,TBD,Phot,Bus-DeMeo,C,VIS,C
2667,19755.0,2000 EH34,2.66938786,0.18857655,15.482907,6.718,0.138,2011ApJ...741...68M,0.2073,0.1887,TBD,Phot,Bus-DeMeo,S,VIS,S
2668,10744.0,Tsuruta,2.58166929,0.18003537,15.850962,6.22,0.092,2011ApJ...741...68M,0.2288,0.1866,TBD,Phot,Bus-DeMeo,S,VIS,S
2669,9666.0,1997 GM22,2.64125153,0.18924879,12.346863,6.63,0.15,2016AJ....152...63N,0.1148,0.1897,TBD,Phot,Bus-DeMeo,X,VIS,X
2670,44217.0,Whittle,2.57984017,0.0634606,13.654528,6.94,0.478,2022PSJ.....3...56H,0.1978,0.2318,TBD,Phot,Bus-DeMeo,S,VIS,S
2671,6833.0,1993 FC1,2.59379469,0.11230926,12.992235,6.65,0.439,2022PSJ.....3...56H,0.2298,0.2266,TBD,Phot,Bus-DeMeo,S,VIS,S
2672,96967.0,1999 TG189,2.6363844,0.08169149,12.461049,6.907,0.6275,2022PSJ.....3...56H,0.0475,0.25885,TBD,Phot,Bus-DeMeo,C,VIS,C
2673,16579.0,1992 GO,2.67883436,0.16339239,13.42944,7.05,0.178,2016AJ....152...63N,0.1953,0.191,TBD,Phot,Bus-DeMeo,S,VIS,S
2674,17202.0,2000 AJ64,2.811345,0.1134235,10.301543,6.008,0.064,2011ApJ...741...68M,0.1826,0.1854,TBD,Phot,Bus-DeMeo,S,VIS,S
2675,29344.0,1995 DX,2.66057358,0.15116207,12.12387,7.434,0.238,2020PSJ.....1....5M,0.0437,0.195,TBD,Phot,Bus-DeMeo,C,VIS,C
2676,75375.0,1999 XJ84,2.58531989,0.16921524,13.443821,6.664,0.571,2017AJ....154..168M,0.0457,0.2516,TBD,Phot,Bus-DeMeo,S,VIS,S
2677,33284.0,1998 HD153,2.64729797,0.18289742,13.056517,6.386,0.413,2011ApJ...741...68M,0.2358,0.2251,TBD,Phot,Bus-DeMeo,S,VIS,S
2678,54457.0,2000 NC24,2.59029246,0.12396589,18.469198,7.475,2.045,2016AJ....152...63N,0.0972,0.5773,TBD,Phot,Bus-DeMeo,L,VIS,L
2679,41410.0,2000 AD200,2.75927929,0.15145885,18.664274,6.368,0.298,2011ApJ...741...68M,0.0822,0.2066,TBD,Phot,Bus-DeMeo,X,VIS,X
2680,46907.0,1998 RQ70,2.65913912,0.12131944,11.795052,7.231,0.158,2011ApJ...741...68M,0.0507,0.1893,TBD,Phot,Bus-DeMeo,X,VIS,X
2681,62159.0,2000 SO25,2.67245728,0.16592155,10.907959,6.243,1.773,2021PSJ.....2..162M,0.0492,0.5971,TBD,Phot,Bus-DeMeo,C,VIS,C
2682,14430.0,1992 CH,2.63050056,0.11130882,12.626975,6.508,0.095,2011ApJ...741...68M,0.1978,0.1865,TBD,Phot,Bus-DeMeo,K,VIS,K
2683,4636.0,Chile,2.61461728,0.15875262,13.763092,6.864,0.106,2011ApJ...741...68M,0.2642,0.1868,TBD,Phot,Bus-DeMeo,S,VIS,S
2684,81904.0,2000 MN3,2.69417907,0.14932165,10.276181,6.682,0.22,2020PSJ.....1....5M,0.0493,0.1956,TBD,Phot,Bus-DeMeo,C,VIS,C
2685,31382.0,1998 XN89,2.59924712,0.11796195,12.876785,6.43,1.0,2012ApJ...759L...8M,0.1899,0.3615,TBD,Phot,Bus-DeMeo,C,VIS,C
2686,15165.0,2000 GR89,2.59227406,0.09186016,13.841247,7.468,0.169,2011ApJ...741...68M,0.198,0.1897,TBD,Phot,Bus-DeMeo,S,VIS,S
2687,40539.0,1999 RL104,2.68746469,0.17626733,11.261042,6.237,0.219,2011ApJ...741...68M,0.0458,0.1971,TBD,Phot,Bus-DeMeo,S,VIS,S
2688,54167.0,2000 HZ54,2.66757737,0.18560236,11.550268,6.608,0.103,2021PSJ.....2..162M,0.0491,0.1868,TBD,Phot,Bus-DeMeo,B,VIS,B
2689,40584.0,1999 RJ140,2.62707366,0.16329592,11.628292,6.059,0.1,2011ApJ...741...68M,0.06,0.1871,TBD,Phot,Bus-DeMeo,C,VIS,C
2690,14127.0,1998 QA91,2.60276585,0.19950782,13.781023,6.388,0.152,2011ApJ...741...68M,0.2584,0.1903,TBD,Phot,Bus-DeMeo,S,VIS,S
2691,93075.0,2000 SE28,2.73525797,0.17527745,16.113281,7.738,1.275,2017AJ....154..168M,0.0438,0.3775,TBD,Phot,Bus-DeMeo,S,VIS,S
2692,53225.0,1999 CG94,2.79000529,0.18823076,14.789443,8.045,0.253,2011ApJ...741...68M,0.1148,0.1946,TBD,Phot,Bus-DeMeo,C,VIS,C
2693,20024.0,Mayremartinez,2.64733165,0.13844444,13.901211,7.796,0.106,2022PSJ.....3...30M,0.1885,0.1862,TBD,Phot,Bus-DeMeo,S,VIS,S
2694,14720.0,2000 CQ85,2.63003986,0.15773183,12.467586,8.688,0.108,2012ApJ...759L...8M,0.2787,0.1859,TBD,Phot,Bus-DeMeo,S,NIR,S
2695,12574.0,LONEOS,2.68842661,0.08543578,10.980821,7.632,0.089,2014ApJ...791..121M,0.1729,0.1857,TBD,Phot,Bus-DeMeo,S,VIS,S
2696,30047.0,2000 EV35,2.65728253,0.1901027,13.093091,8.535,2.194,2020PSJ.....1....5M,0.0449,0.5461,TBD,Phot,Bus-DeMeo,C,VIS,C
2697,59296.0,1999 CU64,2.75206871,0.13404196,15.24889,8.007,0.094,2020PSJ.....1....5M,0.0565,0.1857,TBD,Phot,Bus-DeMeo,X,VIS,X
2698,14984.0,1997 TN26,2.6066213,0.19158129,13.069441,7.981,0.62,2015ApJ...814..117N,0.0785,0.241,TBD,Phot,Bus-DeMeo,C,VIS,C
2699,26562.0,2000 EB38,2.6788816,0.19387326,11.721409,8.492,0.051,2016AJ....152...63N,0.0471,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2700,72574.0,2001 EJ16,2.79433455,0.06978565,11.945686,8.71,0.158,2018A&A...612A..85A,0.0301,0.1877,TBD,Phot,Bus-DeMeo,Ds,NIR,U
2701,11113.0,1995 WW3,2.80526905,0.18434435,15.979038,7.651,0.119,2011ApJ...741...68M,0.1126,0.1868,TBD,Phot,Bus-DeMeo,C,VIS,C
2702,26793.0,Bolshoi,2.65624287,0.17456738,11.858345,7.574,0.164,2022PSJ.....3...30M,0.1805,0.1892,TBD,Phot,Bus-DeMeo,S,VIS,S
2703,10164.0,Akusekijima,2.60162348,0.16295671,14.542355,8.081,0.072,2011PASJ...63.1117U,0.1837,0.1851,TBD,Phot,Bus-DeMeo,K,VIS,K
2704,7736.0,Nizhnij Novgorod,2.58568304,0.19581065,14.116912,7.793,0.061,2012ApJ...759L...8M,0.2186,0.1849,TBD,Phot,Bus-DeMeo,K,VIS,K
2705,9171.0,Carolyndiane,2.58688987,0.12737531,14.842191,7.8,1.6,2022PSJ.....3...56H,0.1866,0.45020000000000004,TBD,Phot,Bus-DeMeo,K,VIS,K
2706,13695.0,1998 FO52,2.65799959,0.1680912,11.032044,7.677,0.295,2020PSJ.....1....5M,0.0825,0.1996,TBD,Phot,Bus-DeMeo,S,VIS,S
2707,3387.0,Greenberg,2.60046075,0.18628642,12.876938,8.164,0.063,2012ApJ...759L...8M,0.2417,0.1849,TBD,Phot,Bus-DeMeo,C,VIS,C
2708,2822.0,Sacajawea,2.58122857,0.12446595,14.730997,8.703,0.148,2011ApJ...741...68M,0.1835,0.1873,TBD,Phot,Bus-DeMeo,S,VIS,S
2709,42892.0,1999 RF180,2.62440885,0.11355247,13.318256,7.787,0.104,2011ApJ...741...68M,0.0718,0.1861,TBD,Phot,Bus-DeMeo,C,VIS,C
2710,13957.0,NARIT,2.71737454,0.29911762,14.740459,8.45,0.201,2011ApJ...741...68M,0.0531,0.1903,TBD,Phot,Bus-DeMeo,C,VIS,C
2711,26675.0,2001 EZ,2.66557289,0.30081955,13.536282,8.744,0.294,2020PSJ.....1....5M,0.0586,0.1961,TBD,Phot,Bus-DeMeo,C,VIS,C
2712,49368.0,1998 WN19,2.57098914,0.26265537,11.838509,8.377,0.098,2021PSJ.....2..162M,0.0521,0.1857,TBD,Phot,Bus-DeMeo,C,VIS,C
2713,24685.0,1990 FQ,2.54386632,0.23343457,13.423465,8.638,0.065,2018A&A...612A..85A,0.0419,0.1848,TBD,Phot,Bus-DeMeo,C,VIS,C
2714,29303.0,1993 TO36,2.56070317,0.24234611,17.574094,8.201,2.581,2012ApJ...759L...8M,0.0953,0.6558,TBD,Phot,Bus-DeMeo,L,VIS,L
2715,71367.0,2000 AO137,2.6037234,0.23721197,11.389046,8.667,0.468,2020PSJ.....1....5M,0.0444,0.2135,TBD,Phot,Bus-DeMeo,C,VIS,C
2716,20447.0,1999 JR85,2.60775955,0.31186589,11.357688,7.866,0.459,2017AJ....154..168M,0.0549,0.2181,TBD,Phot,Bus-DeMeo,C,VIS,C
2717,22303.0,1990 QE4,2.58855883,0.27902441,14.315014,7.896,0.13,2016AJ....152...63N,0.0545,0.1871,TBD,Phot,Bus-DeMeo,C,VIS,C
2718,26001.0,2001 FX98,2.62730294,0.22118159,15.824862,8.276,0.167,2016AJ....152...63N,0.0672,0.1886,TBD,Phot,Bus-DeMeo,D,VIS,D
2719,41381.0,2000 AG117,2.73379349,0.28145154,10.078521,7.601,0.367,2021PSJ.....2..162M,0.074,0.208,TBD,Phot,Bus-DeMeo,S,VIS,S
2720,13903.0,1975 ST,2.67392502,0.23823917,11.205775,8.756,0.11,2020PSJ.....1....5M,0.0389,0.1859,TBD,Phot,Bus-DeMeo,B,VIS,B
2721,42144.0,2001 BW40,2.57254546,0.28552278,12.501362,7.576,0.242,2016AJ....152...63N,0.0576,0.195,TBD,Phot,Bus-DeMeo,B,VIS,B
2722,53121.0,1999 AJ21,2.66963977,0.21101648,12.783157,7.604,0.125,2011PASJ...63.1117U,0.0526,0.1871,TBD,Phot,Bus-DeMeo,X,VIS,X
2723,38234.0,1999 NA59,2.8024876,0.20647542,12.098668,7.72,0.073,2020PSJ.....1....5M,0.0487,0.1852,TBD,Phot,Bus-DeMeo,S,VIS,S
2724,74145.0,1998 QO84,2.65522259,0.30211159,10.039699,7.593,0.246,2016AJ....152...63N,0.0459,0.1953,TBD,Phot,Bus-DeMeo,X,VIS,X
2725,29515.0,1997 YL7,2.65982617,0.23003715,15.041695,7.89,0.21,2016AJ....152...63N,0.1503,0.1917,TBD,Phot,Bus-DeMeo,S,VIS,S
2726,22104.0,2000 LN19,2.58337069,0.24342622,12.211371,7.535,0.078,2020PSJ.....1....5M,0.1069,0.1854,TBD,Phot,Bus-DeMeo,V,VIS,V
2727,52237.0,1979 OW2,2.69804795,0.21748953,11.364487,8.079,0.092,2012ApJ...759L...8M,0.0457,0.1856,TBD,Phot,Bus-DeMeo,S,VIS,S
2728,23923.0,1998 SA137,2.60512555,0.2141954,14.357252,7.803,0.069,2018A&A...612A..85A,0.0671,0.1851,TBD,Phot,Bus-DeMeo,X,VIS,X
2729,54003.0,2000 GN91,2.80716392,0.20332136,17.125536,8.33,0.62,2011ApJ...741...68M,0.0522,0.2368,TBD,Phot,Bus-DeMeo,C,VIS,C
2730,24402.0,2000 AT192,2.65962254,0.21848671,16.273906,8.884,0.254,2011PASJ...63.1117U,0.0695,0.1929,TBD,Phot,Bus-DeMeo,C,VIS,C
2731,40029.0,1998 KG2,2.60685498,0.26251933,15.094061,8.04,0.043,2021PSJ.....2..162M,0.0341,0.1845,TBD,Phot,Bus-DeMeo,C,VIS,C
2732,89926.0,2002 EH53,2.73699129,0.27796695,10.361776,8.05,0.209,2011ApJ...741...68M,0.0387,0.1914,TBD,Phot,Bus-DeMeo,C,VIS,C
2733,26818.0,1987 QM,2.80327994,0.27390749,17.08862,7.674,0.279,2011ApJ...741...68M,0.1545,0.198,TBD,Phot,Bus-DeMeo,S,VIS,S
2734,55455.0,2001 TR131,2.69513075,0.20874673,12.758509,7.753,0.199,2011ApJ...741...68M,0.0429,0.1912,TBD,Phot,Bus-DeMeo,S,VIS,S
2735,8077.0,Hoyle,2.6350056,0.21322505,17.23849,8.569,0.893,2011PASJ...63.1117U,0.1546,0.2782,TBD,Phot,Bus-DeMeo,S,VIS,S
2736,98581.0,2000 WH41,2.64854337,0.20691091,15.549862,7.726,0.085,2011ApJ...741...68M,0.0509,0.1855,TBD,Phot,Bus-DeMeo,S,VIS,S
2737,66762.0,1999 TU187,2.78558731,0.2975585,14.981982,8.572,0.348,2011ApJ...741...68M,0.0446,0.2013,TBD,Phot,Bus-DeMeo,B,VIS,B
2738,24500.0,2001 AX33,2.59669679,0.2478328,11.893132,7.826,0.049,2021PSJ.....2..162M,0.0483,0.1846,TBD,Phot,Bus-DeMeo,S,VIS,S
2739,19124.0,1986 TH3,2.73957468,0.3163047,15.523978,8.613,0.11,2021PSJ.....2..162M,0.0826,0.186,TBD,Phot,Bus-DeMeo,S,VIS,S
2740,12082.0,1998 FS118,2.66739882,0.28889207,12.403419,8.732,0.368,2017AJ....154..168M,0.048,0.2026,TBD,Phot,Bus-DeMeo,X,VIS,X
2741,22270.0,1981 EQ30,2.58949733,0.26659239,12.645676,7.513,0.441,2016AJ....152...63N,0.0607,0.2184,TBD,Phot,Bus-DeMeo,C,VIS,C
2742,30789.0,1988 RB6,2.55917055,0.25526578,12.633456,8.922,0.099,2020PSJ.....1....5M,0.0362,0.1855,TBD,Phot,Bus-DeMeo,X,VIS,X
2743,41984.0,2000 YQ26,2.63064244,0.30144388,12.343759,8.486,0.203,2020PSJ.....1....5M,0.0375,0.1903,TBD,Phot,Bus-DeMeo,X,VIS,X
2744,41079.0,1999 VP45,2.78699495,0.07325682,3.897823,9.165,0.145,2011ApJ...741...68M,0.0349,0.1869,TBD,Phot,Bus-DeMeo,S,VIS,S
2745,11883.0,1990 RD5,2.73766699,0.05343375,4.187264,9.024,0.08,2015ApJ...814..117N,0.0673,0.1851,TBD,Phot,Bus-DeMeo,X,VIS,X
2746,9065.0,1993 FN1,2.60203066,0.19331434,8.863097,9.07,0.051,2018A&A...612A..85A,0.1096,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
2747,6591.0,Sabinin,2.75629317,0.12271138,4.513562,9.844,0.2,2020PSJ.....1....5M,0.0656,0.1886,TBD,Phot,Bus-DeMeo,C,VIS,C
2748,54198.0,2000 HJ79,2.77520266,0.09587782,5.023838,10.274,0.057,2016AJ....152...63N,0.0304,0.1845,TBD,Phot,Bus-DeMeo,K,VIS,K
2749,10533.0,1991 PT12,2.79075297,0.08299444,0.874573,10.328,0.559,2022PSJ.....3...56H,0.0473,0.22725,TBD,Phot,Bus-DeMeo,X,VIS,X
2750,21847.0,1999 TA116,2.80254031,0.19722951,7.214506,9.638,0.058,2021PSJ.....2..162M,0.0469,0.1846,TBD,Phot,Bus-DeMeo,C,VIS,C
2751,29494.0,1997 WL7,2.64611436,0.08974329,3.480287,9.908,0.827,2012ApJ...759L...8M,0.0444,0.2486,TBD,Phot,Bus-DeMeo,B,VIS,B
2752,46361.0,2001 TR105,2.6017785,0.16753437,7.234012,9.241,0.205,2020PSJ.....1....5M,0.0457,0.1895,TBD,Phot,Bus-DeMeo,X,VIS,X
2753,39686.0,Takeshihara,2.7954816,0.08361613,3.916819,10.163,0.067,2011ApJ...741...68M,0.0344,0.1847,TBD,Phot,Bus-DeMeo,C,VIS,C
2754,12755.0,Balmer,2.72434984,0.02368956,4.031731,9.356,0.133,2011ApJ...741...68M,0.0551,0.1864,TBD,Phot,Bus-DeMeo,S,NIR,S
2755,3147.0,Samantha,2.62510202,0.19254757,3.546108,10.374,0.331,2012ApJ...759L...8M,0.0448,0.1949,TBD,Phot,Bus-DeMeo,S,VIS,S
2756,24230.0,1999 XE90,2.70272415,0.14977302,9.951196,9.146,0.141,2021PSJ.....2..162M,0.0425,0.1868,TBD,Phot,Bus-DeMeo,C,VIS,C
2757,2727.0,Paton,2.60884467,0.10214048,3.513878,9.327,0.095,2018A&A...612A..85A,0.2206,0.1853,TBD,Phot,Bus-DeMeo,S,VIS,S
2758,4106.0,Nada,2.75406901,0.17961173,9.737214,9.542,1.085,2011PASJ...63.1117U,0.2629,0.2927,TBD,Phot,Bus-DeMeo,L,VIS,L
2759,51033.0,2000 GD122,2.79444182,0.1726757,8.93265,10.062,0.138,2011ApJ...741...68M,0.0442,0.1862,TBD,Phot,Bus-DeMeo,C,VIS,C
2760,11639.0,1997 AO4,2.74436423,0.10622941,5.897348,9.468,0.217,2011ApJ...741...68M,0.0715,0.1898,TBD,Phot,Bus-DeMeo,V,VIS,V
2761,23613.0,1996 EK6,2.7049022,0.10706817,7.411139,9.188,0.114,2011ApJ...741...68M,0.0582,0.1859,TBD,Phot,Bus-DeMeo,C,NIR,C
2762,7984.0,Marius,2.63201931,0.1999095,9.044871,10.204,0.049,2014ApJ...791..121M,0.0557,0.1845,TBD,Phot,Bus-DeMeo,C,VIS,C
2763,45481.0,2000 AK233,2.66697642,0.16788451,11.468878,12.97,0.395,2021PSJ.....2..162M,0.0378,0.194,TBD,Phot,Bus-DeMeo,X,VIS,X
2764,14691.0,2000 AK119,2.61565522,0.15033847,12.216444,12.849,0.172,2012ApJ...759L...8M,0.1546,0.1861,TBD,Phot,Bus-DeMeo,S,VIS,S
2765,18889.0,2000 CC28,2.65205164,0.13682433,11.901857,13.061,0.654,2022PSJ.....3...56H,0.0452,0.21505000000000002,TBD,Phot,Bus-DeMeo,S,VIS,S
2766,6476.0,1987 VT,2.78565245,0.1776359,17.625818,12.6,,2022PSJ.....3...56H,0.1593,,TBD,Phot,Bus-DeMeo,S,NIR,S
2767,67999.0,2000 XC32,2.72512403,0.08084513,12.492198,12.022,1.344,2011PASJ...63.1117U,0.0109,0.2897,TBD,Phot,Bus-DeMeo,C,VIS,C
2768,35552.0,1998 FE115,2.67033823,0.13496375,11.269595,12.491,0.251,2016AJ....152...63N,0.0472,0.1885,TBD,Phot,Bus-DeMeo,C,VIS,C
2769,15923.0,1997 VN3,2.58504159,0.18980925,18.11584,12.805,3.523,2020PSJ.....1....5M,0.0398,0.5803,TBD,Phot,Bus-DeMeo,K,VIS,K
2770,9968.0,Serpe,2.56827902,0.05236546,12.996994,12.393,0.699,2012ApJ...759L...8M,0.065,0.216,TBD,Phot,Bus-DeMeo,C,VIS,C
2771,10191.0,1996 NU1,2.67715936,0.05528895,10.190307,12.279,0.073,2016AJ....152...63N,0.0561,0.1846,TBD,Phot,Bus-DeMeo,X,VIS,X
2772,29697.0,1998 YR1,2.73268588,0.05946809,12.638216,12.146,0.046,2011ApJ...741...68M,0.0342,0.1844,TBD,Phot,Bus-DeMeo,C,VIS,C
2773,15185.0,4104 T-1,2.54650375,0.09624272,10.522879,12.529,2.197,2021PSJ.....2..162M,0.0373,0.3961,TBD,Phot,Bus-DeMeo,X,VIS,X
2774,16057.0,1999 JO75,2.67692475,0.1375719,10.424772,13.423,1.145,2017AJ....154..168M,0.0456,0.2511,TBD,Phot,Bus-DeMeo,C,VIS,C
2775,3932.0,Edshay,2.56514661,0.1655285,14.574788,12.186,0.136,2011ApJ...741...68M,0.1956,0.1856,TBD,Phot,Bus-DeMeo,C,VIS,C
2776,50684.0,2000 ER111,2.78182417,0.1474884,18.331219,12.473,0.283,2011ApJ...741...68M,0.0564,0.1897,TBD,Phot,Bus-DeMeo,C,VIS,C
2777,1495.0,Helsinki,2.63916664,0.15508693,12.7252,12.275,0.2455,2022PSJ.....3...56H,0.2812,0.1885,TBD,Phot,Bus-DeMeo,S,VIS,S
2778,11683.0,1998 FO11,2.61966259,0.05067078,12.988443,12.994,0.131,2016AJ....152...63N,0.0409,0.1853,TBD,Phot,Bus-DeMeo,B,VIS,B
2779,2277.0,Moreau,2.60038696,0.12391698,11.553034,12.171,0.122,2014ApJ...791..121M,0.1646,0.1853,TBD,Phot,Bus-DeMeo,S,NIR,S
2780,1893.0,Jakoba,2.70846876,0.05387428,10.035749,12.585,0.195,2011ApJ...741...68M,0.2125,0.1868,TBD,Phot,Bus-DeMeo,S,NIR,S
2781,29757.0,1999 CH8,2.63363462,0.13515305,12.555809,12.356,1.689,2016AJ....152...63N,0.0424,0.3297,TBD,Phot,Bus-DeMeo,S,VIS,S
2782,45443.0,2000 AR179,2.80369416,0.13907227,12.14875,12.358,0.069,2016AJ....152...63N,0.0432,0.1845,TBD,Phot,Bus-DeMeo,S,VIS,S
2783,28610.0,2000 EM158,2.58950093,0.24360293,15.67043,13.501,2.239,2020PSJ.....1....5M,0.0595,0.3794,TBD,Phot,Bus-DeMeo,X,VIS,X
2784,7750.0,McEwen,2.76053655,0.3753158,15.853736,14.445,0.323,2017AJ....154..168M,0.044,0.1896,TBD,Phot,Bus-DeMeo,C,VIS,C
2785,31723.0,1999 JT61,2.67437228,0.28968898,16.0445,14.477,1.459,2015ApJ...814..117N,0.0385,0.2731,TBD,Phot,Bus-DeMeo,B,VIS,B
2786,15967.0,Clairearmstrong,2.63848983,0.28768658,12.215143,14.927,0.074,2020PSJ.....1....5M,0.0444,0.1845,TBD,Phot,Bus-DeMeo,B,VIS,B


==> appendixcsv/bins_cits.csv <==
,num,name,semi,ecc,inc,diam,diam_unc,diam_bib,albedo,albedo_unc,albedo_bib,tax_method,tax_scheme,tax_class,tax_waverange,tax_complex
0,4370.0,Dickens,2.19631709,0.19948275,2.558584,3.775,0.198,2011ApJ...741...68M,0.2057,0.212,TBD,Spec,Mahlke,S,VISNIR,S
1,326732.0,2003 HB6,2.71084025,0.57098789,6.621829,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
2,143649.0,2003 QQ47,1.08530537,0.18700794,62.103264,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
3,31346.0,1998 PB1,2.02919973,0.42998167,5.963483,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
4,3523.0,Arina,2.37233602,0.13419285,9.666755,9.22,0.089,2011PASJ...63.1117U,0.2176,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
5,1626.0,Sadeya,2.36389985,0.27333731,25.310722,14.816,0.275,2015ApJ...814..117N,0.2689,0.1879,TBD,Spec,Mahlke,S,VISNIR,S
6,3865.0,Lindbloom,2.39817189,0.07905758,6.553522,9.164,0.088,2012ApJ...759L...8M,0.1327,0.1852,TBD,Spec,Mahlke,K,VISNIR,K
7,3657.0,Ermolova,2.31312882,0.13173834,5.789134,6.22,0.742,2011PASJ...63.1117U,0.34,0.3014,TBD,Spec,Mahlke,V,VISNIR,V
8,85275.0,1994 LY,1.89097033,0.44218511,17.715099,2.855,1.141,2016AJ....152...63N,0.0619,0.8203,TBD,Spec,Mahlke,P,VISNIR,P
9,1656.0,Suomi,1.87739369,0.12354463,25.072552,7.564,0.175,2016AJ....152...63N,0.2136,0.1899,TBD,Spec,Mahlke,S,VISNIR,S
10,5817.0,Robertfrazer,2.40702243,0.34087122,21.109551,6.931,0.774,2017A&A...603A..55A,0.2429,0.2895,TBD,Spec,Mahlke,S,VISNIR,S
11,1480.0,Aunus,2.20203432,0.10866419,4.859867,6.615,0.048,2014ApJ...791..121M,0.2239,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
12,85628.0,1998 KV2,1.59238717,0.33161156,13.025554,0.829,0.044,2021PSJ.....2..162M,0.3235,0.2126,TBD,Spec,Mahlke,Q,VISNIR,Q
13,3669.0,Vertinskij,2.21386317,0.0699486,4.824534,6.401,0.076,2014ApJ...791..121M,0.2082,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
14,5037.0,Habing,2.27386163,0.11061794,7.030941,5.626,0.09,2022PSJ.....3...30M,0.2391,0.187,TBD,Spec,Mahlke,V,VISNIR,V
15,489486.0,2007 GS3,1.06120402,0.12902381,15.089508,0.652,0.25,2021PSJ.....2..162M,0.0742,0.7887,TBD,Spec,Mahlke,C,VISNIR,C
16,2019.0,van Albada,2.24136218,0.16499374,4.043593,7.893,0.081,2022PSJ.....3...30M,0.2707,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
17,2873.0,Binzel,2.25145772,0.15800415,5.900134,6.922,0.079,2014ApJ...791..121M,0.2458,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
18,2070.0,Humason,2.24946728,0.15491536,2.752979,4.584,0.183,2011ApJ...741...68M,0.3137,0.2008,TBD,Spec,Mahlke,S,VISNIR,S
19,7002.0,Bronshten,2.35697454,0.33293921,4.584179,3.12,0.312,2017A&A...603A..55A,0.1918,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
20,4666.0,Dietz,2.3404202,0.23323118,24.494332,6.728,0.4,2016AJ....152...63N,0.2439,0.2193,TBD,Spec,Mahlke,A,VISNIR,A
21,15745.0,Yuliya,1.71980681,0.25495132,14.42768,0.77,0.154,2010AJ....140..770T,0.3177,0.4404,TBD,Spec,Mahlke,S,VISNIR,S
22,2491.0,Tvashtri,1.87772406,0.05404784,22.864479,3.131,0.091,2022PSJ.....3...30M,0.6913,0.1932,TBD,Spec,Mahlke,A,VISNIR,A
23,4435.0,Holt,2.31719545,0.33426072,21.937716,5.559,0.2655,2022PSJ.....3...56H,0.2541,0.20779999999999998,TBD,Spec,Mahlke,S,VISNIR,S
24,3122.0,Florence,1.76874091,0.42327113,22.144843,4.4,0.034,2022PSJ.....3...30M,0.2583,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
25,190166.0,2005 UP156,2.11593054,0.46961552,4.208456,1.038,0.023,2015ApJ...814..117N,0.2026,0.1895,TBD,Spec,Mahlke,S,VISNIR,S
26,2881.0,Meiden,2.24891614,0.15351448,4.620379,5.839,0.066,2014ApJ...791..121M,0.2549,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
27,3792.0,Preston,2.29243158,0.21929036,23.677485,5.132,0.2,2016AJ....152...63N,0.2901,0.2,TBD,Spec,Mahlke,S,VISNIR,S
28,1798.0,Watts,2.19959395,0.12249437,6.193365,6.882,0.09,2012ApJ...759L...8M,0.2289,0.1861,TBD,Spec,Mahlke,S,VISNIR,S
29,226514.0,2003 UX34,1.09507519,0.61586737,2.563386,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
30,1016.0,Anitra,2.21928306,0.12740863,6.036204,9.984,0.075,2011ApJ...741...68M,0.2968,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
31,6384.0,Kervin,1.93652188,0.07684724,26.284519,3.693,0.229,2016AJ....152...63N,0.3735,0.2221,TBD,Spec,Mahlke,S,VISNIR,S
32,2343.0,Siding Spring,2.33450026,0.2554201,1.769335,5.197,0.314,2011ApJ...741...68M,0.258,0.2203,TBD,Spec,Mahlke,S,VISNIR,S
33,4272.0,Entsuji,2.36788001,0.24940756,9.272002,7.555,0.218,2016AJ....152...63N,0.1935,0.193,TBD,Spec,Mahlke,S,VISNIR,S
34,410777.0,2009 FD,1.16388956,0.49291222,3.126592,0.472,0.045,2014ApJ...784..110M,0.0106,0.2651,TBD,Spec,Mahlke,Ch,VISNIR,Ch
35,348400.0,2005 JF21,2.22499514,0.53571918,10.848552,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
36,2449.0,Kenos,1.90878016,0.16832575,24.987407,3.12,0.248,2017A&A...603A..55A,0.4353,0.2433,TBD,Spec,Mahlke,E,VISNIR,E
37,190208.0,2006 AQ,2.05271333,0.48629847,4.087272,0.86,0.31,2021PSJ.....2..162M,0.1265,0.7441,TBD,Spec,Mahlke,S,VISNIR,S
38,523775.0,2014 YB35,1.87599522,0.48410098,12.649494,0.281,0.011,2016AJ....152...63N,0.5077,0.2002,TBD,Spec,Mahlke,V,VISNIR,V
39,357439.0,2004 BL86,1.50238413,0.40233943,23.781637,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
40,68063.0,2000 YJ66,2.33310996,0.45801432,5.720547,2.299,0.0745,2016AJ....152..172T,0.2108,0.19525,TBD,Spec,Mahlke,V,VISNIR,V
41,399307.0,1991 RJ2,2.20968902,0.42749222,8.94772,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
42,3841.0,Dicicco,2.27453497,0.15946415,5.220189,6.261,0.141,2015ApJ...814..117N,0.2279,0.1896,TBD,Spec,Mahlke,S,VISNIR,S
43,5261.0,Eureka,1.52349574,0.06476125,20.280676,2.279,0.155,2016AJ....152...63N,0.119,0.229,TBD,Spec,Mahlke,A,VISNIR,A
44,8306.0,Shoko,2.24176989,0.2205465,4.780805,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
45,2577.0,Litva,1.90448797,0.13779508,22.914793,4.254,0.425,2017A&A...603A..55A,0.599,0.2718,TBD,Spec,Mahlke,S,VISNIR,S
46,26074.0,Carlwirtz,1.81113035,0.08915923,31.606003,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
47,4765.0,Wasserburg,1.94577807,0.05980634,23.708044,1.777,0.485,2011ApJ...741...68M,1.258,0.5761,TBD,Spec,Mahlke,P,VISNIR,P
48,4440.0,Tchantches,1.92117177,0.07732613,21.345177,2.093,0.586,2011ApJ...741...68M,1.1105,0.5895,TBD,Spec,Mahlke,K,VISNIR,K
49,3034.0,Climenhaga,2.32473929,0.21012477,4.92529,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
50,285263.0,1998 QE2,2.42198862,0.57198747,12.86638,2.854,0.654,2010AJ....140..770T,0.0266,0.4939,TBD,Spec,Mahlke,C,VISNIR,C
51,5646.0,1990 TR,2.14307915,0.43618005,7.908405,2.489,0.0565,2011AJ....141..109M,0.1782,0.18969999999999998,TBD,Spec,Mahlke,Q,VISNIR,Q
52,2047.0,Smetana,1.87208446,0.00342599,25.27681,3.13,0.15,2012ApJ...759L...8M,0.4018,0.2077,TBD,Spec,Mahlke,S,VISNIR,S
53,7888.0,1993 UC,2.43620468,0.66347219,26.086904,2.587,0.616,2017AJ....154..168M,0.2407,0.5106,TBD,Spec,Mahlke,S,VISNIR,S
54,4383.0,Suruga,2.42394541,0.0644016,7.157775,6.434,0.104,2011ApJ...741...68M,0.2302,0.187,TBD,Spec,Mahlke,V,VISNIR,V
55,1727.0,Mette,1.85421829,0.10163558,22.894747,5.44,0.544,2017A&A...603A..55A,0.5198,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
56,7187.0,Isobe,1.93753308,0.08619485,21.787621,5.202,1.143,2016AJ....152...63N,0.1566,0.4765,TBD,Spec,Mahlke,S,VISNIR,S
57,3873.0,Roddy,1.89191932,0.13409821,23.352296,6.953,0.455,2015ApJ...814..117N,0.2436,0.226,TBD,Spec,Mahlke,S,VISNIR,S
58,1052.0,Belgica,2.23633105,0.14361078,4.695715,10.244,0.101,2011ApJ...741...68M,0.2742,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
59,136993.0,1998 ST49,2.3078048,0.59555736,24.488068,0.758,0.205,2021PSJ.....2..162M,0.2289,0.5714,TBD,Spec,Mahlke,S,VISNIR,S
60,153958.0,2002 AM31,1.70317939,0.45154024,4.644928,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
61,5143.0,Heracles,1.83383218,0.77237358,9.025855,3.4,0.132,2010AJ....140..770T,0.3436,0.1999,TBD,Spec,Mahlke,Q,VISNIR,Q
62,363599.0,2004 FG11,1.58673226,0.72376915,3.131522,0.152,0.003,2014ApJ...784..110M,0.288,0.1884,TBD,Spec,Mahlke,Q,VISNIR,Q
63,2815.0,Soma,2.23309404,0.1691272,5.705265,6.931,0.112,2014ApJ...791..121M,0.2544,0.187,TBD,Spec,Mahlke,S,VISNIR,S
64,99913.0,1997 CZ5,2.29199042,0.39818211,24.95172,5.365,0.536,2017A&A...603A..55A,0.2443,0.2718,TBD,Spec,Mahlke,S,VISNIR,S
65,2121.0,Sevastopol,2.18384457,0.17806659,4.379187,9.042,0.046,2018A&A...612A..85A,0.2283,0.1845,TBD,Spec,Mahlke,S,VISNIR,S
66,8026.0,Johnmckay,1.92515316,0.07487515,19.936072,1.69,0.239,2011ApJ...741...68M,0.6127,0.3375,TBD,Spec,Mahlke,E,VISNIR,E
67,2131.0,Mayall,1.88721017,0.11126923,33.98835,8.31,0.06,2015ApJ...814..117N,0.2108,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
68,26471.0,Tracybecker,1.91788317,0.15417878,19.691078,5.662,0.605,2015ApJ...814..117N,0.2297,0.2821,TBD,Spec,Mahlke,S,VISNIR,S
69,4607.0,Seilandfarm,2.26391787,0.01938187,2.250816,7.241,0.151,2012ApJ...759L...8M,0.1526,0.1889,TBD,Spec,Mahlke,S,VISNIR,S
70,7369.0,Gavrilin,2.36998136,0.31932372,21.806337,6.077,0.686,2016AJ....152...63N,0.2206,0.2914,TBD,Spec,Mahlke,S,VISNIR,S
71,450894.0,2008 BT18,2.22142944,0.59341312,8.134723,0.77,0.227,2020PSJ.....1....9M,0.1592,0.6177,TBD,Spec,Mahlke,V,VISNIR,V
72,399774.0,2005 NB7,2.0434898,0.51803216,12.707272,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
73,5481.0,Kiuchi,2.33959876,0.06302803,5.959919,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
74,3749.0,Balam,2.23686099,0.10969631,5.381126,4.669,0.258,2011ApJ...741...68M,0.3378,0.2148,TBD,Spec,Mahlke,S,VISNIR,S
75,162483.0,2000 PJ5,0.87269467,0.37364353,51.181247,0.757,0.0205,2015Icar..258...82K,0.2943,0.192,TBD,Spec,Mahlke,Q,VISNIR,Q
76,153591.0,2001 SN263,1.98726178,0.48008758,6.693689,2.5,0.3,2015Icar..248..499B,0.0405,0.3025,TBD,Spec,Mahlke,C,VISNIR,C
77,7225.0,Huntress,2.34064311,0.20351103,6.861979,6.641,0.306,2016AJ....152...63N,0.1952,0.206,TBD,Spec,Mahlke,S,VISNIR,S
78,1866.0,Sisyphus,1.8934344,0.53837384,41.206021,5.906,0.113,2011PASJ...63.1117U,0.5302,0.1881,TBD,Spec,Mahlke,S,VISNIR,S
79,3673.0,Levy,2.34575481,0.18346094,7.091356,6.19,0.202,2012ApJ...759L...8M,0.2855,0.1954,TBD,Spec,Mahlke,V,VISNIR,V
80,939.0,Isberga,2.24660948,0.1768658,2.583813,10.913,0.087,2014ApJ...791..121M,0.2286,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
81,1453.0,Fennia,1.89687872,0.02794074,23.674428,7.69,0.353,2010AJ....140..933R,0.2852,0.2058,TBD,Spec,Mahlke,S,VISNIR,S
82,4951.0,Iwamoto,2.25635006,0.16718267,7.532132,5.375,0.041,2014ApJ...791..121M,0.2389,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
83,1830.0,Pogson,2.1881554,0.0560286,3.956557,8.225,0.158,2014ApJ...791..121M,0.2381,0.1882,TBD,Spec,Mahlke,S,VISNIR,S
84,374851.0,2006 VV2,2.38607811,0.60567677,23.731902,1.034,0.033,2011PASJ...63.1117U,0.3389,0.195,TBD,Spec,Mahlke,S,VISNIR,S
85,1338.0,Duponta,2.26410351,0.11281272,4.816476,7.764,0.085,2014ApJ...791..121M,0.2393,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
86,2486.0,Metsahovi,2.26793594,0.0806874,8.406351,8.26,0.048,2012ApJ...759L...8M,0.2255,0.1846,TBD,Spec,Mahlke,V,VISNIR,V
87,2478.0,Tokai,2.22630918,0.0677945,4.140829,9.924,0.042,2012Icar..221..365P,0.2059,0.1844,TBD,Spec,Mahlke,S,VISNIR,S
88,3073.0,Kursk,2.24203485,0.13707071,5.035316,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
89,2754.0,Efimov,2.22764176,0.23230044,5.712472,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
90,4786.0,Tatianina,2.35734976,0.19473654,7.253216,3.322,0.236,2011ApJ...741...68M,0.6431,0.2326,TBD,Spec,Mahlke,A,VISNIR,A
91,6084.0,Bascom,2.31303687,0.23627691,23.002162,6.345,0.289,2016AJ....152...63N,0.2718,0.2055,TBD,Spec,Mahlke,S,VISNIR,S
92,7088.0,Ishtar,1.98114265,0.38983565,8.296605,1.255,0.306,2021PSJ.....2..162M,0.206,0.5213,TBD,Spec,Mahlke,S,VISNIR,S
93,1717.0,Arlon,2.19584662,0.12877763,6.191437,8.817,0.239,2016AJ....152...63N,0.2757,0.192,TBD,Spec,Mahlke,S,VISNIR,S
94,3169.0,Ostro,1.89184642,0.06707065,24.901464,5.047,0.1805,2022PSJ.....3...56H,0.5508,0.19885,TBD,Spec,Mahlke,E,VISNIR,E
95,3703.0,Volkonskaya,2.33124144,0.13388224,6.744879,3.729,0.112,2011ApJ...741...68M,0.2465,0.1938,TBD,Spec,Mahlke,V,VISNIR,V
96,3309.0,Brorfelde,1.81769967,0.05318722,21.133631,4.922,0.104,2015ApJ...814..117N,0.2243,0.189,TBD,Spec,Mahlke,S,VISNIR,S
97,1862.0,Apollo,1.47061009,0.5599659,6.353057,1.55,0.07,2013A&A...555A..20R,0.2645,0.2052,TBD,Spec,Mahlke,Q,VISNIR,Q
98,809.0,Lundia,2.28310614,0.1926261,7.146056,9.6,1.1,2017MNRAS.471..941B,0.248,0.294,TBD,Spec,Mahlke,V,VISNIR,V
99,1139.0,Atami,1.94750452,0.25534346,13.086291,8.907,0.891,2017A&A...603A..55A,0.2012,0.272,TBD,Spec,Mahlke,S,VISNIR,S
100,76818.0,Brianenke,1.92983844,0.09550207,18.131222,2.6,0.3,2012Icar..221.1130M,0.7466,0.2953,TBD,Spec,Mahlke,E,VISNIR,E
101,5905.0,Johnson,1.91020354,0.07200361,27.521149,4.744,0.078,2015ApJ...814..117N,0.2008,0.1871,TBD,Spec,Mahlke,S,VISNIR,S
102,9069.0,Hovland,1.91288411,0.11835363,19.571563,2.9,0.4,2012Icar..221.1130M,0.355,0.3317,TBD,Spec,Mahlke,S,VISNIR,S
103,276049.0,2002 CE26,2.23356748,0.56093268,47.2959,2.3,0.2,2006Icar..184..198S,0.0711,0.2533,TBD,Spec,Mahlke,Ch,VISNIR,Ch
104,854.0,Frostia,2.36840819,0.17335865,6.087377,8.049,0.284,2018A&A...612A..85A,0.4203,0.1973,TBD,Spec,Mahlke,V,VISNIR,V
105,164121.0,2003 YT1,1.10965336,0.29192425,44.062109,1.144,0.121,2011ApJ...741...68M,0.3892,0.2805,TBD,Spec,Mahlke,V,VISNIR,V
106,85938.0,1999 DJ4,1.85391184,0.48338927,9.143374,0.479,0.093,2011AJ....141..109M,0.2526,0.42984999999999995,TBD,Spec,Mahlke,S,VISNIR,S
107,4674.0,Pauling,1.85862812,0.07057352,19.439906,4.724,0.056,2016AJ....152...63N,0.197,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
108,1089.0,Tama,2.21371123,0.12783884,3.726537,13.1,,2019pdss.data....3H,0.215,,TBD,Spec,Mahlke,S,VISNIR,S
109,65803.0,Didymos,1.64432409,0.38392333,3.407879,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
110,162000.0,1990 OS,1.67841058,0.4626256,1.092064,0.32,0.11,2020PSJ.....1....5M,0.2403,0.7118,TBD,Spec,Mahlke,S,VISNIR,S
111,69230.0,Hermes,1.6554608,0.6237943,6.067041,0.803,0.121,2012Icar..221.1130M,0.264,0.3532,TBD,Spec,Mahlke,S,VISNIR,S
112,3782.0,Celle,2.41574553,0.09341391,5.248706,6.074,0.311,2011ApJ...741...68M,0.3565,0.2108,TBD,Spec,Mahlke,V,VISNIR,V
113,1509.0,Esclangona,1.86631169,0.03220809,22.318636,9.528,0.584,2018A&A...612A..85A,0.1858,0.2213,TBD,Spec,Mahlke,S,VISNIR,S
114,66063.0,1998 RO1,0.99097112,0.7200671,22.689731,0.62,0.16999999999999998,2008Icar..193..535W,0.2525,0.5855,TBD,Spec,Mahlke,S,VISNIR,S
115,88710.0,2001 SL9,1.06149373,0.27012866,21.903024,0.75,0.29,2016AJ....152...63N,0.2636,0.795,TBD,Spec,Mahlke,S,VISNIR,S
116,66391.0,Moshup,0.64238002,0.68836001,38.878874,1.317,0.04,2006Sci...314.1276O,0.2248,0.194,TBD,Spec,Mahlke,Q,VISNIR,Q
117,185851.0,2000 DP107,1.36533496,0.37649053,8.672009,0.784,0.123,2017AJ....154..168M,0.1338,0.3639,TBD,Spec,Mahlke,M,VISNIR,M
118,137170.0,1999 HF1,0.81915336,0.46249612,25.65843,4.139,0.6234999999999999,2005Icar..175...92W,0.1384,0.35375,TBD,Spec,Mahlke,K,VISNIR,K
119,175706.0,1996 FG3,1.05412953,0.3497217,1.99183,1.71,0.07,2011MNRAS.418.1246W,0.0254,0.2016,TBD,Spec,Mahlke,C,VISNIR,C
120,31345.0,1998 PG,2.01568203,0.39136619,6.502846,0.815,0.285,2020PSJ.....1....5M,0.2403,0.7232,TBD,Spec,Mahlke,S,VISNIR,S
121,3671.0,Dionysus,2.19921788,0.54114137,13.526861,0.916,0.131,2011AJ....141..109M,0.4822,0.3402,TBD,Spec,Mahlke,E,VISNIR,E
122,35107.0,1991 VH,1.13732842,0.14421536,13.911433,0.914,0.035,2016AJ....152...63N,0.364,0.1995,TBD,Spec,Mahlke,S,VISNIR,S
123,5407.0,1992 AX,1.8382015,0.2774988,11.389843,4.007,0.205,2016AJ....152...63N,0.2236,0.2107,TBD,Spec,Mahlke,S,VISNIR,S
124,385186.0,1994 AW1,1.10498426,0.07564613,24.097636,0.817,0.025,2017AJ....154..168M,0.2284,0.1941,TBD,Spec,Mahlke,L,VISNIR,L


==> appendixcsv/binsbk_cits.csv <==
,num,name,semi,ecc,inc,diam,diam_unc,diam_bib,albedo,albedo_unc,albedo_bib,tax_method,tax_scheme,tax_class,tax_waverange,tax_complex
0,164202.0,2004 EW,0.9879466,0.27904084,4.668927,0.158,0.025500000000000002,2011AJ....141..109M,0.306,0.3718,TBD,Spec,Mahlke,E,VISNIR,E
1,6239.0,Minos,1.15119442,0.41266058,3.941781,0.474,0.10400000000000001,2011AJ....141..109M,0.2934,0.47640000000000005,TBD,Spec,Mahlke,S,VISNIR,S
2,4581.0,Asclepius,1.02270349,0.35695548,4.917573,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
3,226514.0,2003 UX34,1.09507519,0.61586737,2.563386,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
4,216523.0,2001 HY7,0.9137837,0.41210307,5.211128,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
5,162385.0,2000 BM19,0.74056435,0.35864757,6.888162,0.753,0.115,2020PSJ.....1....9M,0.1152,0.3567,TBD,Spec,Mahlke,Q,VISNIR,Q
6,153201.0,2000 WO107,0.91118151,0.78068778,7.769732,0.51,0.083,2011ApJ...743..156M,0.1247,0.374,TBD,Spec,Mahlke,M,VISNIR,M
7,175706.0,1996 FG3,1.05412953,0.3497217,1.99183,1.71,0.07,2011MNRAS.418.1246W,0.0254,0.2016,TBD,Spec,Mahlke,C,VISNIR,C
8,410777.0,2009 FD,1.16388956,0.49291222,3.126592,0.472,0.045,2014ApJ...784..110M,0.0106,0.2651,TBD,Spec,Mahlke,Ch,VISNIR,Ch
9,138175.0,2000 EE104,1.00406057,0.29309962,5.237982,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
10,462959.0,2011 DU,1.17164317,0.31775502,2.944293,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
11,310442.0,2000 CH59,0.8627475,0.42325383,3.259444,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
12,469737.0,2005 NW44,0.77930214,0.48321883,6.073074,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
13,433953.0,1997 XR2,1.07613496,0.20085164,7.192138,0.264,0.096,2016AJ....152...63N,0.1047,0.7502,TBD,Spec,Mahlke,M,VISNIR,M
14,2340.0,Hathor,0.84378885,0.44985522,5.860361,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
15,281375.0,2008 JV19,0.98557853,0.24846529,7.226027,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
16,481394.0,2006 SF6,0.95011252,0.2806164,5.839522,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
17,85990.0,1999 JV6,1.008344,0.31119733,5.359173,0.442,,2019A&A...631A.149R,0.0705,,TBD,Spec,Mahlke,C,VISNIR,C
18,5604.0,1992 FE,0.92861702,0.40606149,4.715079,0.952,0.015,2003Icar..166..116D,0.2157,0.1869,TBD,Spec,Mahlke,V,VISNIR,V
19,65733.0,1993 PC,1.15407237,0.47425312,4.147449,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
20,518810.0,2010 CF19,1.19296691,0.26989201,7.177687,0.083,0.006,2014ApJ...784..110M,0.4665,0.2342,TBD,Spec,Mahlke,S,VISNIR,S
21,363505.0,2003 UC20,0.7811153,0.33693141,3.810105,1.881,0.012,2016AJ....152...63N,0.0193,0.1846,TBD,Spec,Mahlke,P,VISNIR,P
22,163348.0,2002 NN4,0.87585762,0.43453402,5.419672,0.665,0.246,2021PSJ.....2..162M,0.0371,0.7624,TBD,Spec,Mahlke,Ch,VISNIR,Ch
23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,329437.0,2002 OA22,0.93541146,0.2432269,6.885187,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
25,422686.0,2000 AC6,0.8536736,0.28638881,4.699498,0.176,0.005,2014ApJ...784..110M,0.1271,0.1928,TBD,Spec,Mahlke,S,VISNIR,S
26,152754.0,1999 GS6,1.19123772,0.49728417,2.020207,0.414,0.077,2011ApJ...743..156M,0.1964,0.4151,TBD,Spec,Mahlke,S,VISNIR,S
27,98943.0,2001 CC21,1.03220892,0.21909713,4.808028,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
28,462238.0,2008 CN1,0.77068685,0.34771814,7.218057,0.225,0.005,2011ApJ...743..156M,0.19,0.1895,TBD,Spec,Mahlke,Q,VISNIR,Q
29,66146.0,1998 TU3,0.78759834,0.48377486,5.409474,2.896,1.041,2020PSJ.....1....5M,0.3495,0.7421,TBD,Spec,Mahlke,Q,VISNIR,Q
30,437844.0,1999 MN,0.67399292,0.66530474,2.035076,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
31,138971.0,2001 CB21,1.03358999,0.33326209,7.918982,0.344,0.012,2011PASJ...63.1117U,0.578,0.197,TBD,Spec,Mahlke,S,VISNIR,S
32,33342.0,1998 WT24,0.71878781,0.41758196,7.367446,0.403,0.061,2004PhDT.......371D,0.6737,0.3544,TBD,Spec,Mahlke,K,VISNIR,K
33,208023.0,1999 AQ10,0.93446929,0.23570474,6.49825,0.148,0.039,2016AJ....152..172T,0.4995,0.56155,TBD,Spec,Mahlke,S,VISNIR,S
34,162004.0,1991 VE,0.89082523,0.66454807,7.217514,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
35,401885.0,2001 RV17,0.91472515,0.34238798,7.529895,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
36,2062.0,Aten,0.96692508,0.18280475,18.934196,0.765,0.03,2016AJ....152...63N,0.4322,0.2002,TBD,Spec,Mahlke,Q,VISNIR,Q
37,7822.0,1991 CS,1.12268501,0.16462913,37.123775,1.444,0.014,2017AJ....154..168M,0.1009,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
38,474163.0,1999 SO5,1.08591221,0.06528222,13.366275,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
39,452389.0,2002 NW16,1.10889112,0.03035889,14.163498,0.845,0.01,2020PSJ.....1....5M,0.1206,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
40,418849.0,2008 WM64,1.00570765,0.10640247,33.52351,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
41,443103.0,2013 WT67,1.03492838,0.1921493,21.469648,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
42,420738.0,2012 TS,0.98978456,0.11337667,16.463462,0.24,0.07,2020PSJ.....1....5M,0.1415,0.6117,TBD,Spec,Mahlke,S,VISNIR,S
43,518735.0,2009 JL1,1.17997776,0.17073931,11.512594,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
44,489486.0,2007 GS3,1.06120402,0.12902381,15.089508,0.652,0.25,2021PSJ.....2..162M,0.0742,0.7887,TBD,Spec,Mahlke,C,VISNIR,C
45,35107.0,1991 VH,1.13732842,0.14421536,13.911433,0.914,0.035,2016AJ....152...63N,0.364,0.1995,TBD,Spec,Mahlke,S,VISNIR,S
46,385186.0,1994 AW1,1.10498426,0.07564613,24.097636,0.817,0.025,2017AJ....154..168M,0.2284,0.1941,TBD,Spec,Mahlke,L,VISNIR,L
47,447221.0,2005 UO5,1.16110973,0.1503089,19.67882,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
48,506459.0,2002 AL14,1.03757934,0.12616888,22.996747,0.785,0.188,2015A&A...578A..42R,0.1947,0.5132,TBD,Spec,Mahlke,S,VISNIR,S
49,87024.0,2000 JS66,1.19669885,0.18977416,14.4338,0.312,0.049,2011AJ....141..109M,0.6176,0.36560000000000004,TBD,Spec,Mahlke,S,VISNIR,S
50,207945.0,1991 JW,1.03907644,0.11863646,8.709759,0.423,0.029,2011ApJ...743..156M,0.1427,0.2296,TBD,Spec,Mahlke,S,VISNIR,S
51,199003.0,2005 WJ56,0.95907496,0.15207371,21.614017,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
52,87684.0,2000 SY2,0.85863037,0.64281142,19.226365,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
53,203471.0,2002 AU4,0.85543828,0.37356382,17.183389,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
54,484795.0,2009 DE47,1.09558167,0.27566661,20.059315,0.44,0.14,2020PSJ.....1....5M,0.3312,0.6625,TBD,Spec,Mahlke,Q,VISNIR,Q
55,141079.0,2001 XS30,1.1645201,0.82809488,28.526291,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
56,141525.0,2002 FV5,1.08700564,0.72465045,34.03733,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
57,466507.0,2014 FK33,0.97554919,0.50353072,26.958568,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
58,138852.0,2000 WN10,1.00133734,0.29807747,21.510729,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
59,338292.0,2002 UA31,0.79871925,0.48717851,30.706717,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
60,277475.0,2005 WK4,1.01057414,0.23734151,9.84357,0.259,0.075,2020PSJ.....1....9M,0.215,0.6077,TBD,Spec,Mahlke,S,VISNIR,S
61,345705.0,2006 VB14,0.76694879,0.42114447,31.023819,0.398,0.095,2012ApJ...760L..12M,0.4124,0.5117,TBD,Spec,Mahlke,Q,VISNIR,Q
62,161989.0,Cacus,1.12320531,0.2139384,26.062451,0.677,0.025,2016AJ....152...63N,0.4425,0.1985,TBD,Spec,Mahlke,S,VISNIR,S
63,86450.0,2000 CK33,0.96799984,0.41485233,18.109687,0.64,0.2,2021PSJ.....2..162M,0.1865,0.6516,TBD,Spec,Mahlke,S,VISNIR,S
64,480922.0,2002 XP37,0.95498714,0.35931497,21.530264,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
65,85989.0,1999 JD6,0.88307437,0.63276975,17.063634,1.623,0.025,2011ApJ...743..156M,0.0952,0.1868,TBD,Spec,Mahlke,K,VISNIR,K
66,311554.0,2006 BQ147,0.81997271,0.42223578,24.380629,0.38,0.02,2016AJ....152...63N,0.3904,0.2122,TBD,Spec,Mahlke,S,VISNIR,S
67,2100.0,Ra-Shalom,0.83199755,0.43664227,15.755725,2.3,0.2,2008Icar..193...20S,0.0972,0.2533,TBD,Spec,Mahlke,K,VISNIR,K
68,152931.0,2000 EA107,0.92981047,0.45575642,28.578657,1.623,0.049,2020PSJ.....1....5M,0.1934,0.1939,TBD,Spec,Mahlke,Q,VISNIR,Q
69,68950.0,2002 QF15,1.05704178,0.34430715,25.151229,1.127,0.04,2020PSJ.....1....5M,0.3865,0.1974,TBD,Spec,Mahlke,S,VISNIR,S
70,512245.0,2016 AU8,0.9821372,0.20005486,9.184028,0.251,0.066,2020PSJ.....1....5M,0.3309,0.5572,TBD,Spec,Mahlke,S,VISNIR,S
71,344074.0,1997 UH9,0.83001203,0.47472287,25.490647,0.463,0.118,2020PSJ.....1....9M,0.2051,0.542,TBD,Spec,Mahlke,S,VISNIR,S
72,141498.0,2002 EZ16,0.92159197,0.56649737,30.137225,0.43,0.16,2020PSJ.....1....5M,0.3838,0.7666,TBD,Spec,Mahlke,Q,VISNIR,Q
73,85770.0,1998 UP1,0.99805303,0.34516446,33.179904,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
74,474179.0,1999 VS6,1.1975996,0.22307649,27.971865,0.395,0.13,2020PSJ.....1....5M,0.2617,0.6835,TBD,Spec,Mahlke,S,VISNIR,S
75,219071.0,1997 US9,1.05286374,0.28205917,20.018668,0.657,0.193,2012ApJ...760L..12M,0.5296,0.6157,TBD,Spec,Mahlke,S,VISNIR,S
76,515767.0,2015 JA2,1.03415238,0.34928521,16.420831,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
77,4769.0,Castalia,1.0632343,0.48305987,8.885577,1.395,0.033,2017AJ....154..168M,0.0883,0.1902,TBD,Spec,Mahlke,S,VISNIR,S
78,138893.0,2000 YH66,1.17297609,0.74350839,18.342159,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Ch,VISNIR,Ch
79,90367.0,2003 LC5,1.1555894,0.42628174,16.880362,1.678,0.0265,2015Icar..258...82K,0.0459,0.1869,TBD,Spec,Mahlke,C,VISNIR,C
80,302311.0,2002 AA,1.1478847,0.30233263,11.277081,0.32,0.086,2020PSJ.....1....9M,0.2943,0.5682,TBD,Spec,Mahlke,S,VISNIR,S
81,3753.0,Cruithne,0.99776799,0.51495294,19.80377,1.834,0.084,2011PASJ...63.1117U,0.3253,0.2057,TBD,Spec,Mahlke,S,VISNIR,S
82,137805.0,1999 YK5,0.82936633,0.55822406,16.747904,2.473,0.027,2016AJ....152...63N,0.0587,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
83,96590.0,1998 XB,0.90782321,0.35108475,13.603812,1.136,0.295,2012ApJ...760L..12M,0.3984,0.5511,TBD,Spec,Mahlke,S,VISNIR,S
84,3362.0,Khufu,0.98952098,0.46859495,9.917132,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
85,85953.0,1999 FK21,0.73879221,0.70310548,12.60998,0.632,0.126,2017AJ....154..168M,0.2299,0.4392,TBD,Spec,Mahlke,S,VISNIR,S
86,17511.0,1992 QN,1.18964388,0.3587208,9.583026,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
87,464798.0,2004 JX20,0.90160741,0.26570511,10.534493,1.126,0.01,2017AJ....154..168M,0.0247,0.1851,TBD,Spec,Mahlke,C,VISNIR,C
88,66391.0,Moshup,0.64238002,0.68836001,38.878874,1.317,0.04,2006Sci...314.1276O,0.2248,0.194,TBD,Spec,Mahlke,Q,VISNIR,Q
89,235756.0,2004 VC,1.133384,0.25879472,39.146606,1.111,0.032,2020PSJ.....1....9M,0.0534,0.193,TBD,Spec,Mahlke,C,VISNIR,C
90,1865.0,Cerberus,1.07992597,0.46704717,16.100669,1.2,,2022PSJ.....3...56H,0.2359,,TBD,Spec,Mahlke,Q,VISNIR,Q
91,313276.0,2002 AX1,0.87991532,0.54175156,32.999949,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
92,163899.0,2003 SD220,0.82761136,0.20989988,8.538171,0.8,0.021,2020PSJ.....1....5M,0.2404,0.1915,TBD,Spec,Mahlke,S,VISNIR,S
93,137158.0,1999 FB,1.17999991,0.60692821,12.896892,0.743,0.197,2020PSJ.....1....5M,0.2173,0.5614,TBD,Spec,Mahlke,S,VISNIR,S
94,152978.0,2000 GJ147,1.16224108,0.23666599,25.006292,0.525,0.012,2016AJ....152...63N,0.0952,0.1898,TBD,Spec,Mahlke,M,VISNIR,M
95,86667.0,2000 FO10,0.85943442,0.5946617,14.288588,0.74,0.022,2016AJ....152...63N,0.2996,0.1936,TBD,Spec,Mahlke,S,VISNIR,S
96,11500.0,Tomaiyowit,1.07983603,0.35596147,10.309472,0.738,0.007,2021PSJ.....2..162M,0.1455,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
97,164121.0,2003 YT1,1.10965336,0.29192425,44.062109,1.144,0.121,2011ApJ...741...68M,0.3892,0.2805,TBD,Spec,Mahlke,V,VISNIR,V
98,162015.0,1994 TF2,0.993089,0.28394031,23.755621,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
99,398188.0,Agni,0.86437449,0.27334422,13.253749,0.455,0.007,2022PSJ.....3...30M,0.1581,0.1868,TBD,Spec,Mahlke,S,VISNIR,S
100,1566.0,Icarus,1.07805798,0.82691013,22.802162,1.069,0.059,2015ApJ...814..117N,0.3847,0.2147,TBD,Spec,Mahlke,S,VISNIR,S
101,260141.0,2004 QT24,1.13273564,0.25191554,17.746505,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
102,230111.0,2001 BE10,0.82306094,0.3692615,17.506297,0.4,0.06,2011ApJ...741...68M,0.2162,0.352,TBD,Spec,Mahlke,S,VISNIR,S
103,163243.0,2002 FB3,0.76157209,0.6017298,20.281839,1.617,0.013,2020PSJ.....1....9M,0.1606,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
104,137170.0,1999 HF1,0.81915336,0.46249612,25.65843,4.139,0.6234999999999999,2005Icar..175...92W,0.1384,0.35375,TBD,Spec,Mahlke,K,VISNIR,K
105,3554.0,Amun,0.97402544,0.28065346,23.357846,3.187,0.03,2015ApJ...814..117N,0.0752,0.1852,TBD,Spec,Mahlke,M,VISNIR,M
106,25143.0,Itokawa,1.32414677,0.2801134,1.621257,0.326,0.011,2006Sci...312.1330F,0.57,0.05,2018Icar..311..175T,Spec,Mahlke,S,VISNIR,S
107,154330.0,2002 VX94,1.47660479,0.40892898,7.158562,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
108,455148.0,1994 UG,1.23921076,0.29275847,5.214327,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
109,471240.0,2011 BT15,1.29290493,0.30239498,1.661736,0.097,0.024,2020PSJ.....1....9M,0.3922,0.528,TBD,Spec,Mahlke,S,VISNIR,S
110,163249.0,2002 GT,1.34444817,0.33486672,6.969548,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
111,85585.0,Mjolnir,1.29756997,0.35628841,4.082933,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
112,140158.0,2001 SX169,1.34715134,0.46110068,2.517507,0.566,0.011,2022PSJ.....3...30M,0.2175,0.1883,TBD,Spec,Mahlke,S,VISNIR,S
113,65717.0,1993 BX3,1.39532319,0.28085614,2.809186,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
114,152560.0,1991 BN,1.44353507,0.39808449,3.444841,0.29,0.1,2016AJ....152..172T,0.4268,0.7179,TBD,Spec,Mahlke,S,VISNIR,S
115,382758.0,2003 GY,1.37972393,0.31707678,4.674091,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
116,3361.0,Orpheus,1.21036945,0.32302268,2.66183,0.348,0.055,2011ApJ...743..156M,0.2558,0.3659,TBD,Spec,Mahlke,S,VISNIR,S
117,380128.0,1997 WB21,1.45970794,0.31715962,3.390405,0.18,0.04,2021PSJ.....2..162M,0.4251,0.4811,TBD,Spec,Mahlke,S,VISNIR,S
118,162783.0,2000 YJ11,1.3136274,0.23226563,7.262697,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
119,163364.0,2002 OD20,1.36503647,0.36914279,4.192025,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
120,162567.0,2000 RW37,1.24736037,0.2500758,13.748421,0.33,0.011,2016AJ....152...63N,0.1667,0.1959,TBD,Spec,Mahlke,S,VISNIR,S
121,139622.0,2001 QQ142,1.42275952,0.31104848,9.315575,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
122,480823.0,1998 YW5,1.24025936,0.62040451,8.338548,0.217,0.054,2020PSJ.....1....9M,0.3007,0.5307,TBD,Spec,Mahlke,S,VISNIR,S
123,412976.0,1987 WC,1.36224792,0.2339258,15.844571,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
124,11066.0,Sigurd,1.39146906,0.37547494,36.882809,2.358,0.099,2016AJ....152...63N,0.2523,0.2024,TBD,Spec,Mahlke,S,VISNIR,S
125,7482.0,1994 PC1,1.34861864,0.32950385,33.471165,1.052,0.303,2012ApJ...760L..12M,0.3492,0.6048,TBD,Spec,Mahlke,S,VISNIR,S
126,137052.0,Tjelvar,1.24792069,0.80946607,14.906947,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
127,1943.0,Anteros,1.43040609,0.25605945,8.706005,2.305,0.048,2015ApJ...814..117N,0.1761,0.1889,TBD,Spec,Mahlke,S,VISNIR,S
128,86829.0,2000 GR146,1.46277068,0.57486018,14.37122,1.609,0.047,2015ApJ...814..117N,0.287,0.1932,TBD,Spec,Mahlke,Q,VISNIR,Q
129,13651.0,1997 BR,1.33559139,0.30562279,17.247045,0.56,0.02,2015ApJ...814..117N,0.3825,0.1976,TBD,Spec,Mahlke,S,VISNIR,S
130,36284.0,2000 DM8,1.4844313,0.55388434,46.765241,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
131,194126.0,2001 SG276,1.43265854,0.24775031,26.680129,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
132,162181.0,1999 LF6,1.40958492,0.28056188,18.944282,0.732,0.022,2015ApJ...814..117N,0.1683,0.1938,TBD,Spec,Mahlke,S,VISNIR,S
133,155110.0,2005 TB,1.26140356,0.3483482,30.381571,0.681,0.033,2016AJ....152...63N,0.3774,0.2081,TBD,Spec,Mahlke,S,VISNIR,S
134,17182.0,1999 VU,1.38707686,0.55358202,9.269383,2.834,0.227,2020PSJ.....1....5M,0.0312,0.2441,TBD,Spec,Mahlke,C,VISNIR,C
135,137062.0,1998 WM,1.22457573,0.31530985,22.514235,1.189,0.056,2015ApJ...814..117N,0.2733,0.2069,TBD,Spec,Mahlke,R,VISNIR,R
136,5645.0,1990 SP,1.3545829,0.38714131,13.505206,1.667,0.0235,2022PSJ.....3...30M,0.083,0.18635000000000002,TBD,Spec,Mahlke,P,VISNIR,P
137,6047.0,1991 TB1,1.45441626,0.3521659,23.476416,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
138,326302.0,1998 VN,1.38690218,0.34481227,12.03401,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
139,279744.0,1998 KM3,1.670673,0.61112261,4.657523,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
140,453778.0,2011 JK,1.91214558,0.46348915,6.687011,0.507,0.181,2021PSJ.....2..162M,0.2838,0.7374,TBD,Spec,Mahlke,S,VISNIR,S
141,7474.0,1992 TC,1.56560934,0.29225896,7.087834,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
142,387505.0,1998 KN3,1.54216761,0.87346171,2.290164,1.06,0.02,2014ApJ...784..110M,0.0603,0.188,TBD,Spec,Mahlke,M,VISNIR,M
143,496817.0,1989 VB,1.86117202,0.46035556,2.185169,0.237,0.066,2020PSJ.....1....5M,0.3263,0.5866,TBD,Spec,Mahlke,S,VISNIR,S
144,5011.0,Ptah,1.63574332,0.50020109,7.410359,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
145,8014.0,1990 MF,1.74716185,0.45617261,1.867294,0.34,0.11,2021PSJ.....2..162M,0.4286,0.6728,TBD,Spec,Mahlke,S,VISNIR,S
146,265962.0,2006 CG,1.82952683,0.336171,4.351364,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
147,12923.0,Zephyr,1.96222199,0.49216353,5.305336,2.06,0.014,2011AJ....141..109M,0.1956,0.1847,TBD,Spec,Mahlke,Q,VISNIR,Q
148,220839.0,2004 VA,1.90212025,0.59497266,3.689459,1.724,0.525,2020PSJ.....1....9M,0.0605,0.6363,TBD,Spec,Mahlke,P,VISNIR,P
149,3352.0,McAuliffe,1.8789668,0.36901877,4.770603,1.55,0.43,2020PSJ.....1....5M,0.3065,0.5846,TBD,Spec,Mahlke,S,VISNIR,S
150,413002.0,1999 VG22,1.64653346,0.32964489,2.849381,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
151,140039.0,2001 SO73,1.82014854,0.56887656,4.855919,0.52,0.13,2020PSJ.....1....5M,0.3365,0.5329,TBD,Spec,Mahlke,S,VISNIR,S
152,153591.0,2001 SN263,1.98726178,0.48008758,6.693689,2.5,0.3,2015Icar..248..499B,0.0405,0.3025,TBD,Spec,Mahlke,C,VISNIR,C
153,153958.0,2002 AM31,1.70317939,0.45154024,4.644928,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
154,523811.0,2008 TQ2,1.84274004,0.41972333,3.872704,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
155,11284.0,Belenus,1.74007426,0.33735245,1.991799,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
156,65803.0,Didymos,1.64432409,0.38392333,3.407879,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
157,36017.0,1999 ND43,1.52343022,0.31430677,5.549909,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
158,37479.0,1130 T-1,1.99723475,0.27880838,7.756501,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
159,363831.0,2005 PY16,1.97524557,0.52540749,6.416392,0.373,0.12,2017AJ....154..168M,0.231,0.6693,TBD,Spec,Mahlke,S,VISNIR,S
160,179806.0,2002 TD66,1.85778589,0.53462465,4.926723,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
161,154715.0,2004 LB6,1.61853131,0.49080021,4.099368,0.43,0.125,2016AJ....152..172T,0.3665,0.61355,TBD,Spec,Mahlke,S,VISNIR,S
162,448721.0,2011 BN24,1.54425035,0.41200638,3.935343,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Ch,VISNIR,Ch
163,436724.0,2011 UW158,1.62054711,0.37635839,4.571691,0.341,0.113,2020PSJ.....1....9M,0.1547,0.6879,TBD,Spec,Mahlke,C,VISNIR,C
164,302871.0,2003 HA22,1.87667641,0.39499276,1.608867,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
165,257744.0,2000 AD205,1.6950078,0.5862697,7.925641,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
166,277127.0,2005 GW119,1.64043367,0.23325923,2.882858,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
167,173664.0,2001 JU2,1.51739452,0.26892061,4.015004,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
168,162000.0,1990 OS,1.67841058,0.4626256,1.092064,0.32,0.11,2020PSJ.....1....5M,0.2403,0.7118,TBD,Spec,Mahlke,S,VISNIR,S
169,190208.0,2006 AQ,2.05271333,0.48629847,4.087272,0.86,0.31,2021PSJ.....2..162M,0.1265,0.7441,TBD,Spec,Mahlke,S,VISNIR,S
170,203217.0,2001 FX9,1.93287074,0.33022137,3.500795,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
171,363599.0,2004 FG11,1.58673226,0.72376915,3.131522,0.152,0.003,2014ApJ...784..110M,0.288,0.1884,TBD,Spec,Mahlke,Q,VISNIR,Q
172,34613.0,2000 UR13,2.06872811,0.38737913,6.17569,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
173,136564.0,1977 VA,1.86550827,0.39445408,2.984893,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
174,85867.0,1999 BY9,1.83058486,0.30203577,0.943451,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
175,206378.0,2003 RB,1.78789809,0.43917726,6.724834,0.37,0.02,2016AJ....152...63N,0.4042,0.2136,TBD,Spec,Mahlke,S,VISNIR,S
176,8037.0,1993 HO1,1.98649681,0.41797375,5.907655,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
177,496816.0,1989 UP,1.86125248,0.47204171,3.85528,0.198,0.049,2020PSJ.....1....5M,0.2641,0.5281,TBD,Spec,Mahlke,Q,VISNIR,Q
178,31345.0,1998 PG,2.01568203,0.39136619,6.502846,0.815,0.285,2020PSJ.....1....5M,0.2403,0.7232,TBD,Spec,Mahlke,S,VISNIR,S
179,452302.0,1995 YR1,1.69764507,0.82712015,3.570281,0.683,0.259,2020PSJ.....1....9M,0.0306,0.7805,TBD,Spec,Mahlke,P,VISNIR,P
180,283319.0,1992 WR4,1.96142194,0.33620675,5.342867,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
181,164400.0,2005 GN59,1.6566896,0.46780788,6.625893,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
182,153814.0,2001 WN5,1.71157834,0.46713437,1.918717,0.932,0.011,2022PSJ.....3...30M,0.0982,0.1857,TBD,Spec,Mahlke,C,VISNIR,C
183,69230.0,Hermes,1.6554608,0.6237943,6.067041,0.803,0.121,2012Icar..221.1130M,0.264,0.3532,TBD,Spec,Mahlke,S,VISNIR,S
184,360191.0,1988 TA,1.54027389,0.4785159,2.532223,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,A,VISNIR,A
185,163697.0,2003 EF54,1.60890768,0.47281136,2.951227,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
186,7341.0,1991 VK,1.84137142,0.50587925,5.408314,0.793,0.039,2011PASJ...63.1117U,0.4576,0.2088,TBD,Spec,Mahlke,Q,VISNIR,Q
187,354952.0,2006 FJ9,1.74906233,0.34516438,4.124827,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
188,96631.0,1999 FP59,1.69890165,0.25945843,1.77141,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
189,141593.0,2002 HK12,2.0015971,0.52900217,2.349161,0.422,0.097,2021PSJ.....2..162M,0.4925,0.4952,TBD,Spec,Mahlke,E,VISNIR,E
190,554126.0,2012 NP,2.08905979,0.47134444,7.366864,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
191,142348.0,2002 RX211,2.0646452,0.45749425,6.06954,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
192,3288.0,Seleucus,2.03287567,0.45631871,5.930995,2.491,0.074,2015ApJ...814..117N,0.2062,0.1936,TBD,Spec,Mahlke,S,VISNIR,S
193,155334.0,2006 DZ169,2.03408831,0.40879517,6.61662,1.15,0.305,2011AJ....141..109M,0.1713,0.56155,TBD,Spec,Mahlke,S,VISNIR,S
194,5653.0,Camarillo,1.793868,0.30464226,6.876605,1.537,0.019,2022PSJ.....3...30M,0.2321,0.1859,TBD,Spec,Mahlke,S,VISNIR,S
195,535844.0,2015 BY310,1.58556772,0.40082486,4.83251,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
196,139056.0,2001 FY,1.88635959,0.32711386,4.733173,0.32,0.048,2003Icar..166..116D,0.3637,0.352,TBD,Spec,Mahlke,S,VISNIR,S
197,31346.0,1998 PB1,2.02919973,0.42998167,5.963483,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
198,5189.0,1990 UQ,1.55179265,0.47808356,3.578985,0.55,0.17,2021PSJ.....2..162M,0.423,0.645,TBD,Spec,Mahlke,Q,VISNIR,Q
199,425450.0,2010 EV45,1.85039542,0.37032346,7.935052,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
200,143404.0,2003 BD44,1.96839014,0.60601777,2.662858,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
201,90416.0,2003 YK118,1.69555276,0.49188506,7.835788,0.981,0.021,2016AJ....152...63N,0.052,0.1891,TBD,Spec,Mahlke,C,VISNIR,C
202,422699.0,2000 PD3,1.99801005,0.5920428,7.699616,0.62,0.24,2016AJ....152...63N,0.224,0.7958,TBD,Spec,Mahlke,S,VISNIR,S
203,381906.0,2010 CL19,1.54283065,0.64565363,7.312321,0.52,0.1,2016AJ....152...63N,0.491,0.4265,TBD,Spec,Mahlke,Q,VISNIR,Q
204,175189.0,2005 EC224,2.05744787,0.38651787,2.624539,0.64,0.16,2020PSJ.....1....5M,0.2064,0.5329,TBD,Spec,Mahlke,Q,VISNIR,Q
205,162998.0,2001 SK162,1.92586986,0.47440422,1.679998,0.875,0.005,2022PSJ.....3...30M,0.1233,0.1846,TBD,Spec,Mahlke,D,VISNIR,D
206,440212.0,2004 OB,1.68092195,0.43024309,3.442239,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
207,337866.0,2001 WL15,1.98616669,0.47558262,6.945852,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
208,496818.0,1993 RA,1.91838505,0.41640101,5.605033,0.358,0.057499999999999996,2011AJ....141..109M,0.2439,0.3706,TBD,Spec,Mahlke,Q,VISNIR,Q
209,216258.0,2006 WH1,1.67117056,0.48525555,2.632907,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
210,381677.0,2009 BJ81,1.85115802,0.45506231,5.837955,0.471,0.012,2015ApJ...814..117N,0.3707,0.1911,TBD,Spec,Mahlke,S,VISNIR,S
211,11054.0,1991 FA,1.9791872,0.44639923,3.078111,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
212,20425.0,1998 VD35,1.5645026,0.47688899,6.98821,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
213,249595.0,1997 GH28,2.00444625,0.37035168,7.01601,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
214,164211.0,2004 JA27,1.66632698,0.42337654,2.25806,0.3,0.08,2021PSJ.....2..162M,0.311,0.5642,TBD,Spec,Mahlke,S,VISNIR,S
215,86039.0,1999 NC43,1.75960884,0.57878101,7.132125,1.476,0.091,2011PASJ...63.1117U,0.3349,0.2217,TBD,Spec,Mahlke,Q,VISNIR,Q
216,523666.0,2012 RS16,2.09994738,0.43587222,5.027733,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,O,VISNIR,O
217,144898.0,2004 VD17,1.50797503,0.58870746,4.223919,0.377,0.092,2020PSJ.....1....9M,0.3519,0.5217,TBD,Spec,Mahlke,E,VISNIR,E
218,293726.0,2007 RQ17,1.57797804,0.3690609,2.008612,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
219,141053.0,2001 XT1,1.52834793,0.57966005,2.73127,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
220,275611.0,1999 XX262,1.53285139,0.18169962,8.229508,1.483,0.011,2020PSJ.....1....5M,0.0441,0.1848,TBD,Spec,Mahlke,Ch,VISNIR,Ch
221,13111.0,Papacosmas,1.94163489,0.09632218,27.351403,2.939,0.576,2016AJ....152...63N,0.3521,0.4331,TBD,Spec,Mahlke,S,VISNIR,S
222,4531.0,Asaro,1.86195433,0.04048546,23.979898,2.216,0.082,2011ApJ...741...68M,0.6606,0.1985,TBD,Spec,Mahlke,E,VISNIR,E
223,3635.0,Kreutz,1.7946198,0.08424144,19.223712,2.94,0.294,2017A&A...603A..55A,0.2179,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
224,25884.0,Asai,1.95451485,0.08059966,21.562475,1.914,0.462,2011ApJ...741...68M,0.5959,0.5167,TBD,Spec,Mahlke,E,VISNIR,E
225,230269.0,2001 XZ6,1.94818801,0.18386771,26.885589,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
226,16589.0,Hastrup,1.93371864,0.07821563,20.01727,2.15,0.354,2011ApJ...741...68M,0.5422,0.3773,TBD,Spec,Mahlke,E,VISNIR,E
227,24654.0,Fossett,1.89432008,0.16447269,27.3456,2.17,0.217,2017A&A...603A..55A,0.5522,0.2719,TBD,Spec,Mahlke,E,VISNIR,E
228,15692.0,1984 RA,1.92614248,0.10166022,23.218435,1.718,0.316,2011ApJ...741...68M,0.5821,0.4114,TBD,Spec,Mahlke,E,VISNIR,E
229,6646.0,Churanta,1.9249866,0.09996926,17.587553,1.968,0.233,2011ApJ...741...68M,0.6653,0.3,TBD,Spec,Mahlke,E,VISNIR,E
230,171730.0,2000 WX50,1.77424688,0.19386882,12.881786,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
231,4764.0,Joneberhart,1.93169297,0.04731775,24.834086,2.826,0.081,2011ApJ...741...68M,0.5354,0.1929,TBD,Spec,Mahlke,E,VISNIR,E
232,100553.0,Dariofo,1.78443074,0.16339689,9.807644,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
233,7829.0,Jaroff,1.95203755,0.07531264,17.869238,2.726,0.158,2011ApJ...741...68M,0.4365,0.2176,TBD,Spec,Mahlke,E,VISNIR,E
234,53433.0,1999 VV10,1.84392474,0.06990976,23.081634,2.08,0.059,2011ApJ...741...68M,0.2483,0.1927,TBD,Spec,Mahlke,S,VISNIR,S
235,9069.0,Hovland,1.91288411,0.11835363,19.571563,2.9,0.4,2012Icar..221.1130M,0.355,0.3317,TBD,Spec,Mahlke,S,VISNIR,S
236,4440.0,Tchantches,1.92117177,0.07732613,21.345177,2.093,0.586,2011ApJ...741...68M,1.1105,0.5895,TBD,Spec,Mahlke,K,VISNIR,K
237,45874.0,2000 WM3,1.95714766,0.09562293,23.15679,1.45,0.286,2011ApJ...741...68M,0.5653,0.4354,TBD,Spec,Mahlke,E,VISNIR,E
238,9554.0,Dumont,1.90490518,0.05018581,24.870978,2.899,0.069,2016AJ....152...63N,0.2481,0.1903,TBD,Spec,Mahlke,S,VISNIR,S
239,5261.0,Eureka,1.52349574,0.06476125,20.280676,2.279,0.155,2016AJ....152...63N,0.119,0.229,TBD,Spec,Mahlke,A,VISNIR,A
240,134746.0,2000 BO6,1.83888746,0.14857106,19.746674,1.3,0.13,2017A&A...603A..55A,0.1991,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
241,24077.0,1999 TD233,1.9608891,0.05481321,18.751735,2.284,0.093,2011ApJ...741...68M,0.3816,0.2014,TBD,Spec,Mahlke,E,VISNIR,E
242,20043.0,Ellenmacarthur,1.96903423,0.05779797,18.263129,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
243,6461.0,Adam,1.95250772,0.10203107,23.425047,2.6,0.47,2016AJ....152...63N,0.4336,0.4058,TBD,Spec,Mahlke,E,VISNIR,E
244,5579.0,Uhlherr,1.94892982,0.09767957,23.543193,2.442,0.491,2011ApJ...741...68M,0.6075,0.4423,TBD,Spec,Mahlke,E,VISNIR,E
245,53431.0,1999 UQ10,1.83651876,0.14415398,25.370536,2.679,0.189,2015ApJ...814..117N,0.3936,0.232,TBD,Spec,Mahlke,S,VISNIR,S
246,105445.0,2000 QW182,1.80364646,0.05318532,22.89041,2.313,0.367,2012ApJ...759L...8M,0.2956,0.3669,TBD,Spec,Mahlke,S,VISNIR,S
247,317699.0,2003 PP9,1.7819318,0.18768198,15.730802,0.73,0.073,2017A&A...603A..55A,0.2357,0.2719,TBD,Spec,Mahlke,Q,VISNIR,Q
248,66251.0,1999 GJ2,1.53552714,0.1980291,11.279094,1.048,0.22149999999999997,2011AJ....141..109M,0.2434,0.46125,TBD,Spec,Mahlke,S,VISNIR,S
249,30935.0,Davasobel,1.90340283,0.11767768,27.806592,2.408,0.085,2011ApJ...741...68M,0.3979,0.1973,TBD,Spec,Mahlke,S,VISNIR,S
250,16585.0,1992 QR,1.92337211,0.10460043,22.99675,2.0,0.294,2011ApJ...741...68M,0.5768,0.3469,TBD,Spec,Mahlke,E,VISNIR,E
251,6394.0,1990 QM2,1.938282,0.09294462,22.822023,2.881,0.213,2022PSJ.....3...30M,0.5701,0.2362,TBD,Spec,Mahlke,S,VISNIR,S
252,4736.0,Johnwood,1.95740551,0.13952485,21.96858,2.722,0.066,2022PSJ.....3...30M,0.775,0.1905,TBD,Spec,Mahlke,E,VISNIR,E
253,5627.0,Short,1.87783894,0.0208666,26.351117,2.68,0.29,2015ApJ...814..117N,0.4157,0.2842,TBD,Spec,Mahlke,S,VISNIR,S
254,6141.0,Durda,1.81816151,0.14283175,16.453064,1.944,0.12,2022PSJ.....3...30M,0.7828,0.2218,TBD,Spec,Mahlke,E,VISNIR,E
255,7087.0,Lewotsky,1.95613495,0.10120826,19.54564,2.579,0.072,2011ApJ...741...68M,0.5548,,TBD,Spec,Mahlke,E,VISNIR,E
256,152627.0,1997 DF,1.5416733,0.14673274,18.672359,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
257,76818.0,Brianenke,1.92983844,0.09550207,18.131222,2.6,0.3,2012Icar..221.1130M,0.7466,0.2953,TBD,Spec,Mahlke,E,VISNIR,E
258,91450.0,1999 RV24,1.8876501,0.10670334,26.490388,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
259,68359.0,2001 OZ13,1.51747433,0.17421146,9.855932,0.62,0.135,2011AJ....141..109M,0.2926,0.47320000000000007,TBD,Spec,Mahlke,S,VISNIR,S
260,53424.0,1999 SC3,1.86607771,0.06301772,23.146283,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
261,1920.0,Sarmiento,1.9301552,0.10587586,22.799851,2.854,0.164,2011ApJ...741...68M,0.4968,0.2171,TBD,Spec,Mahlke,E,VISNIR,E
262,25318.0,1999 CH12,1.92784434,0.07073496,21.139526,2.234,0.145,2011ApJ...741...68M,0.2611,0.2254,TBD,Spec,Mahlke,S,VISNIR,S
263,3800.0,Karayusuf,1.57781451,0.07564877,14.846914,1.889,0.182,2015ApJ...814..117N,0.3932,0.2666,TBD,Spec,Mahlke,S,VISNIR,S
264,31881.0,2000 FL15,1.78405103,0.11371869,21.081534,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
265,7783.0,1994 JD,1.93437471,0.07703626,23.533683,2.336,0.089,2022PSJ.....3...30M,0.5782,0.1993,TBD,Spec,Mahlke,E,VISNIR,E
266,130206.0,2000 AK201,1.9072608,0.12466485,26.215446,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
267,3691.0,Bede,1.77431347,0.28408978,20.36142,1.95,0.107,2011ApJ...743..156M,0.5533,0.2144,TBD,Spec,Mahlke,E,VISNIR,E
268,380981.0,2006 SU131,1.72711253,0.39516211,9.658427,0.449,0.114,2020PSJ.....1....9M,0.267,0.5402,TBD,Spec,Mahlke,S,VISNIR,S
269,154993.0,2005 EA94,1.51615137,0.66353426,10.326904,0.828,0.05,2011ApJ...743..156M,0.1596,0.2203,TBD,Spec,Mahlke,Q,VISNIR,Q
270,99278.0,2001 QA68,1.90203016,0.23096017,20.474212,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
271,11885.0,Summanus,1.70334401,0.4744124,19.432164,1.216,0.432,2021PSJ.....2..162M,0.0467,0.734,TBD,Spec,Mahlke,C,VISNIR,C
272,159533.0,2001 HH31,1.65440137,0.28896035,12.851554,0.71,0.33,2016AJ....152..172T,0.2968,0.95075,TBD,Spec,Mahlke,S,VISNIR,S
273,10295.0,Hippolyta,1.97496263,0.33360504,19.244036,1.31,0.131,2017A&A...603A..55A,0.2092,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
274,154278.0,2002 TB9,1.80381367,0.59180729,29.766488,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
275,142040.0,2002 QE15,1.66700232,0.34449846,28.249982,1.274,0.049,2016AJ....152...63N,0.341,0.1996,TBD,Spec,Mahlke,S,VISNIR,S
276,525477.0,2005 FC3,1.97474794,0.58832066,9.864673,0.367,0.103,2020PSJ.....1....9M,0.2321,0.5908,TBD,Spec,Mahlke,Q,VISNIR,Q
277,88188.0,2000 XH44,2.00948906,0.39115882,11.361787,1.363,0.279,2012Icar..221..365P,0.342,0.4489,TBD,Spec,Mahlke,V,VISNIR,V
278,168381.0,1997 LY4,1.80317609,0.27180582,8.357842,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
279,23183.0,2000 OY21,1.82397456,0.40093129,40.974642,1.098,0.049,2012ApJ...760L..12M,0.5468,0.2047,TBD,Spec,Mahlke,Q,VISNIR,Q
280,154347.0,2002 XK4,1.84981093,0.69211833,17.753301,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
281,154029.0,2002 CY46,1.89030934,0.46240247,44.195531,1.628,0.051,2012ApJ...760L..12M,0.1555,0.1946,TBD,Spec,Mahlke,S,VISNIR,S
282,333578.0,2006 KM103,1.57336608,0.37677095,11.681921,0.204,0.053,2012ApJ...760L..12M,0.3498,0.5513,TBD,Spec,Mahlke,S,VISNIR,S
283,445267.0,2009 SD229,2.09808847,0.40998493,8.119705,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
284,523694.0,2014 GF50,1.54190474,0.21466161,8.184048,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
285,333358.0,2001 WN1,1.50184853,0.3030823,14.073217,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
286,143992.0,2004 AF,1.97076819,0.55404409,27.135982,1.601,0.536,2020PSJ.....1....5M,0.2346,0.6945,TBD,Spec,Mahlke,S,VISNIR,S
287,137032.0,1998 UO1,1.59570203,0.7630465,25.496878,1.305,0.38,2014ApJ...784..110M,0.2228,0.6108,TBD,Spec,Mahlke,Q,VISNIR,Q
288,85628.0,1998 KV2,1.59238717,0.33161156,13.025554,0.829,0.044,2021PSJ.....2..162M,0.3235,0.2126,TBD,Spec,Mahlke,Q,VISNIR,Q
289,143624.0,2003 HM16,1.96714527,0.57606574,35.59289,2.141,0.043,2015ApJ...814..117N,0.1592,0.1885,TBD,Spec,Mahlke,S,VISNIR,S
290,283377.0,2000 PO9,1.98164292,0.30989755,16.320019,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
291,388945.0,2008 TZ3,1.59168636,0.39128992,8.698642,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
292,138937.0,2001 BK16,2.07277828,0.67804364,31.815474,0.873,0.209,2020PSJ.....1....5M,0.2018,0.513,TBD,Spec,Mahlke,S,VISNIR,S
293,329338.0,2001 JW2,1.69824791,0.48852719,9.585815,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
294,154276.0,2002 SY50,1.70491826,0.68866008,8.745159,1.06,0.35,2015ApJ...814..117N,0.132,0.6856,TBD,Spec,Mahlke,S,VISNIR,S
295,543319.0,2013 YE38,2.06599822,0.624862,34.173369,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
296,3988.0,Huma,1.5445706,0.31659866,10.76732,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
297,54690.0,2001 EB,1.62938475,0.25663474,35.362051,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
298,343098.0,2009 DV42,1.6149524,0.27523086,19.927787,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
299,313538.0,2002 YB12,1.6866195,0.55163057,14.019722,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
300,53426.0,1999 SL5,1.92302459,0.53834769,22.768362,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
301,139345.0,2001 KA67,1.80551236,0.70169728,22.275646,2.769,0.159,2020PSJ.....1....9M,0.0435,0.2171,TBD,Spec,Mahlke,C,VISNIR,C
302,143678.0,2003 SA224,1.64949648,0.32860856,13.865576,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
303,54789.0,2001 MZ7,1.77581174,0.28764998,24.470177,1.567,0.025,2011ApJ...743..156M,0.656,0.1869,TBD,Spec,Mahlke,E,VISNIR,E
304,382503.0,2001 RE8,1.53653337,0.23292122,14.038069,0.75,0.29,2020PSJ.....1....5M,0.0644,0.795,TBD,Spec,Mahlke,P,VISNIR,P
305,39572.0,1993 DQ1,2.03716853,0.4920795,10.022146,1.55,0.66,2015ApJ...814..117N,0.1747,0.8713,TBD,Spec,Mahlke,S,VISNIR,S
306,86819.0,2000 GK137,1.99605476,0.50577045,10.062623,0.927,0.264,2015ApJ...814..117N,0.2113,0.5986,TBD,Spec,Mahlke,S,VISNIR,S
307,144411.0,2004 EW9,1.91783346,0.53333963,8.787894,2.14,0.95,2021PSJ.....2..162M,0.0925,0.9068,TBD,Spec,Mahlke,P,VISNIR,P
308,99248.0,2001 KY66,1.86631924,0.50770458,10.612651,1.121,0.052,2021PSJ.....2..162M,0.3466,0.2063,TBD,Spec,Mahlke,S,VISNIR,S
309,312473.0,2008 SX245,1.994353,0.45699019,11.842234,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
310,86067.0,1999 RM28,1.81724992,0.32327178,30.545311,1.284,0.251,2011ApJ...743..156M,0.2792,0.4322,TBD,Spec,Mahlke,R,VISNIR,R
311,480856.0,2001 NZ1,2.01632415,0.40432186,24.610009,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
312,186822.0,2004 FE31,1.57358032,0.45265312,13.064393,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
313,170891.0,2004 TY16,1.98182238,0.40580301,8.155975,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
314,153953.0,2002 AD9,1.77325555,0.80904622,31.031269,1.211,0.229,2020PSJ.....1....9M,0.2212,0.4207,TBD,Spec,Mahlke,L,VISNIR,L
315,430804.0,2005 AD13,1.94969756,0.754988,12.375956,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
316,523775.0,2014 YB35,1.87599522,0.48410098,12.649494,0.281,0.011,2016AJ....152...63N,0.5077,0.2002,TBD,Spec,Mahlke,V,VISNIR,V
317,86326.0,1999 WK13,1.84433223,0.36268172,34.310445,1.337,0.032,2021PSJ.....2..162M,0.1064,0.1903,TBD,Spec,Mahlke,S,VISNIR,S
318,436775.0,2012 LC1,2.00976625,0.76423772,34.389761,1.224,0.393,2020PSJ.....1....9M,0.2881,0.6681,TBD,Spec,Mahlke,S,VISNIR,S
319,24475.0,2000 VN2,1.97547478,0.44134213,14.628799,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
320,6569.0,Ondaatje,1.62612264,0.22063361,22.639476,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
321,458135.0,2010 GE25,2.06558437,0.46871584,21.65237,0.304,0.052,2011ApJ...743..156M,0.1477,0.3885,TBD,Spec,Mahlke,S,VISNIR,S
322,294739.0,2008 CM,1.56595304,0.40800703,36.008973,0.798,0.233,2016AJ....152...63N,0.4084,0.6123,TBD,Spec,Mahlke,S,VISNIR,S
323,89958.0,2002 LY45,1.64164607,0.88636643,9.909116,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
324,11398.0,1998 YP11,1.72124238,0.388872,15.023171,1.435,0.396,2012Icar..221..365P,0.2341,0.58185,TBD,Spec,Mahlke,S,VISNIR,S
325,285838.0,2001 FA1,1.88238272,0.36000545,33.823754,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
326,12538.0,1998 OH,1.54152511,0.40621057,24.537681,1.663,0.329,2011ApJ...743..156M,0.2814,0.4364,TBD,Spec,Mahlke,S,VISNIR,S
327,86324.0,1999 WA2,1.96690731,0.43452877,34.601016,2.184,0.672,2012ApJ...760L..12M,0.1873,0.6424,TBD,Spec,Mahlke,S,VISNIR,S
328,18882.0,1999 YN4,1.68507141,0.23214813,36.812658,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
329,4055.0,Magellan,1.82023499,0.32610671,23.256177,2.469,0.115,2012ApJ...760L..12M,0.3681,0.2064,TBD,Spec,Mahlke,V,VISNIR,V
330,244670.0,2003 KN18,1.74931027,0.48605188,11.904183,0.754,0.239,2021PSJ.....2..162M,0.1571,0.6602,TBD,Spec,Mahlke,S,VISNIR,S
331,326777.0,2003 SV222,1.74552812,0.38986564,19.407832,0.673,0.179,2021PSJ.....2..162M,0.3126,0.5629,TBD,Spec,Mahlke,S,VISNIR,S
332,237442.0,1999 TA10,1.50574805,0.24160876,20.84371,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
333,416591.0,2004 LC2,1.86489269,0.73486853,10.982109,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
334,68346.0,2001 KZ66,1.50739596,0.41670757,16.695934,0.749,0.239,2017AJ....154..168M,0.5273,0.6643,TBD,Spec,Mahlke,S,VISNIR,S
335,231937.0,2001 FO32,1.69915079,0.8258723,39.006065,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
336,163902.0,2003 SW222,1.66089549,0.24791718,16.109819,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
337,370307.0,2002 RH52,1.97973403,0.4906631,16.191739,1.0,0.3,2020PSJ.....1....5M,0.2851,0.6276,TBD,Spec,Mahlke,S,VISNIR,S
338,85839.0,1998 YO4,1.65355119,0.24829438,9.323759,1.14,0.007,2022PSJ.....3...30M,0.3085,0.1846,TBD,Spec,Mahlke,Q,VISNIR,Q
339,173689.0,2001 PK9,1.77971452,0.39459665,10.417401,0.73,0.29,2016AJ....152...63N,0.1646,0.8156,TBD,Spec,Mahlke,S,VISNIR,S
340,22771.0,1999 CU3,1.57624649,0.52396182,11.401861,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
341,483471.0,2002 LS32,1.78392881,0.69711354,8.852378,0.57,0.114,2010AJ....140..770T,0.2578,0.4404,TBD,Spec,Mahlke,S,VISNIR,S
342,162581.0,2000 SA10,1.66726424,0.35147524,15.891512,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
343,231134.0,2005 TU45,1.97417644,0.49540178,28.542975,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
344,399774.0,2005 NB7,2.0434898,0.51803216,12.707272,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
345,7088.0,Ishtar,1.98114265,0.38983565,8.296605,1.255,0.306,2021PSJ.....2..162M,0.206,0.5213,TBD,Spec,Mahlke,S,VISNIR,S
346,267223.0,2001 DQ8,1.84235305,0.90106625,12.781435,1.077,0.283,2020PSJ.....1....9M,0.0814,0.5569,TBD,Spec,Mahlke,S,VISNIR,S
347,99935.0,2002 AV4,1.65411661,0.64505416,12.772976,1.535,0.272,2004PhDT.......371D,0.2599,0.3994,TBD,Spec,Mahlke,L,VISNIR,L
348,85713.0,1998 SS49,1.92451987,0.63861978,10.784787,2.024,0.075,2011PASJ...63.1117U,0.2102,0.1986,TBD,Spec,Mahlke,S,VISNIR,S
349,420262.0,2011 KD11,1.58786018,0.42265697,17.123896,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
350,274855.0,2009 RB4,1.63865126,0.30085657,9.538029,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
351,5253.0,Fredclifford,1.97393737,0.22526205,28.759664,2.884,0.323,2015ApJ...814..117N,0.346,0.29,TBD,Spec,Mahlke,S,VISNIR,S
352,256412.0,2007 BT2,1.63258148,0.2238259,26.859105,2.899,0.024,2011PASJ...63.1117U,0.0342,0.1849,TBD,Spec,Mahlke,C,VISNIR,C
353,15745.0,Yuliya,1.71980681,0.25495132,14.42768,0.77,0.154,2010AJ....140..770T,0.3177,0.4404,TBD,Spec,Mahlke,S,VISNIR,S
354,242643.0,2005 NZ6,1.8333583,0.86502838,8.415653,1.849,0.561,2021PSJ.....2..162M,0.0521,0.6342,TBD,Spec,Mahlke,C,VISNIR,C
355,190541.0,2000 RO77,1.93248408,0.21638858,25.583755,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
356,368664.0,2005 JA22,1.53474413,0.2986844,13.242066,0.67,0.15500000000000003,2011AJ....141..109M,0.1267,0.4983,TBD,Spec,Mahlke,S,VISNIR,S
357,8567.0,1996 HW1,2.04544393,0.44947215,8.451794,2.02,0.162,2011Icar..214..210M,0.3136,0.2443,TBD,Spec,Mahlke,S,VISNIR,S
358,423747.0,2006 CX,1.713638,0.29636445,28.969458,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
359,285571.0,2000 PQ9,1.90373213,0.43178961,13.472392,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
360,523631.0,2009 SX1,1.72191318,0.44713777,8.292412,0.564,0.015,2021PSJ.....2..162M,0.1543,0.1917,TBD,Spec,Mahlke,M,VISNIR,M
361,14402.0,1991 DB,1.71477669,0.40210044,11.419259,0.589,0.106,2020PSJ.....1....5M,0.1566,0.4043,TBD,Spec,Mahlke,M,VISNIR,M
362,1981.0,Midas,1.77658349,0.65003044,39.830217,1.96,0.078,2011PASJ...63.1117U,0.3553,0.2007,TBD,Spec,Mahlke,V,VISNIR,V
363,38071.0,1999 GU3,2.08918457,0.50757873,12.741369,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
364,85938.0,1999 DJ4,1.85391184,0.48338927,9.143374,0.479,0.093,2011AJ....141..109M,0.2526,0.42984999999999995,TBD,Spec,Mahlke,S,VISNIR,S
365,330659.0,2008 GG2,1.58690215,0.2777692,13.017684,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
366,54686.0,2001 DU8,1.7768797,0.34161902,33.208246,1.311,0.333,2010AJ....140..770T,0.2333,0.5404,TBD,Spec,Mahlke,M,VISNIR,M
367,492143.0,2013 OE,2.03406499,0.50874383,9.784091,1.189,0.467,2021PSJ.....2..162M,0.1049,0.8068,TBD,Spec,Mahlke,M,VISNIR,M
368,3022.0,Dobermann,1.93098976,0.10389286,23.524657,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
369,3309.0,Brorfelde,1.81769967,0.05318722,21.133631,4.922,0.104,2015ApJ...814..117N,0.2243,0.189,TBD,Spec,Mahlke,S,VISNIR,S
370,6384.0,Kervin,1.93652188,0.07684724,26.284519,3.693,0.229,2016AJ....152...63N,0.3735,0.2221,TBD,Spec,Mahlke,S,VISNIR,S
371,26074.0,Carlwirtz,1.81113035,0.08915923,31.606003,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
372,2272.0,Montezuma,1.86660781,0.08973792,24.335238,5.332,0.012,2015ApJ...814..117N,0.1911,0.1843,TBD,Spec,Mahlke,S,VISNIR,S
373,3880.0,Kaiserman,1.94678894,0.08289002,17.562532,3.071,0.137,2011ApJ...741...68M,0.5254,0.2047,TBD,Spec,Mahlke,S,VISNIR,S
374,20231.0,1997 YK,1.94818226,0.12536004,17.966158,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
375,1025.0,Riema,1.97918416,0.03962795,26.87116,4.61,0.17,2012ApJ...759L...8M,0.8465,,TBD,Spec,Mahlke,S,VISNIR,S
376,2449.0,Kenos,1.90878016,0.16832575,24.987407,3.12,0.248,2017A&A...603A..55A,0.4353,0.2433,TBD,Spec,Mahlke,E,VISNIR,E
377,7187.0,Isobe,1.93753308,0.08619485,21.787621,5.202,1.143,2016AJ....152...63N,0.1566,0.4765,TBD,Spec,Mahlke,S,VISNIR,S
378,63440.0,Rozek,1.9379138,0.08857413,19.983744,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
379,3225.0,Hoag,1.87987401,0.05283629,25.063997,5.982,0.066,2016AJ....152...63N,0.2341,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
380,2047.0,Smetana,1.87208446,0.00342599,25.27681,3.13,0.15,2012ApJ...759L...8M,0.4018,0.2077,TBD,Spec,Mahlke,S,VISNIR,S
381,9873.0,Freundlich,1.86188136,0.07607282,19.231161,5.808,0.067,2016AJ....152...63N,0.1596,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
382,23615.0,1996 FK12,1.96022651,0.10062296,22.683812,3.535,0.124,2016AJ....152...63N,0.1699,0.1971,TBD,Spec,Mahlke,S,VISNIR,S
383,3101.0,Goldberger,1.97901244,0.04616327,28.559038,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
384,3447.0,Burckhalter,1.9908874,0.02910144,20.719994,5.99,0.44,2012ApJ...759L...8M,0.5447,0.2356,TBD,Spec,Mahlke,E,VISNIR,E
385,7086.0,Bopp,1.90898042,0.08728351,25.619588,3.958,0.216,2016AJ....152...63N,0.268,0.2141,TBD,Spec,Mahlke,S,VISNIR,S
386,7488.0,Robertpaul,1.95873591,0.04857184,24.110584,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
387,6901.0,Roybishop,1.94273938,0.11151358,23.144722,5.39,0.095,2015ApJ...814..117N,0.1923,0.1875,TBD,Spec,Mahlke,S,VISNIR,S
388,7173.0,Sepkoski,1.95622334,0.01316298,19.58274,4.144,0.062,2016AJ....152...63N,0.2356,0.1866,TBD,Spec,Mahlke,S,VISNIR,S
389,2035.0,Stearns,1.88399851,0.13127386,27.747721,5.571,0.565,2015ApJ...814..117N,0.5691,0.274,TBD,Spec,Mahlke,E,VISNIR,E
390,16421.0,Roadrunner,1.93060052,0.06388338,22.821459,3.256,0.041,2011ApJ...741...68M,0.2569,0.1859,TBD,Spec,Mahlke,S,VISNIR,S
391,3400.0,Aotearoa,1.93493782,0.09894503,20.225334,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Z,VISNIR,Z
392,55854.0,Stoppani,1.93030567,0.09015503,23.290368,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
393,3043.0,San Diego,1.92659911,0.10673597,21.787564,4.792,0.029,2015ApJ...814..117N,0.226,0.1846,TBD,Spec,Mahlke,L,VISNIR,L
394,6485.0,Wendeesther,1.91023524,0.1473945,20.46468,3.92,0.153,2022PSJ.....3...30M,0.2658,0.2001,TBD,Spec,Mahlke,S,VISNIR,S
395,1747.0,Wright,1.70912453,0.11039552,21.414338,5.228,0.412,2016AJ....152...63N,0.2346,0.2424,TBD,Spec,Mahlke,A,VISNIR,A
396,5905.0,Johnson,1.91020354,0.07200361,27.521149,4.744,0.078,2015ApJ...814..117N,0.2008,0.1871,TBD,Spec,Mahlke,S,VISNIR,S
397,4205.0,David Hughes,1.72657914,0.14914252,16.478461,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,A,VISNIR,A
398,6310.0,Jankonke,1.91326049,0.03156739,23.591693,3.674,0.191,2016AJ....152...63N,0.2587,0.2115,TBD,Spec,Mahlke,S,VISNIR,S
399,1919.0,Clemence,1.93595906,0.09511242,19.337013,3.267,0.012,2011ApJ...741...68M,0.5899,0.1844,TBD,Spec,Mahlke,S,VISNIR,S
400,3169.0,Ostro,1.89184642,0.06707065,24.901464,5.047,0.1805,2022PSJ.....3...56H,0.5508,0.19885,TBD,Spec,Mahlke,E,VISNIR,E
401,5175.0,Ables,1.96697944,0.03906635,16.84662,5.689,0.031,2012ApJ...759L...8M,0.2193,0.1845,TBD,Spec,Mahlke,S,VISNIR,S
402,30856.0,1991 XE,1.82695593,0.10808948,26.64895,3.735,0.3,2016AJ....152...63N,0.2526,0.2444,TBD,Spec,Mahlke,S,VISNIR,S
403,2577.0,Litva,1.90448797,0.13779508,22.914793,4.254,0.425,2017A&A...603A..55A,0.599,0.2718,TBD,Spec,Mahlke,S,VISNIR,S
404,2001.0,Einstein,1.93356105,0.09843419,22.683132,3.7,0.25,2022PSJ.....3...56H,0.7289,0.2295,TBD,Spec,Mahlke,C,VISNIR,C
405,5639.0,Cuk,1.85191294,0.02294505,26.60309,3.926,0.642,2020PSJ.....1....5M,0.1104,0.3754,TBD,Spec,Mahlke,S,VISNIR,S
406,2074.0,Shoemaker,1.7996551,0.08206552,30.076825,4.184,0.199,2016AJ....152...63N,0.2488,0.2073,TBD,Spec,Mahlke,S,VISNIR,S
407,26471.0,Tracybecker,1.91788317,0.15417878,19.691078,5.662,0.605,2015ApJ...814..117N,0.2297,0.2821,TBD,Spec,Mahlke,S,VISNIR,S
408,17408.0,McAdams,1.88317664,0.10707809,25.686212,3.316,0.104,2015ApJ...814..117N,0.2546,0.1946,TBD,Spec,Mahlke,S,VISNIR,S
409,13245.0,1998 MM19,1.93793638,0.05811305,21.251941,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
410,3940.0,Larion,1.98799502,0.05603699,22.842367,4.732,0.166,2022PSJ.....3...30M,0.5559,0.1971,TBD,Spec,Mahlke,E,VISNIR,E
411,2083.0,Smither,1.87189929,0.05108883,18.452691,4.064,0.042,2014ApJ...791..121M,0.5561,0.1854,TBD,Spec,Mahlke,E,VISNIR,E
412,4031.0,Mueller,1.93411029,0.10054675,18.908803,3.875,0.101,2011ApJ...741...68M,0.5841,0.1914,TBD,Spec,Mahlke,S,VISNIR,S
413,4674.0,Pauling,1.85862812,0.07057352,19.439906,4.724,0.056,2016AJ....152...63N,0.197,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
414,6493.0,Cathybennett,1.94913857,0.08323962,24.722011,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
415,1355.0,Magoeba,1.8533369,0.04489428,22.829285,4.681,0.123,2022PSJ.....3...30M,0.5228,0.1916,TBD,Spec,Mahlke,E,VISNIR,E
416,31793.0,1999 LB6,1.86271558,0.06084396,23.481959,3.19,0.295,2016AJ....152...63N,0.2309,0.261,TBD,Spec,Mahlke,S,VISNIR,S
417,5577.0,Priestley,1.84435585,0.04439167,22.270388,3.906,0.06,2015ApJ...814..117N,0.2206,0.1868,TBD,Spec,Mahlke,S,VISNIR,S
418,21261.0,1996 FF,1.94307113,0.08815863,20.632664,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
419,6382.0,1988 EL,1.82454182,0.04721637,18.557922,5.268,0.017,2015ApJ...814..117N,0.1721,0.1843,TBD,Spec,Mahlke,S,VISNIR,S
420,34817.0,Shiominemoto,1.87898576,0.11804151,22.227351,4.28,0.428,2017A&A...603A..55A,0.2014,0.2719,TBD,Spec,Mahlke,M,VISNIR,M
421,1750.0,Eckert,1.92624176,0.17278354,19.087132,4.845,0.142,2022PSJ.....3...30M,0.217,0.1933,TBD,Spec,Mahlke,S,VISNIR,S
422,1727.0,Mette,1.85421829,0.10163558,22.894747,5.44,0.544,2017A&A...603A..55A,0.5198,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
423,4116.0,Elachi,1.87230334,0.08082439,24.119026,4.31,0.031,2011ApJ...741...68M,0.2692,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
424,5641.0,McCleese,1.81948088,0.12647106,22.205351,4.157,0.187,2017A&A...603A..55A,0.2475,0.205,TBD,Spec,Mahlke,S,VISNIR,S
425,6271.0,Farmer,1.96835918,0.05241404,23.555967,5.957,0.047,2022PSJ.....3...30M,0.1663,0.1849,TBD,Spec,Mahlke,Z,VISNIR,Z
426,19164.0,1991 AU1,1.85572547,0.05457167,22.322114,3.412,0.6,2015ApJ...814..117N,0.2864,0.397,TBD,Spec,Mahlke,L,VISNIR,L
427,4957.0,Brucemurray,1.5654384,0.21891261,35.008811,3.489,0.107,2010AJ....140..770T,0.1548,0.1941,TBD,Spec,Mahlke,S,VISNIR,S
428,89830.0,2002 CE,2.07749708,0.50725462,43.655965,3.947,1.464,2021PSJ.....2..162M,0.1123,0.7644,TBD,Spec,Mahlke,S,VISNIR,S
429,1866.0,Sisyphus,1.8934344,0.53837384,41.206021,5.906,0.113,2011PASJ...63.1117U,0.5302,0.1881,TBD,Spec,Mahlke,S,VISNIR,S
430,4341.0,Poseidon,1.83389095,0.67995104,11.837284,3.177,0.651,2017AJ....154..168M,0.0641,0.4493,TBD,Spec,Mahlke,S,VISNIR,S
431,1980.0,Tezcatlipoca,1.70942388,0.36483578,26.868967,5.033,0.289,2015Icar..256..101H,0.2086,0.2171,TBD,Spec,Mahlke,S,VISNIR,S
432,3122.0,Florence,1.76874091,0.42327113,22.144843,4.4,0.034,2022PSJ.....3...30M,0.2583,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
433,3040.0,Kozai,1.84048309,0.20038343,46.650626,3.81,0.318,2016AJ....152...63N,0.3414,0.2486,TBD,Spec,Mahlke,S,VISNIR,S
434,3199.0,Nefertiti,1.57450877,0.28414583,32.96403,3.1,0.9,2004Icar..172..170S,0.189,0.6092,TBD,Spec,Mahlke,S,VISNIR,S
435,21088.0,Chelyabinsk,1.70653302,0.23870808,38.456685,3.45,0.131,2016AJ....152...63N,0.27,0.1992,TBD,Spec,Mahlke,S,VISNIR,S
436,5143.0,Heracles,1.83383218,0.77237358,9.025855,3.4,0.132,2010AJ....140..770T,0.3436,0.1999,TBD,Spec,Mahlke,Q,VISNIR,Q
437,5407.0,1992 AX,1.8382015,0.2774988,11.389843,4.007,0.205,2016AJ....152...63N,0.2236,0.2107,TBD,Spec,Mahlke,S,VISNIR,S
438,2131.0,Mayall,1.88721017,0.11126923,33.98835,8.31,0.06,2015ApJ...814..117N,0.2108,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
439,6249.0,Jennifer,1.9146098,0.14183151,28.107214,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
440,1600.0,Vyssotsky,1.84879126,0.03768807,21.168476,7.0,,2019pdss.data....3H,0.3139,,TBD,Spec,Mahlke,S,VISNIR,S
441,5806.0,Archieroy,1.96290563,0.03642794,20.817626,6.712,0.308,2015ApJ...814..117N,0.2235,0.2058,TBD,Spec,Mahlke,S,VISNIR,S
442,3873.0,Roddy,1.89191932,0.13409821,23.352296,6.953,0.455,2015ApJ...814..117N,0.2436,0.226,TBD,Spec,Mahlke,S,VISNIR,S
443,4713.0,Steel,1.92619072,0.07393637,22.669453,6.4,0.5,2022PSJ.....3...56H,0.2064,0.2415,TBD,Spec,Mahlke,S,VISNIR,S
444,1019.0,Strackea,1.91146891,0.07097929,26.981554,8.107,0.283,2012ApJ...759L...8M,0.2737,0.197,TBD,Spec,Mahlke,S,VISNIR,S
445,1103.0,Sequoia,1.93382121,0.09480207,17.89879,7.0,0.45,2022PSJ.....3...56H,0.5258,0.22494999999999998,TBD,Spec,Mahlke,E,VISNIR,E
446,1656.0,Suomi,1.87739369,0.12354463,25.072552,7.564,0.175,2016AJ....152...63N,0.2136,0.1899,TBD,Spec,Mahlke,S,VISNIR,S
447,2150.0,Nyctimene,1.91348735,0.05725835,25.323518,6.49,0.049,2015ApJ...814..117N,0.1989,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
448,4142.0,Dersu-Uzala,1.91153826,0.15098047,26.49307,6.127,0.166,2022PSJ.....3...30M,0.238,0.192,TBD,Spec,Mahlke,A,VISNIR,A
449,1453.0,Fennia,1.89687872,0.02794074,23.674428,7.69,0.353,2010AJ....140..933R,0.2852,0.2058,TBD,Spec,Mahlke,S,VISNIR,S
450,4125.0,Lew Allen,1.92154839,0.11829002,20.441104,6.504,0.056,2015ApJ...814..117N,0.1448,0.185,TBD,Spec,Mahlke,A,VISNIR,A
451,4483.0,Petofi,1.92269016,0.08350702,26.72946,6.8,0.3,2022PSJ.....3...56H,0.1698,0.2042,TBD,Spec,Mahlke,A,VISNIR,A
452,1627.0,Ivar,1.86347203,0.39659185,8.451473,7.424,0.056,2015Icar..256..101H,0.2522,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
453,1139.0,Atami,1.94750452,0.25534346,13.086291,8.907,0.891,2017A&A...603A..55A,0.2012,0.272,TBD,Spec,Mahlke,S,VISNIR,S
454,2629.0,Rudra,1.74013857,0.22917888,23.442235,6.568,0.191,2016AJ....152...63N,0.0353,0.1932,TBD,Spec,Mahlke,P,VISNIR,P
455,3416.0,Dorrit,1.91744332,0.20704119,22.071582,7.335,0.27,2017A&A...603A..55A,0.1283,0.1984,TBD,Spec,Mahlke,A,VISNIR,A
456,4276.0,Clifford,2.0099352,0.20344714,21.01874,6.155,0.719,2016AJ....152...63N,0.0626,0.2975,TBD,Spec,Mahlke,C,VISNIR,C
457,1509.0,Esclangona,1.86631169,0.03220809,22.318636,9.528,0.584,2018A&A...612A..85A,0.1858,0.2213,TBD,Spec,Mahlke,S,VISNIR,S
458,434.0,Hungaria,1.94421967,0.07342872,22.512184,9.692,0.263,2018A&A...612A..85A,0.646,0.192,TBD,Spec,Mahlke,E,VISNIR,E
459,4490.0,Bambery,1.93101717,0.09206441,26.121301,9.205,0.161,2010AJ....140..933R,0.1026,0.1875,TBD,Spec,Mahlke,A,VISNIR,A
460,9068.0,1993 OD,1.82026097,0.14991593,20.297477,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
461,39809.0,Fukuchan,2.22967478,0.21997002,5.408852,1.527,0.213,2011ApJ...741...68M,0.2225,0.3343,TBD,Spec,Mahlke,L,VISNIR,L
462,5620.0,Jasonwheeler,2.15971538,0.42237293,7.87187,1.758,0.381,2010AJ....140..770T,0.0796,0.471,TBD,Spec,Mahlke,D,VISNIR,D
463,159571.0,2001 VM4,2.16696738,0.23195743,2.516762,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
464,63164.0,2000 YU14,2.2728812,0.30649172,3.330328,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
465,65784.0,Naderayama,2.2479877,0.28903969,4.976652,1.718,0.201,2016AJ....152...63N,0.335,0.2978,TBD,Spec,Mahlke,S,VISNIR,S
466,523667.0,2012 TM139,2.11539245,0.44218953,4.493439,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
467,38106.0,1999 JG23,2.33039261,0.25251419,4.157579,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
468,164670.0,1996 XM6,2.35323933,0.3362204,6.128356,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
469,18736.0,1998 NU,2.35021377,0.49073373,2.805509,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
470,74096.0,1998 QD15,2.37709152,0.20957408,1.894153,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
471,8306.0,Shoko,2.24176989,0.2205465,4.780805,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
472,47581.0,2000 AN178,2.2057073,0.26743531,7.159814,2.108,0.24,2016AJ....152...63N,0.2144,0.2929,TBD,Spec,Mahlke,S,VISNIR,S
473,138524.0,2000 OJ8,2.35737808,0.56790306,6.2452,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
474,159402.0,1999 AP10,2.3805127,0.57177377,7.574461,1.2,0.2265,2010AJ....140..770T,0.2759,0.42079999999999995,TBD,Spec,Mahlke,S,VISNIR,S
475,190166.0,2005 UP156,2.11593054,0.46961552,4.208456,1.038,0.023,2015ApJ...814..117N,0.2026,0.1895,TBD,Spec,Mahlke,S,VISNIR,S
476,54827.0,Kurpfalz,2.38824538,0.20991303,3.128187,2.086,0.542,2011ApJ...741...68M,0.2379,0.5513,TBD,Spec,Mahlke,Q,VISNIR,Q
477,162058.0,1997 AE12,2.36612299,0.55472419,4.853146,0.85,0.011,2015ApJ...814..117N,0.1557,0.186,TBD,Spec,Mahlke,Q,VISNIR,Q
478,220038.0,2002 RW40,2.28996388,0.28293756,1.829787,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
479,68063.0,2000 YJ66,2.33310996,0.45801432,5.720547,2.299,0.0745,2016AJ....152..172T,0.2108,0.19525,TBD,Spec,Mahlke,V,VISNIR,V
480,13553.0,Masaakikoyama,2.1884363,0.46417211,5.87665,2.91,1.19,2020PSJ.....1....5M,0.0505,0.8384,TBD,Spec,Mahlke,P,VISNIR,P
481,241676.0,2000 QW158,2.29701628,0.32196662,6.978918,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
482,129818.0,1999 NE28,2.34746745,0.2524418,5.668582,2.924,0.016,2011ApJ...741...68M,0.071,0.1845,TBD,Spec,Mahlke,P,VISNIR,P
483,186714.0,2004 BV88,2.40514049,0.20227719,4.71086,2.335,0.531,2011ApJ...741...68M,0.0423,0.4907,TBD,Spec,Mahlke,Ch,VISNIR,Ch
484,446791.0,1998 SJ70,2.23823306,0.70502771,7.303376,0.52,0.17,2020PSJ.....1....5M,0.2553,0.6793,TBD,Spec,Mahlke,Q,VISNIR,Q
485,7336.0,Saunders,2.30595569,0.48165532,7.198134,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
486,18759.0,1999 HO2,2.33730831,0.24309125,4.751438,2.863,0.16,2015ApJ...814..117N,0.2277,0.2155,TBD,Spec,Mahlke,S,VISNIR,S
487,210482.0,1996 RW1,2.29869179,0.30342903,6.112216,0.98,0.098,2017A&A...603A..55A,0.2784,0.2719,TBD,Spec,Mahlke,L,VISNIR,L
488,2744.0,Birgitta,2.30237784,0.33232747,6.743287,2.574,0.121,2022PSJ.....3...30M,0.3118,0.2068,TBD,Spec,Mahlke,S,VISNIR,S
489,281396.0,2008 QN48,2.35864967,0.31460507,3.402212,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
490,410195.0,2007 RT147,2.29121432,0.4668797,3.830742,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
491,19127.0,Olegefremov,2.16798222,0.31707051,5.22706,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
492,276397.0,2002 XA40,2.2639416,0.48038224,4.448504,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
493,243648.0,1999 TX176,2.38639875,0.23131778,5.580356,2.561,0.046,2011ApJ...741...68M,0.0419,0.1877,TBD,Spec,Mahlke,Z,VISNIR,Z
494,177287.0,2003 WF166,2.20961869,0.2851578,4.953096,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
495,16636.0,1993 QP,2.30950093,0.46830559,7.210116,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
496,213812.0,2003 NE,2.19887363,0.32646254,7.807646,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
497,5836.0,1993 MF,2.44084664,0.53661485,7.946264,2.754,0.808,2017AJ....154..168M,0.2329,0.615,TBD,Spec,Mahlke,S,VISNIR,S
498,88276.0,2001 MN6,2.24497913,0.20331586,5.78633,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
499,18620.0,1998 DS10,2.28315016,0.32911403,3.010015,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
500,391033.0,2005 TR15,2.11628356,0.43347616,3.915333,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
501,18106.0,Blume,2.44454473,0.51201294,4.219401,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
502,168889.0,2000 WM95,2.26183115,0.27723503,3.68956,1.26,0.126,2017A&A...603A..55A,0.2899,0.2719,TBD,Spec,Mahlke,V,VISNIR,V
503,297274.0,1996 SK,2.4444896,0.79065565,1.97132,1.21,0.03,2016AJ....152...63N,0.2058,0.1908,TBD,Spec,Mahlke,S,VISNIR,S
504,143487.0,2003 CR20,2.1246388,0.72961439,4.989693,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
505,5646.0,1990 TR,2.14307915,0.43618005,7.908405,2.489,0.0565,2011AJ....141..109M,0.1782,0.18969999999999998,TBD,Spec,Mahlke,Q,VISNIR,Q
506,7358.0,Oze,2.19861399,0.50234153,4.660886,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
507,496005.0,2007 XJ16,2.25815875,0.55649604,6.237195,0.42,0.16,2020PSJ.....1....5M,0.2294,0.7839,TBD,Spec,Mahlke,S,VISNIR,S
508,457260.0,2008 RY24,2.21724997,0.45964611,4.381713,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
509,25985.0,2001 FZ63,2.2840955,0.20889097,7.031359,2.213,0.629,2011ApJ...741...68M,0.1946,0.5976,TBD,Spec,Mahlke,Q,VISNIR,Q
510,222205.0,2000 DV117,2.31184794,0.29385375,7.639025,1.56,0.156,2017A&A...603A..55A,0.1396,0.2719,TBD,Spec,Mahlke,L,VISNIR,L
511,6489.0,Golevka,2.48559191,0.61241915,2.265746,0.34,0.051,2004PhDT.......371D,0.3134,0.352,TBD,Spec,Mahlke,Q,VISNIR,Q
512,187828.0,1999 VX21,2.18368989,0.24767372,3.564647,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
513,253538.0,2003 SX220,2.392627,0.24843499,6.524056,2.928,0.778,2016AJ....152...63N,0.0485,0.5624,TBD,Spec,Mahlke,Ch,VISNIR,Ch
514,38661.0,2000 OC49,2.30849304,0.24735719,5.551724,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
515,380160.0,2000 JO78,2.15243273,0.43688824,7.330341,0.92,0.28,2021PSJ.....2..162M,0.1658,0.636,TBD,Spec,Mahlke,S,VISNIR,S
516,316934.0,2001 AA52,2.32310713,0.28652997,9.129983,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
517,318411.0,2005 AH14,2.31573158,0.60786873,12.823953,0.893,0.237,2021PSJ.....2..162M,0.3172,0.5619,TBD,Spec,Mahlke,S,VISNIR,S
518,313591.0,2003 MB7,2.38196171,0.42278552,11.884773,2.91,0.291,2017A&A...603A..55A,0.0496,0.2719,TBD,Spec,Mahlke,P,VISNIR,P
519,6456.0,Golombek,2.19207334,0.40943809,8.225063,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
520,349063.0,2006 XA,2.19752153,0.54724445,10.318726,0.57,0.21,2021PSJ.....2..162M,0.5692,0.7595,TBD,Spec,Mahlke,S,VISNIR,S
521,136745.0,1995 WL8,2.36649314,0.48391508,17.777322,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
522,3671.0,Dionysus,2.19921788,0.54114137,13.526861,0.916,0.131,2011AJ....141..109M,0.4822,0.3402,TBD,Spec,Mahlke,E,VISNIR,E
523,194386.0,2001 VG5,2.30232568,0.61332464,13.679356,1.375,0.556,2017AJ....154..168M,0.1388,0.8294,TBD,Spec,Mahlke,Q,VISNIR,Q
524,463380.0,2013 BY45,2.11459907,0.40546003,28.696388,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
525,516420.0,2003 FS2,2.41350601,0.50337372,13.359337,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
526,53435.0,1999 VM40,2.31136999,0.48303468,15.347521,2.934,0.094,2011PASJ...63.1117U,0.2607,0.195,TBD,Spec,Mahlke,S,VISNIR,S
527,23548.0,1994 EF2,2.28987841,0.51748323,23.435673,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
528,253841.0,2003 YG118,2.28788773,0.64207852,8.086055,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
529,416584.0,2004 JB12,2.18799804,0.51580234,8.439899,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
530,374851.0,2006 VV2,2.38607811,0.60567677,23.731902,1.034,0.033,2011PASJ...63.1117U,0.3389,0.195,TBD,Spec,Mahlke,S,VISNIR,S
531,380359.0,2002 TN30,2.33287194,0.44753747,19.845992,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
532,9950.0,ESA,2.4383448,0.53302743,14.592783,2.47,0.494,2010AJ....140..770T,0.095,0.4404,TBD,Spec,Mahlke,S,VISNIR,S
533,7888.0,1993 UC,2.43620468,0.66347219,26.086904,2.587,0.616,2017AJ....154..168M,0.2407,0.5106,TBD,Spec,Mahlke,S,VISNIR,S
534,250620.0,2005 GE59,2.10857199,0.60235961,16.078661,0.687,0.169,2015ApJ...814..117N,0.2214,0.5253,TBD,Spec,Mahlke,S,VISNIR,S
535,455554.0,2004 MQ1,2.40640059,0.70526247,11.126073,1.327,0.413,2021PSJ.....2..162M,0.0621,0.6491,TBD,Spec,Mahlke,M,VISNIR,M
536,175158.0,2005 EM66,2.41466154,0.2281163,11.313641,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
537,329555.0,2002 UB3,2.35315063,0.31866115,22.767867,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
538,129470.0,1993 KC,2.2073328,0.35639772,25.279447,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
539,321356.0,2009 MF,2.31420667,0.35104703,8.543573,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
540,138846.0,2000 VJ61,2.18358352,0.564148,18.67492,2.014,0.687,2020PSJ.....1....5M,0.1552,0.7067,TBD,Spec,Mahlke,S,VISNIR,S
541,276049.0,2002 CE26,2.23356748,0.56093268,47.2959,2.3,0.2,2006Icar..184..198S,0.0711,0.2533,TBD,Spec,Mahlke,Ch,VISNIR,Ch
542,229007.0,2003 XF11,2.19735909,0.84691358,8.616242,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
543,9969.0,Braille,2.34044619,0.43352234,29.007372,1.761,0.214,2011ApJ...741...68M,0.2267,0.305,TBD,Spec,Mahlke,R,VISNIR,R
544,234061.0,1999 HE1,2.36063542,0.57265319,8.165921,2.9,0.018,2022PSJ.....3...30M,0.0176,0.1846,TBD,Spec,Mahlke,C,VISNIR,C
545,303959.0,2005 YW195,2.23283824,0.29846243,27.895226,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
546,278462.0,2007 TD160,2.35815009,0.30556177,10.164806,2.294,0.25,2015ApJ...814..117N,0.1185,0.2854,TBD,Spec,Mahlke,M,VISNIR,M
547,10150.0,1994 PN,2.37548004,0.54396976,45.94687,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
548,360433.0,2002 JR9,2.3895229,0.63579647,9.797316,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
549,31669.0,1999 JT6,2.13624274,0.57794955,9.539134,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
550,90075.0,2002 VU94,2.13379002,0.57588103,8.91148,2.219,0.103,2020PSJ.....1....5M,0.2505,0.2063,TBD,Spec,Mahlke,S,VISNIR,S
551,18172.0,2000 QL7,2.4241292,0.51118359,17.833861,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
552,363218.0,2001 VM75,2.3081383,0.33794163,22.887582,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
553,247745.0,2003 NX8,2.26686114,0.28739287,21.847007,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
554,138325.0,2000 GO82,2.16166455,0.80516027,25.748738,0.961,0.249,2020PSJ.....1....9M,0.3746,0.55,TBD,Spec,Mahlke,Q,VISNIR,Q
555,385343.0,2002 LV,2.31524918,0.60525915,29.533762,1.497,0.42,2017AJ....154..168M,0.1693,0.5906,TBD,Spec,Mahlke,S,VISNIR,S
556,5751.0,Zao,2.10174248,0.42519714,16.070542,2.3,0.345,2003Icar..166..116D,0.3627,0.352,TBD,Spec,Mahlke,K,VISNIR,K
557,16657.0,1993 UB,2.27787409,0.46039576,24.944739,1.45,0.57,2020PSJ.....1....5M,0.1771,0.8075,TBD,Spec,Mahlke,R,VISNIR,R
558,32906.0,1994 RH,2.2480711,0.43997952,18.937569,2.08,0.805,2016AJ....152..172T,0.175,0.7987000000000001,TBD,Spec,Mahlke,S,VISNIR,S
559,137427.0,1999 TF211,2.44192675,0.6114188,39.49073,2.9,1.75,2016AJ....152..172T,0.1453,1.2239,TBD,Spec,Mahlke,S,VISNIR,S
560,24445.0,2000 PM8,2.21011632,0.54585207,23.780444,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
561,528650.0,2008 WX32,2.21960093,0.57547786,23.933089,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
562,20255.0,1998 FX2,2.15107487,0.49212487,9.960645,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
563,285263.0,1998 QE2,2.42198862,0.57198747,12.86638,2.854,0.654,2010AJ....140..770T,0.0266,0.4939,TBD,Spec,Mahlke,C,VISNIR,C
564,37336.0,2001 RM,2.25283699,0.4836486,36.6717,2.6,0.88,2020PSJ.....1....5M,0.1309,0.7015,TBD,Spec,Mahlke,S,VISNIR,S
565,144922.0,2005 CK38,2.1324737,0.41224188,8.234336,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
566,450894.0,2008 BT18,2.22142944,0.59341312,8.134723,0.77,0.227,2020PSJ.....1....9M,0.1592,0.6177,TBD,Spec,Mahlke,V,VISNIR,V
567,143947.0,2003 YQ117,2.18091656,0.65487864,21.037863,1.799,0.155,2011PASJ...63.1117U,0.3846,0.2522,TBD,Spec,Mahlke,S,VISNIR,S
568,166044.0,2002 CE14,2.19909187,0.2667147,25.135103,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
569,163001.0,2001 SE170,2.12357653,0.45360508,19.978808,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
570,143651.0,2003 QO104,2.13593041,0.5242911,11.60537,2.301,0.4895,2011AJ....141..109M,0.1211,0.4636,TBD,Spec,Mahlke,Q,VISNIR,Q
571,100756.0,1998 FM5,2.26504173,0.55422284,11.573186,1.81,0.04,2016AJ....152...63N,0.1569,0.1894,TBD,Spec,Mahlke,S,VISNIR,S
572,205640.0,2001 XQ4,2.23967302,0.3361041,8.849247,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
573,276741.0,2004 EM66,2.29344146,0.4022664,12.77366,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
574,498066.0,2007 RM133,2.21076095,0.43976417,10.742367,0.589,0.083,2011ApJ...743..156M,0.2599,0.3367,TBD,Spec,Mahlke,S,VISNIR,S
575,330250.0,2006 RF19,2.22429632,0.2786332,8.224967,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
576,1916.0,Boreas,2.27223781,0.44986353,12.882558,2.77,1.07,2020PSJ.....1....5M,0.241,0.7942,TBD,Spec,Mahlke,S,VISNIR,S
577,129493.0,1995 BM2,2.31496239,0.30753552,20.674734,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,R,VISNIR,R
578,236716.0,2007 FV42,2.17559109,0.47262861,9.832925,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
579,222165.0,2000 AX93,2.20756239,0.48163201,23.316473,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
580,162740.0,2000 WF6,2.45799358,0.50345819,39.212736,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
581,5863.0,Tara,2.22263858,0.50547893,19.493783,1.345,0.502,2017AJ....154..168M,0.4463,0.7689,TBD,Spec,Mahlke,S,VISNIR,S
582,159504.0,2000 WO67,2.43386521,0.61740961,9.690058,2.31,0.021,2016AJ....152...63N,0.0529,0.1851,TBD,Spec,Mahlke,P,VISNIR,P
583,438071.0,2004 RW123,2.37026454,0.41904615,9.275227,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
584,205744.0,2002 BK25,2.29878796,0.74731138,11.935574,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
585,399307.0,1991 RJ2,2.20968902,0.42749222,8.94772,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
586,415029.0,2011 UL21,2.12245386,0.65310038,34.840947,2.31,0.7,2020PSJ.....1....5M,0.1472,0.6334,TBD,Spec,Mahlke,S,VISNIR,S
587,210669.0,2000 QK117,2.38686906,0.33412223,21.487967,1.795,0.216,2016AJ....152...63N,0.1552,0.3031,TBD,Spec,Mahlke,S,VISNIR,S
588,156720.0,2002 TY66,2.32005773,0.35511712,21.067503,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
589,170502.0,2003 WM7,2.47467255,0.88117116,10.464138,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
590,17188.0,1999 WC2,2.21571759,0.63702084,29.453441,1.819,0.227,2011ApJ...743..156M,0.1316,0.3102,TBD,Spec,Mahlke,M,VISNIR,M
591,159609.0,2002 AQ3,2.11106806,0.46295756,40.015888,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
592,362310.0,2009 UM3,2.43835829,0.78630306,12.737514,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
593,364204.0,2006 QR100,2.42474963,0.27715229,14.663808,1.549,0.345,2011ApJ...741...68M,0.0647,0.482,TBD,Spec,Mahlke,C,VISNIR,C
594,112661.0,2002 PR87,2.28563315,0.3318802,8.754282,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
595,65706.0,1992 NA,2.39651875,0.55595406,9.641332,1.509,0.519,2020PSJ.....1....5M,0.181,0.7121,TBD,Spec,Mahlke,S,VISNIR,S
596,162781.0,2000 XL44,2.22480528,0.42698234,10.043883,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
597,454177.0,2013 GJ35,2.13781464,0.49071325,41.197301,1.22,0.36,2021PSJ.....2..162M,0.5628,0.6182,TBD,Spec,Mahlke,V,VISNIR,V
598,136993.0,1998 ST49,2.3078048,0.59555736,24.488068,0.758,0.205,2021PSJ.....2..162M,0.2289,0.5714,TBD,Spec,Mahlke,S,VISNIR,S
599,19165.0,Nariyuki,2.29129046,0.07435029,7.795395,3.517,0.233,2011ApJ...741...68M,0.3791,0.2269,TBD,Spec,Mahlke,V,VISNIR,V
600,4280.0,Simonenko,2.37809135,0.01011558,4.628416,5.957,0.264,2011ApJ...741...68M,0.191,0.2044,TBD,Spec,Mahlke,S,VISNIR,S
601,70361.0,1999 RK189,2.35731928,0.17817653,4.246579,3.771,0.053,2016AJ....152...63N,0.0951,0.1863,TBD,Spec,Mahlke,S,VISNIR,S
602,5016.0,Migirenko,2.29662865,0.13203275,3.646151,5.391,0.165,2016AJ....152...63N,0.1802,0.1941,TBD,Spec,Mahlke,S,VISNIR,S
603,60571.0,2000 ER116,2.39290634,0.15746359,2.151923,4.968,0.212,2011ApJ...741...68M,0.0324,0.203,TBD,Spec,Mahlke,S,VISNIR,S
604,97276.0,1999 XC143,2.48209152,0.17692786,4.864455,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
605,5498.0,Gustafsson,2.24688787,0.14722902,2.11216,3.455,0.237,2011ApJ...741...68M,0.2898,0.2297,TBD,Spec,Mahlke,V,VISNIR,V
606,108631.0,2001 NG,2.44560286,0.12462443,5.578355,4.98,1.36,2020PSJ.....1....5M,0.0317,0.5764,TBD,Spec,Mahlke,Ch,VISNIR,Ch
607,13732.0,Woodall,2.37477146,0.09977768,6.044019,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
608,98178.0,2000 SU99,2.40269104,0.06937739,2.556342,4.269,0.123,2011ApJ...741...68M,0.0499,0.193,TBD,Spec,Mahlke,C,VISNIR,C
609,67352.0,2000 JN80,2.36044239,0.15733188,3.163075,3.436,0.078,2011ApJ...741...68M,0.0444,0.1897,TBD,Spec,Mahlke,S,VISNIR,S
610,169066.0,2001 FR157,2.38554133,0.17469003,6.096724,4.871,0.294,2021PSJ.....2..162M,0.0261,0.2202,TBD,Spec,Mahlke,Ch,VISNIR,Ch
611,72292.0,2001 BE22,2.35702678,0.17357938,4.696829,4.351,1.02,2021PSJ.....2..162M,0.0342,0.5037,TBD,Spec,Mahlke,C,VISNIR,C
612,122109.0,2000 HJ94,2.43440361,0.0820512,5.4722,3.076,0.322,2011ApJ...741...68M,0.0456,0.2789,TBD,Spec,Mahlke,Ch,VISNIR,Ch
613,2130.0,Evdokiya,2.25228411,0.18893586,5.613604,5.366,0.114,2011ApJ...741...68M,0.2653,0.189,TBD,Spec,Mahlke,S,VISNIR,S
614,2704.0,Julian Loewe,2.38496487,0.09685404,4.516698,5.2,0.29,2012ApJ...759L...8M,0.4603,0.2153,TBD,Spec,Mahlke,V,VISNIR,V
615,4849.0,Ardenne,2.27903889,0.1116029,2.99749,4.182,0.341,2016AJ....152...63N,0.2445,0.246,TBD,Spec,Mahlke,S,VISNIR,S
616,107742.0,2001 FH33,2.39865815,0.16146107,4.403259,3.39,0.636,2011ApJ...741...68M,0.0486,0.418,TBD,Spec,Mahlke,S,VISNIR,S
617,59317.0,1999 CN89,2.39581155,0.1303489,4.062219,4.019,0.124,2020PSJ.....1....5M,0.0372,0.1943,TBD,Spec,Mahlke,C,VISNIR,C
618,24673.0,1989 SB1,2.24121402,0.09119506,6.397457,3.88,0.16,2012ApJ...759L...8M,0.2451,0.2018,TBD,Spec,Mahlke,S,VISNIR,S
619,203141.0,2000 UV41,2.43398926,0.10446628,5.680292,3.304,0.502,2011ApJ...741...68M,0.0484,0.3553,TBD,Spec,Mahlke,Ch,VISNIR,Ch
620,2558.0,Viv,2.21615889,0.1556132,5.151125,5.118,0.109,2016AJ....152...63N,0.1874,0.1891,TBD,Spec,Mahlke,S,VISNIR,S
621,3307.0,Athabasca,2.25902807,0.09573877,6.374543,3.63,0.17,2012ApJ...759L...8M,0.3015,0.2067,TBD,Spec,Mahlke,V,VISNIR,V
622,4815.0,Anders,2.35975537,0.13618016,7.554447,4.17,0.156,2016AJ....152...63N,0.2505,0.1988,TBD,Spec,Mahlke,V,VISNIR,V
623,4373.0,Crespo,2.23177903,0.17603734,4.960693,4.921,0.211,2016AJ....152...63N,0.2506,0.2032,TBD,Spec,Mahlke,S,VISNIR,S
624,106919.0,2000 YC53,2.4013837,0.08191194,4.293655,4.184,0.481,2011ApJ...741...68M,0.0249,0.2946,TBD,Spec,Mahlke,C,VISNIR,C
625,4900.0,Maymelou,2.37886785,0.1294496,5.9387,4.669,0.181,2011ApJ...741...68M,0.2835,0.1999,TBD,Spec,Mahlke,V,VISNIR,V
626,2780.0,Monnig,2.19349242,0.11659963,5.465589,5.938,0.072,2014ApJ...791..121M,0.1513,0.1858,TBD,Spec,Mahlke,S,VISNIR,S
627,2775.0,Odishaw,2.42213176,0.18519104,3.730962,4.91,0.15,2012ApJ...759L...8M,0.2426,0.1941,TBD,Spec,Mahlke,S,VISNIR,S
628,2818.0,Juvenalis,2.37789186,0.14953724,2.956453,3.685,0.357,2022PSJ.....3...56H,0.2548,0.26915,TBD,Spec,Mahlke,S,VISNIR,S
629,2925.0,Beatty,2.38856625,0.18863032,2.227149,5.747,1.013,2017AJ....154..168M,0.1473,0.3978,TBD,Spec,Mahlke,C,VISNIR,C
630,59065.0,1998 UB43,2.44579719,0.12061029,5.358769,5.784,1.424,2020PSJ.....1....5M,0.0431,0.5257,TBD,Spec,Mahlke,C,VISNIR,C
631,4948.0,Hideonishimura,2.16902984,0.19321372,3.096048,3.846,0.117,2012ApJ...759L...8M,0.2382,0.194,TBD,Spec,Mahlke,S,VISNIR,S
632,4370.0,Dickens,2.19631709,0.19948275,2.558584,3.775,0.198,2011ApJ...741...68M,0.2057,0.212,TBD,Spec,Mahlke,S,VISNIR,S
633,2282.0,Andres Bello,2.20301616,0.07888396,4.984921,5.29,0.6,2022PSJ.....3...30M,0.2832,0.2922,TBD,Spec,Mahlke,S,VISNIR,S
634,3949.0,Mach,2.20765484,0.03297432,3.779743,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
635,3498.0,Belton,2.35496335,0.10252789,6.238358,3.3,0.309,2011ApJ...741...68M,0.3062,0.2627,TBD,Spec,Mahlke,V,VISNIR,V
636,91290.0,1999 FR25,2.27850185,0.06279764,7.702677,3.057,0.261,2011ApJ...741...68M,0.2609,0.2512,TBD,Spec,Mahlke,V,VISNIR,V
637,33804.0,1999 WL4,2.39781154,0.14045822,3.68941,5.418,0.119,2020PSJ.....1....5M,0.0549,0.1894,TBD,Spec,Mahlke,C,VISNIR,C
638,9254.0,Shunkai,2.36405819,0.18593651,6.065219,3.959,0.045,2014ApJ...791..121M,0.242,0.1856,TBD,Spec,Mahlke,V,VISNIR,V
639,2881.0,Meiden,2.24891614,0.15351448,4.620379,5.839,0.066,2014ApJ...791..121M,0.2549,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
640,19570.0,Jessedouglas,2.40173585,0.07415983,5.06254,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
641,66336.0,1999 JB62,2.27109871,0.19406457,0.790271,5.737,0.291,2021PSJ.....2..162M,0.045,0.2103,TBD,Spec,Mahlke,C,VISNIR,C
642,49731.0,1999 VR80,2.37927552,0.16536029,5.106339,5.154,0.947,2021PSJ.....2..162M,0.0491,0.4111,TBD,Spec,Mahlke,P,VISNIR,P
643,3636.0,Pajdusakova,2.27606688,0.17658653,4.101546,4.06,0.23,2012ApJ...759L...8M,0.2432,0.2163,TBD,Spec,Mahlke,S,VISNIR,S
644,4556.0,Gumilyov,2.31070589,0.14509669,4.75235,5.124,0.238,2016AJ....152...63N,0.194,0.2063,TBD,Spec,Mahlke,S,VISNIR,S
645,4824.0,Stradonice,2.28909557,0.0562039,6.469958,4.119,0.131,2011ApJ...741...68M,0.3087,0.1949,TBD,Spec,Mahlke,R,VISNIR,R
646,4604.0,Stekarstrom,2.17469074,0.12920505,1.408448,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
647,69679.0,1998 HR15,2.44683187,0.05350559,5.212039,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Ch,VISNIR,Ch
648,77278.0,2001 FL61,2.44718757,0.11511422,5.436104,5.051,0.065,2011ApJ...741...68M,0.0433,0.186,TBD,Spec,Mahlke,Ch,VISNIR,Ch
649,9531.0,Jean-Luc,2.23436926,0.18611183,5.813248,4.176,0.228,2011ApJ...741...68M,0.2498,0.2141,TBD,Spec,Mahlke,V,VISNIR,V
650,20439.0,1999 JM28,2.39978494,0.19397656,1.390865,4.557,0.29,2011ApJ...741...68M,0.1697,0.2239,TBD,Spec,Mahlke,S,VISNIR,S
651,42552.0,1996 RH25,2.35686834,0.18032282,4.747976,5.027,0.549,2016AJ....152...63N,0.0425,0.2857,TBD,Spec,Mahlke,Ch,VISNIR,Ch
652,72047.0,2000 YZ6,2.35114565,0.16184497,4.289178,4.191,1.213,2017AJ....154..168M,0.0419,0.6075,TBD,Spec,Mahlke,Ch,VISNIR,Ch
653,9007.0,James Bond,2.47407462,0.15338465,5.871148,3.755,0.117,2011ApJ...741...68M,0.3005,0.1945,TBD,Spec,Mahlke,V,VISNIR,V
654,92634.0,2000 QN19,2.39883743,0.130299,3.866157,3.118,0.775,2011ApJ...741...68M,0.044,0.5301,TBD,Spec,Mahlke,P,VISNIR,P
655,109030.0,2001 QL10,2.40461252,0.18889255,2.285034,3.453,0.188,2011ApJ...741...68M,0.0336,0.214,TBD,Spec,Mahlke,C,VISNIR,C
656,162755.0,Spacesora,2.42081714,0.12116379,5.251295,3.403,0.581,2011ApJ...741...68M,0.0328,0.388,TBD,Spec,Mahlke,C,VISNIR,C
657,2961.0,Katsurahama,2.26749463,0.13798086,4.548267,5.74,0.24,2012ApJ...759L...8M,0.2762,0.2023,TBD,Spec,Mahlke,S,VISNIR,S
658,5481.0,Kiuchi,2.33959876,0.06302803,5.959919,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
659,149396.0,2003 AU39,2.44024821,0.06778175,5.117848,3.192,0.594,2011ApJ...741...68M,0.0574,0.4153,TBD,Spec,Mahlke,S,VISNIR,S
660,113374.0,2002 SB8,2.41696541,0.11084643,5.322842,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Ch,VISNIR,Ch
661,3900.0,Knezevic,2.37080928,0.13809099,6.715114,4.959,0.35,2011ApJ...741...68M,0.2859,0.2321,TBD,Spec,Mahlke,V,VISNIR,V
662,2547.0,Hubei,2.38504453,0.12859476,6.191881,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
663,17064.0,1999 GX16,2.32674674,0.0723351,6.979469,3.785,0.241,2011ApJ...741...68M,0.304,0.2239,TBD,Spec,Mahlke,V,VISNIR,V
664,4796.0,Lewis,2.35536052,0.1802376,2.273439,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
665,77421.0,2001 GB,2.37348781,0.16801392,3.943917,4.519,0.104,2016AJ....152...63N,0.043,0.1899,TBD,Spec,Mahlke,P,VISNIR,P
666,49859.0,1999 XB100,2.36022621,0.17398088,3.914552,5.922,1.715,2016AJ....152...63N,0.0634,0.6078,TBD,Spec,Mahlke,Ch,VISNIR,Ch
667,21321.0,1997 AN2,2.31461742,0.12127823,6.375623,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
668,3850.0,Peltier,2.23433721,0.16170912,5.269703,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
669,2823.0,van der Laan,2.41108422,0.09049212,3.820067,5.198,0.073,2022PSJ.....3...30M,0.3129,0.1863,TBD,Spec,Mahlke,V,VISNIR,V
670,5600.0,1991 UY,2.27807065,0.13087229,7.028304,5.883,0.604,2011ApJ...741...68M,0.2032,0.2759,TBD,Spec,Mahlke,L,VISNIR,L
671,61500.0,2000 QV51,2.40324911,0.1217055,2.112323,4.372,0.184,2011ApJ...741...68M,0.0382,0.2025,TBD,Spec,Mahlke,C,VISNIR,C
672,72143.0,2000 YQ86,2.35456642,0.19744782,5.737978,4.697,0.156,2020PSJ.....1....5M,0.0322,0.1958,TBD,Spec,Mahlke,P,VISNIR,P
673,4491.0,Otaru,2.17364647,0.02854775,3.67217,5.114,0.265,2011ApJ...741...68M,0.2097,0.2114,TBD,Spec,Mahlke,S,VISNIR,S
674,39694.0,1996 ST2,2.35817003,0.16842977,5.178533,3.835,0.898,2017AJ....154..168M,0.0359,0.5032,TBD,Spec,Mahlke,Ch,VISNIR,Ch
675,4942.0,Munroe,2.20136097,0.13602241,3.832319,3.453,0.139,2011ApJ...741...68M,0.5184,0.201,TBD,Spec,Mahlke,A,VISNIR,A
676,33917.0,Kellyoconnor,2.32805058,0.11463097,7.321324,3.617,0.386,2011ApJ...741...68M,0.1198,0.2819,TBD,Spec,Mahlke,M,VISNIR,M
677,5184.0,Cavaille-Coll,2.15741223,0.03219977,3.998386,4.08,0.26,2012ApJ...759L...8M,0.2817,0.224,TBD,Spec,Mahlke,S,VISNIR,S
678,11764.0,Benbaillaud,2.19565138,0.06884647,4.704173,3.133,0.14,2011ApJ...741...68M,0.2144,0.2047,TBD,Spec,Mahlke,V,VISNIR,V
679,8693.0,Matsuki,2.40616308,0.15793356,6.926163,5.944,0.191,2011ApJ...741...68M,0.2798,0.1951,TBD,Spec,Mahlke,R,VISNIR,R
680,4374.0,Tadamori,2.22416359,0.16949791,4.846935,5.992,0.084,2011PASJ...63.1117U,0.1995,0.1863,TBD,Spec,Mahlke,S,VISNIR,S
681,4786.0,Tatianina,2.35734976,0.19473654,7.253216,3.322,0.236,2011ApJ...741...68M,0.6431,0.2326,TBD,Spec,Mahlke,A,VISNIR,A
682,13724.0,Schwehm,2.3432087,0.1921891,1.325663,3.356,0.771,2011ApJ...741...68M,0.2988,0.495,TBD,Spec,Mahlke,S,VISNIR,S
683,7172.0,Multatuli,2.42116083,0.14798054,3.303932,3.89,0.1,2012ApJ...759L...8M,0.2625,0.1912,TBD,Spec,Mahlke,S,VISNIR,S
684,2625.0,Jack London,2.19606757,0.14127448,4.460788,4.35,0.76,2016AJ....152...63N,0.342,0.395,TBD,Spec,Mahlke,S,VISNIR,S
685,53103.0,1999 AB2,2.44361103,0.08961486,5.653668,4.927,0.024,2020PSJ.....1....5M,0.0396,0.1845,TBD,Spec,Mahlke,C,VISNIR,C
686,5037.0,Habing,2.27386163,0.11061794,7.030941,5.626,0.09,2022PSJ.....3...30M,0.2391,0.187,TBD,Spec,Mahlke,V,VISNIR,V
687,71932.0,2000 WO61,2.35111496,0.19582063,4.249401,4.171,0.325,2020PSJ.....1....5M,0.0321,0.2413,TBD,Spec,Mahlke,Ch,VISNIR,Ch
688,3394.0,Banno,2.31660236,0.19750713,7.09261,5.25,,2022PSJ.....3...56H,0.2956,,TBD,Spec,Mahlke,S,VISNIR,S
689,6589.0,Jankovich,2.27261468,0.18742602,5.300696,3.867,0.058,2017AJ....154..168M,0.1248,0.1866,TBD,Spec,Mahlke,K,VISNIR,K
690,9553.0,Colas,2.19856226,0.11644054,1.922005,3.707,0.156,2011ApJ...741...68M,0.2234,0.2025,TBD,Spec,Mahlke,V,VISNIR,V
691,3209.0,Buchwald,2.19251277,0.05302811,5.233088,5.765,0.269,2016AJ....152...63N,0.2039,0.2065,TBD,Spec,Mahlke,S,VISNIR,S
692,98345.0,2000 SQ304,2.36239504,0.18283558,4.538996,4.58,0.366,2016AJ....152...63N,0.0385,0.2439,TBD,Spec,Mahlke,P,VISNIR,P
693,10349.0,1992 LN,2.38190488,0.0619396,7.42596,4.159,0.126,2022PSJ.....3...30M,0.2865,0.1939,TBD,Spec,Mahlke,V,VISNIR,V
694,7057.0,Al-Farabi,2.26243084,0.12972381,5.127383,4.335,0.664,2015ApJ...814..117N,0.2711,0.3575,TBD,Spec,Mahlke,S,VISNIR,S
695,27506.0,Glassmeier,2.48411156,0.08516601,6.228615,5.85,2.32,2012ApJ...759L...8M,0.036,0.8143,TBD,Spec,Mahlke,Ch,VISNIR,Ch
696,80789.0,2000 CC85,2.38453187,0.13229151,3.399126,4.917,0.144,2016AJ....152...63N,0.038,0.1933,TBD,Spec,Mahlke,C,VISNIR,C
697,4682.0,Bykov,2.27104938,0.19476176,3.821901,3.485,0.43,2016AJ....152...63N,0.2458,0.3079,TBD,Spec,Mahlke,S,VISNIR,S
698,2110.0,Moore-Sitterly,2.19819072,0.17734272,1.131436,5.843,0.45899999999999996,2022PSJ.....3...56H,0.206,0.24225,TBD,Spec,Mahlke,S,VISNIR,S
699,2902.0,Westerlund,2.20363607,0.198368,4.378266,4.222,0.119,2011ApJ...741...68M,0.2188,0.1926,TBD,Spec,Mahlke,R,VISNIR,R
700,2327.0,Gershberg,2.36877802,0.12910456,4.040026,5.37,0.91,2015ApJ...814..117N,0.1955,0.3857,TBD,Spec,Mahlke,M,VISNIR,M
701,30872.0,1992 EM17,2.32675951,0.11427089,5.060044,3.036,0.095,2011ApJ...741...68M,0.3552,0.1945,TBD,Spec,Mahlke,V,VISNIR,V
702,2746.0,Hissao,2.24746332,0.08506949,3.976941,5.222,0.274,2012ApJ...759L...8M,0.2907,0.212,TBD,Spec,Mahlke,S,VISNIR,S
703,119526.0,2001 UF175,2.47940115,0.07937296,5.577733,4.764,0.179,2021PSJ.....2..162M,0.0372,0.1989,TBD,Spec,Mahlke,C,VISNIR,C
704,1979.0,Sakharov,2.37438018,0.10096849,6.048872,4.52,0.247,2011ApJ...741...68M,0.2863,0.2142,TBD,Spec,Mahlke,V,VISNIR,V
705,3972.0,Richard,2.16367836,0.17724618,4.150272,4.078,0.134,2012ApJ...759L...8M,0.2548,0.1956,TBD,Spec,Mahlke,S,VISNIR,S
706,39955.0,1998 FV118,2.43971848,0.06077899,4.041553,5.991,1.542,2020PSJ.....1....5M,0.0429,0.5467,TBD,Spec,Mahlke,Ch,VISNIR,Ch
707,3944.0,Halliday,2.3686947,0.15088095,7.546451,5.87,0.18,2012ApJ...759L...8M,0.2431,0.1941,TBD,Spec,Mahlke,V,VISNIR,V
708,2955.0,Newburn,2.18083751,0.11596306,3.592972,5.365,0.091,2016AJ....152...63N,0.2376,0.1873,TBD,Spec,Mahlke,S,VISNIR,S
709,8761.0,Crane,2.24193055,0.09032179,3.160537,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
710,12455.0,1997 AR,2.40786785,0.14335163,2.083769,5.743,0.099,2021PSJ.....2..162M,0.0511,0.1874,TBD,Spec,Mahlke,C,VISNIR,C
711,60852.0,2000 HU65,2.48032949,0.08364063,6.063248,5.32,1.6,2021PSJ.....2..162M,0.0322,0.6291,TBD,Spec,Mahlke,C,VISNIR,C
712,24907.0,Alfredhaar,2.45604384,0.06748795,4.653908,4.63,1.37,2021PSJ.....2..162M,0.0421,0.6198,TBD,Spec,Mahlke,C,VISNIR,C
713,1530.0,Rantaseppa,2.2481851,0.1988975,4.421711,5.12,0.062,2022PSJ.....3...30M,0.3166,0.1858,TBD,Spec,Mahlke,S,VISNIR,S
714,13791.0,1998 VC,2.37972758,0.15371172,1.383526,3.481,0.473,2011ApJ...741...68M,0.2652,0.3283,TBD,Spec,Mahlke,S,VISNIR,S
715,19983.0,Inagekiyokazu,2.38923456,0.05671353,6.379829,4.56,0.194,2022PSJ.....3...30M,0.3444,0.2029,TBD,Spec,Mahlke,V,VISNIR,V
716,27791.0,Masaru,2.18770542,0.05672657,4.738892,3.073,0.158,2011ApJ...741...68M,0.3908,0.211,TBD,Spec,Mahlke,S,VISNIR,S
717,50098.0,2000 AG98,2.34446472,0.17439389,7.180618,4.217,0.193,2011ApJ...741...68M,0.2296,0.2057,TBD,Spec,Mahlke,V,VISNIR,V
718,3762.0,Amaravella,2.27411095,0.07837041,1.459384,3.898,0.089,2011ApJ...741...68M,0.4106,0.1898,TBD,Spec,Mahlke,S,VISNIR,S
719,59322.0,1999 CB95,2.43941977,0.14239032,3.392659,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
720,4297.0,Eichhorn,2.33460979,0.19305919,5.860521,3.549,0.117,2022PSJ.....3...30M,0.6774,0.1957,TBD,Spec,Mahlke,S,VISNIR,S
721,3831.0,Pettengill,2.16671632,0.19614193,4.582575,5.41,0.5205,2022PSJ.....3...56H,0.247,0.26644999999999996,TBD,Spec,Mahlke,S,VISNIR,S
722,113032.0,2002 RH48,2.2926567,0.16072481,5.779267,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
723,53918.0,2000 GM18,2.37523884,0.18353537,2.618726,4.438,0.173,2020PSJ.....1....5M,0.0395,0.2,TBD,Spec,Mahlke,C,VISNIR,C
724,3153.0,Lincoln,2.42316197,0.12984678,7.711483,4.999,0.146,2011ApJ...741...68M,0.4105,0.1932,TBD,Spec,Mahlke,V,VISNIR,V
725,4546.0,Franck,2.35581108,0.06220855,6.112307,5.75,0.79,2012ApJ...759L...8M,0.1994,0.3308,TBD,Spec,Mahlke,R,VISNIR,R
726,58240.0,1993 FV81,2.48278797,0.11683402,5.883468,4.872,0.038,2011ApJ...741...68M,0.0391,0.1849,TBD,Spec,Mahlke,Ch,VISNIR,Ch
727,5214.0,Oozora,2.1889389,0.10377248,6.069538,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
728,9481.0,Menchu,2.28791517,0.09364733,2.739942,4.671,0.042,2011ApJ...741...68M,0.1543,0.1851,TBD,Spec,Mahlke,V,VISNIR,V
729,4287.0,Trisov,2.20844565,0.18702438,5.482792,5.834,0.098,2016AJ....152...63N,0.1919,0.1872,TBD,Spec,Mahlke,S,VISNIR,S
730,9898.0,Yoshiro,2.36833504,0.06809005,5.921834,4.664,0.521,2022PSJ.....3...56H,0.2452,0.29145,TBD,Spec,Mahlke,S,VISNIR,S
731,164286.0,2004 XO86,2.45397101,0.09037533,5.89187,3.151,0.369,2011ApJ...741...68M,0.06,0.298,TBD,Spec,Mahlke,C,VISNIR,C
732,250431.0,2003 WL117,2.39792797,0.17208052,4.640274,3.207,0.655,2021PSJ.....2..162M,0.0365,0.4481,TBD,Spec,Mahlke,D,VISNIR,D
733,23270.0,Kellerman,2.45773177,0.1800709,3.849789,5.318,0.49,2021PSJ.....2..162M,0.0457,0.2606,TBD,Spec,Mahlke,P,VISNIR,P
734,2966.0,Korsunia,2.44828308,0.1388757,2.543665,5.878,0.282,2011ApJ...741...68M,0.2171,0.2077,TBD,Spec,Mahlke,S,VISNIR,S
735,13840.0,Wayneanderson,2.41984864,0.14705942,2.142883,4.55,1.48,2012ApJ...759L...8M,0.1178,0.6761,TBD,Spec,Mahlke,S,VISNIR,S
736,4375.0,Kiyomori,2.29293603,0.10442113,5.865162,5.818,1.379,2016AJ....152...63N,0.2342,0.5086,TBD,Spec,Mahlke,V,VISNIR,V
737,120190.0,2004 CL97,2.3693848,0.17083521,2.441114,3.725,0.405,2021PSJ.....2..162M,0.0374,0.285,TBD,Spec,Mahlke,P,VISNIR,P
738,65354.0,2002 NG43,2.34994375,0.17337236,5.315435,3.789,0.992,2017AJ....154..168M,0.0389,0.5551,TBD,Spec,Mahlke,Ch,VISNIR,Ch
739,3056.0,INAG,2.41910705,0.1159683,5.630855,5.217,0.069,2011ApJ...741...68M,0.5107,0.1861,TBD,Spec,Mahlke,S,VISNIR,S
740,7800.0,Zhongkeyuan,2.23083726,0.13016783,3.281434,3.511,0.157,2011ApJ...741...68M,0.2994,0.2048,TBD,Spec,Mahlke,V,VISNIR,V
741,78889.0,2003 SA36,2.38789865,0.25573121,5.942432,3.94,0.717,2011ApJ...741...68M,0.0449,0.4079,TBD,Spec,Mahlke,C,VISNIR,C
742,52891.0,1998 SM61,2.35460173,0.22606079,4.418088,4.203,0.468,2017AJ....154..168M,0.0506,0.289,TBD,Spec,Mahlke,C,VISNIR,C
743,3216.0,Harrington,2.39622599,0.30285867,4.910736,4.03,0.16,2012ApJ...759L...8M,0.3079,0.2006,TBD,Spec,Mahlke,S,VISNIR,S
744,3175.0,Netto,2.36334149,0.21271919,0.645563,5.958,0.129,2016AJ....152...63N,0.1663,0.1892,TBD,Spec,Mahlke,S,VISNIR,S
745,4145.0,Maximova,2.27234901,0.2001018,4.864892,4.593,0.607,2022PSJ.....3...56H,0.2772,0.3327,TBD,Spec,Mahlke,S,VISNIR,S
746,23397.0,5122 T-3,2.35759145,0.24602068,6.937556,5.948,1.897,2017AJ....154..168M,0.0342,0.6639,TBD,Spec,Mahlke,Ch,VISNIR,Ch
747,252953.0,2002 PB91,2.40114481,0.23008397,5.777611,3.085,0.881,2020PSJ.....1....5M,0.0402,0.6001,TBD,Spec,Mahlke,Ch,VISNIR,Ch
748,11856.0,Nicolabonev,2.38334119,0.23340693,4.96051,4.59,0.215,2012ApJ...759L...8M,0.0529,0.2067,TBD,Spec,Mahlke,P,VISNIR,P
749,6146.0,Adamkrafft,2.31380387,0.26442574,3.401412,5.14,0.411,2016AJ....152...63N,0.1808,0.2439,TBD,Spec,Mahlke,S,VISNIR,S
750,4621.0,Tambov,2.38783642,0.21075543,3.047476,5.741,0.248,2011ApJ...741...68M,0.1679,0.2035,TBD,Spec,Mahlke,S,VISNIR,S
751,165536.0,2001 DC6,2.35486682,0.21342896,6.163314,3.668,0.106,2015ApJ...814..117N,0.0419,0.1931,TBD,Spec,Mahlke,Ch,VISNIR,Ch
752,20452.0,1999 KG4,2.35059636,0.23405012,7.907805,4.427,0.036,2022PSJ.....3...30M,0.1749,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
753,70312.0,1999 RM137,2.38924082,0.22943164,4.574452,4.951,0.031,2020PSJ.....1....5M,0.04,0.1846,TBD,Spec,Mahlke,Ch,VISNIR,Ch
754,74962.0,1999 TW200,2.35900821,0.25156017,4.207231,4.345,0.019,2022PSJ.....3...30M,0.0359,0.1844,TBD,Spec,Mahlke,Ch,VISNIR,Ch
755,66325.0,1999 JF55,2.35021335,0.2219435,6.283813,4.693,1.245,2020PSJ.....1....5M,0.0449,0.5616,TBD,Spec,Mahlke,C,VISNIR,C
756,38173.0,1999 JZ112,2.35448847,0.24400566,3.963129,3.597,0.255,2012ApJ...759L...8M,0.0574,0.2325,TBD,Spec,Mahlke,Z,VISNIR,Z
757,68114.0,Deakferenc,2.35954163,0.24894772,3.597287,5.197,1.305,2015ApJ...814..117N,0.034,0.5349,TBD,Spec,Mahlke,Ch,VISNIR,Ch
758,96405.0,1998 ES,2.34210166,0.22168461,5.006628,4.886,0.521,2021PSJ.....2..162M,0.0395,0.2818,TBD,Spec,Mahlke,C,VISNIR,C
759,4910.0,Kawasato,2.44059522,0.32551427,4.999792,5.067,0.566,2016AJ....152...63N,0.2498,0.2896,TBD,Spec,Mahlke,S,VISNIR,S
760,7898.0,Ohkuma,2.20634145,0.21844045,7.05698,3.928,0.204,2011ApJ...741...68M,0.2983,0.2115,TBD,Spec,Mahlke,S,VISNIR,S
761,3824.0,Brendalee,2.25464211,0.23598719,2.80083,4.617,0.35450000000000004,2022PSJ.....3...56H,0.3268,0.2412,TBD,Spec,Mahlke,S,VISNIR,S
762,52870.0,1998 SC26,2.35936503,0.24473712,5.921363,4.9,0.16,2022PSJ.....3...56H,0.0456,0.19605,TBD,Spec,Mahlke,P,VISNIR,P
763,133123.0,2003 PO1,2.36047874,0.21670541,4.494997,3.22,0.044,2012ApJ...759L...8M,0.0465,0.1862,TBD,Spec,Mahlke,Ch,VISNIR,Ch
764,170184.0,2003 MV11,2.34622285,0.23594553,6.235633,3.151,0.759,2020PSJ.....1....5M,0.0447,0.5158,TBD,Spec,Mahlke,P,VISNIR,P
765,66309.0,1999 JX41,2.35110933,0.22189733,4.503669,3.447,0.457,2011ApJ...741...68M,0.0896,0.3229,TBD,Spec,Mahlke,C,VISNIR,C
766,265259.0,2004 EW82,2.40467472,0.20112263,5.312829,3.038,0.655,2021PSJ.....2..162M,0.0298,0.4689,TBD,Spec,Mahlke,P,VISNIR,P
767,24037.0,1999 SB7,2.3772358,0.22516207,6.482868,3.87,0.585,2011ApJ...741...68M,0.1076,0.354,TBD,Spec,Mahlke,M,VISNIR,M
768,132056.0,2002 CA141,2.34856205,0.20050272,4.771963,3.624,0.073,2020PSJ.....1....5M,0.0462,0.1886,TBD,Spec,Mahlke,Ch,VISNIR,Ch
769,56349.0,2000 AZ90,2.35257299,0.25116736,6.121867,4.29,1.11,2021PSJ.....2..162M,0.0622,0.5493,TBD,Spec,Mahlke,P,VISNIR,P
770,72384.0,2001 CF12,2.38010092,0.24887088,5.996878,3.793,0.206,2011ApJ...741...68M,0.0572,0.2138,TBD,Spec,Mahlke,Ch,VISNIR,Ch
771,121096.0,1999 FG51,2.34497341,0.21942887,4.619881,3.97,0.021,2022PSJ.....3...30M,0.0403,0.1845,TBD,Spec,Mahlke,P,VISNIR,P
772,20992.0,1985 RV2,2.33683469,0.2412292,5.892405,4.097,0.039,2015ApJ...814..117N,0.0628,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
773,70427.0,1999 TB1,2.37014748,0.23526092,4.72379,5.562,0.006,2015ApJ...814..117N,0.0374,0.1842,TBD,Spec,Mahlke,Z,VISNIR,Z
774,213825.0,2003 QW63,2.3556775,0.24474997,5.740312,3.292,0.335,2015ApJ...814..117N,0.0492,0.2745,TBD,Spec,Mahlke,Ch,VISNIR,Ch
775,3381.0,Mikkola,2.45363498,0.2066991,4.213517,3.943,0.192,2012ApJ...759L...8M,0.5051,0.2084,TBD,Spec,Mahlke,S,VISNIR,S
776,37437.0,2576 P-L,2.34801847,0.23045337,5.06961,4.558,0.039,2011ApJ...741...68M,0.0442,0.185,TBD,Spec,Mahlke,P,VISNIR,P
777,4909.0,Couteau,2.27323611,0.24635271,2.408568,5.0,0.30000000000000004,2022PSJ.....3...56H,0.2711,0.2224,TBD,Spec,Mahlke,S,VISNIR,S
778,5626.0,Melissabrucker,2.1943434,0.45482313,3.849459,3.613,0.1065,2011PASJ...63.1117U,0.2417,0.19340000000000002,TBD,Spec,Mahlke,S,VISNIR,S
779,10992.0,Veryuslaviya,2.36209886,0.2429184,4.968107,5.146,0.319,2016AJ....152...63N,0.0501,0.222,TBD,Spec,Mahlke,S,VISNIR,S
780,73860.0,1996 XR5,2.37759236,0.22915763,6.168372,3.787,0.453,2020PSJ.....1....5M,0.0419,0.3019,TBD,Spec,Mahlke,S,VISNIR,S
781,20786.0,2000 RG62,2.19608893,0.24519913,6.857147,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,P,VISNIR,P
782,1374.0,Isora,2.25041936,0.27795087,5.295357,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
783,16025.0,1999 CA104,2.28828793,0.20840718,6.78876,4.281,0.084,2015ApJ...814..117N,0.1706,0.1883,TBD,Spec,Mahlke,S,VISNIR,S
784,162795.0,2000 YF52,2.36103665,0.21952423,4.496131,3.747,0.278,2015ApJ...814..117N,0.0343,0.2365,TBD,Spec,Mahlke,C,VISNIR,C
785,106589.0,2000 WN107,2.14729282,0.61730494,14.3704,3.735,1.719,2020PSJ.....1....5M,0.0499,0.9387,TBD,Spec,Mahlke,C,VISNIR,C
786,11548.0,Jerrylewis,2.45768797,0.22909233,24.412766,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
787,212417.0,2006 KJ103,2.4258425,0.24067949,14.722824,3.458,0.015,2011ApJ...741...68M,0.0572,0.1844,TBD,Spec,Mahlke,C,VISNIR,C
788,56600.0,2000 JK50,2.43357707,0.22407569,9.440301,5.266,0.364,2021PSJ.....2..162M,0.0525,0.2303,TBD,Spec,Mahlke,Ch,VISNIR,Ch
789,5642.0,Bobbywilliams,2.31522432,0.33340407,24.958727,3.903,0.441,2016AJ....152...63N,0.2271,0.2915,TBD,Spec,Mahlke,S,VISNIR,S
790,4995.0,Griffin,2.3407573,0.31192405,20.606317,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
791,85167.0,1989 RS2,2.427553,0.2294506,8.855059,5.46,0.227,2021PSJ.....2..162M,0.0598,0.2021,TBD,Spec,Mahlke,C,VISNIR,C
792,6585.0,O'Keefe,2.37202838,0.35773744,22.36792,4.25,0.425,2017A&A...603A..55A,0.1536,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
793,334314.0,2001 VY132,2.44120044,0.26929588,9.605756,3.201,0.384,2017AJ....154..168M,0.0466,0.3025,TBD,Spec,Mahlke,Ch,VISNIR,Ch
794,22449.0,Ottijeff,2.34372412,0.35145167,21.542709,4.594,0.502,2016AJ....152...63N,0.2102,0.2858,TBD,Spec,Mahlke,S,VISNIR,S
795,4197.0,Morpheus,2.29430499,0.77242019,12.602317,3.038,0.2,2012Icar..221..365P,0.1862,0.2264,TBD,Spec,Mahlke,S,VISNIR,S
796,3792.0,Preston,2.29243158,0.21929036,23.677485,5.132,0.2,2016AJ....152...63N,0.2901,0.2,TBD,Spec,Mahlke,S,VISNIR,S
797,5230.0,Asahina,2.39815108,0.37483428,20.684024,5.244,0.29,2022PSJ.....3...30M,0.2856,0.2149,TBD,Spec,Mahlke,S,VISNIR,S
798,86212.0,1999 TG21,2.31665139,0.31009488,25.340292,3.017,0.363,2015ApJ...814..117N,0.1737,0.303,TBD,Spec,Mahlke,S,VISNIR,S
799,20826.0,2000 UV13,2.42000327,0.63566351,31.928774,3.889,0.415,2017AJ....154..168M,0.3431,0.2819,TBD,Spec,Mahlke,S,VISNIR,S
800,43754.0,1983 AA,2.29555127,0.24347656,24.187804,3.268,0.2,2012ApJ...759L...8M,0.3122,0.2212,TBD,Spec,Mahlke,S,VISNIR,S
801,26879.0,Haines,2.31074397,0.34837869,21.326479,3.759,0.43,2016AJ....152...63N,0.2275,0.2937,TBD,Spec,Mahlke,S,VISNIR,S
802,35358.0,Lorifini,2.4203737,0.23322961,10.170677,5.863,0.023,2021PSJ.....2..162M,0.033,0.1844,TBD,Spec,Mahlke,C,VISNIR,C
803,40310.0,1999 KU4,2.19366042,0.40574899,8.423278,3.452,0.395,2016AJ....152...63N,0.0439,0.2938,TBD,Spec,Mahlke,C,VISNIR,C
804,33881.0,2000 JK66,2.21352798,0.29141914,11.160462,3.45,0.345,2017A&A...603A..55A,0.2579,0.2719,TBD,Spec,Mahlke,V,VISNIR,V
805,5720.0,Halweaver,2.29291883,0.30751611,23.47037,4.95,0.596,2016AJ....152...63N,0.2238,0.3032,TBD,Spec,Mahlke,S,VISNIR,S
806,84480.0,2002 TM266,2.30185373,0.264888,11.130449,4.869,0.109,2017AJ....154..168M,0.0692,0.1896,TBD,Spec,Mahlke,P,VISNIR,P
807,16960.0,1998 QS52,2.20058996,0.8590066,17.520804,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
808,99913.0,1997 CZ5,2.29199042,0.39818211,24.95172,5.365,0.536,2017A&A...603A..55A,0.2443,0.2718,TBD,Spec,Mahlke,S,VISNIR,S
809,4956.0,Noymer,2.44500092,0.20353226,24.251457,5.755,0.041,2014ApJ...791..121M,0.2143,0.1848,TBD,Spec,Mahlke,L,VISNIR,L
810,6455.0,1992 HE,2.24084675,0.57229152,37.338877,4.286,0.48,2005Icar..175...92W,0.2415,0.29,TBD,Spec,Mahlke,S,VISNIR,S
811,1917.0,Cuyo,2.1498606,0.50553948,23.961526,3.15,0.08,2019A&A...627A.172R,0.3209,0.1911,TBD,Spec,Mahlke,S,VISNIR,S
812,5649.0,Donnashirley,2.28111438,0.33594863,21.731675,3.062,0.38,2015ApJ...814..117N,0.2506,0.3091,TBD,Spec,Mahlke,S,VISNIR,S
813,136874.0,1998 FH74,2.20273914,0.88418437,21.162374,3.405,0.152,2021PSJ.....2..162M,0.0729,0.2047,TBD,Spec,Mahlke,C,VISNIR,C
814,332038.0,2005 QZ73,2.3754771,0.25956262,11.378126,3.058,0.254,2020PSJ.....1....5M,0.036,0.248,TBD,Spec,Mahlke,Ch,VISNIR,Ch
815,4761.0,Urrutia,2.34005791,0.21559575,25.567531,3.73,0.86,2012ApJ...759L...8M,0.2777,0.4966,TBD,Spec,Mahlke,S,VISNIR,S
816,1507.0,Vaasa,2.33145867,0.24462784,9.224357,4.656,0.133,2015ApJ...814..117N,0.2698,0.1929,TBD,Spec,Mahlke,S,VISNIR,S
817,2143.0,Jimarnold,2.28049368,0.23436355,8.366838,4.994,0.182,2015ApJ...814..117N,0.2119,0.1981,TBD,Spec,Mahlke,S,VISNIR,S
818,2078.0,Nanking,2.36882967,0.37484749,20.161189,5.606,0.603,2015ApJ...814..117N,0.3325,0.2832,TBD,Spec,Mahlke,S,VISNIR,S
819,5732.0,1988 WC,2.22145889,0.40512003,22.449016,4.03,0.403,2017A&A...603A..55A,0.1369,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
820,2335.0,James,2.12316458,0.36031357,36.310181,5.087,0.558,2017A&A...603A..55A,0.2281,0.2865,TBD,Spec,Mahlke,S,VISNIR,S
821,2280.0,Kunikov,2.17843051,0.14121003,3.568998,6.127,0.155,2015ApJ...814..117N,0.1873,0.191,TBD,Spec,Mahlke,S,VISNIR,S
822,3137.0,Horky,2.40009219,0.19056483,2.479223,6.685,0.089,2011ApJ...741...68M,0.1559,0.1861,TBD,Spec,Mahlke,S,VISNIR,S
823,2640.0,Hallstrom,2.39730081,0.09015435,6.657525,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
824,4188.0,Kitezh,2.3348725,0.15036148,6.124896,6.601,0.175,2011ApJ...741...68M,0.2398,0.1917,TBD,Spec,Mahlke,V,VISNIR,V
825,1518.0,Rovaniemi,2.22570542,0.14248372,6.712784,8.3,0.583,2022PSJ.....3...56H,0.2811,0.2326,TBD,Spec,Mahlke,S,VISNIR,S
826,2841.0,Puijo,2.25347626,0.08380825,4.91357,6.541,0.055,2015ApJ...814..117N,0.2088,0.185,TBD,Spec,Mahlke,S,VISNIR,S
827,34326.0,Zhaurova,2.41389187,0.12535917,3.303095,6.617,0.137,2020PSJ.....1....5M,0.0442,0.1888,TBD,Spec,Mahlke,P,VISNIR,P
828,5008.0,Miyazawakenji,2.21594003,0.06028111,5.269162,7.562,0.086,2016AJ....152...63N,0.1931,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
829,4845.0,Tsubetsu,2.40197129,0.06691799,7.580516,7.808,0.077,2022PSJ.....3...30M,0.1374,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
830,28894.0,Ryanchung,2.47794445,0.1137498,5.034937,8.387,0.07,2020PSJ.....1....5M,0.0413,0.185,TBD,Spec,Mahlke,Ch,VISNIR,Ch
831,25024.0,Calebmcgraw,2.43081941,0.18120551,3.39062,7.697,0.508,2020PSJ.....1....5M,0.049,0.2266,TBD,Spec,Mahlke,C,VISNIR,C
832,2874.0,Jim Young,2.24448282,0.13440099,4.892778,6.6,0.3,2022PSJ.....3...56H,0.2399,0.2054,TBD,Spec,Mahlke,S,VISNIR,S
833,4215.0,Kamo,2.41656211,0.06353903,5.748694,6.55,0.39,2012ApJ...759L...8M,0.3123,0.2193,TBD,Spec,Mahlke,V,VISNIR,V
834,4839.0,Daisetsuzan,2.43475637,0.07004792,7.577044,8.146,0.105,2011ApJ...741...68M,0.1436,0.186,TBD,Spec,Mahlke,S,VISNIR,S
835,6142.0,Tantawi,2.45714533,0.13976436,2.950181,8.93,2.187,2015A&A...578A..42R,0.0663,0.5233,TBD,Spec,Mahlke,C,VISNIR,C
836,4039.0,Souseki,2.41677767,0.06067457,5.039753,6.63,0.7,2012ApJ...759L...8M,0.263,0.2802,TBD,Spec,Mahlke,R,VISNIR,R
837,1338.0,Duponta,2.26410351,0.11281272,4.816476,7.764,0.085,2014ApJ...791..121M,0.2393,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
838,25490.0,Kevinkelly,2.42739931,0.14733225,1.973856,6.591,0.184,2015ApJ...814..117N,0.0434,0.1925,TBD,Spec,Mahlke,P,VISNIR,P
839,21176.0,1994 CN13,2.45303103,0.18809388,3.636628,7.675,0.079,2015ApJ...814..117N,0.0377,0.1854,TBD,Spec,Mahlke,A,VISNIR,A
840,3782.0,Celle,2.41574553,0.09341391,5.248706,6.074,0.311,2011ApJ...741...68M,0.3565,0.2108,TBD,Spec,Mahlke,V,VISNIR,V
841,4750.0,Mukai,2.18448949,0.0898115,4.901713,8.668,0.021,2017AJ....154..168M,0.0496,0.1843,TBD,Spec,Mahlke,C,VISNIR,C
842,1601.0,Patry,2.23394158,0.12895407,4.939096,8.779,0.234,2011PASJ...63.1117U,0.2444,0.1918,TBD,Spec,Mahlke,S,VISNIR,S
843,2923.0,Schuyler,2.45283147,0.1333896,2.873719,7.909,1.426,2021PSJ.....2..162M,0.0792,0.4049,TBD,Spec,Mahlke,C,VISNIR,C
844,2112.0,Ulyanov,2.25359391,0.13725851,3.372602,7.561,0.291,2012ApJ...759L...8M,0.2741,0.1996,TBD,Spec,Mahlke,S,VISNIR,S
845,3067.0,Akhmatova,2.24588371,0.13814241,4.522361,6.369,0.079,2022PSJ.....3...30M,0.2223,0.1859,TBD,Spec,Mahlke,S,VISNIR,S
846,2571.0,Geisei,2.22836345,0.19427521,2.871375,6.572,0.044,2016AJ....152...63N,0.2166,0.1847,TBD,Spec,Mahlke,S,VISNIR,S
847,2409.0,Chapman,2.26646515,0.19089192,3.513437,8.419,0.179,2011PASJ...63.1117U,0.1724,0.1891,TBD,Spec,Mahlke,S,VISNIR,S
848,4422.0,Jarre,2.23751967,0.1797173,4.805036,7.94,0.109,2014ApJ...791..121M,0.2067,0.1862,TBD,Spec,Mahlke,S,VISNIR,S
849,4610.0,Kajov,2.40233712,0.03553768,3.590353,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
850,3640.0,Gostin,2.22451905,0.08555776,4.307929,7.363,0.101,2014ApJ...791..121M,0.2636,0.1862,TBD,Spec,Mahlke,S,VISNIR,S
851,4606.0,Saheki,2.25179022,0.10195375,2.631939,6.732,0.383,2022PSJ.....3...56H,0.2103,0.2165,TBD,Spec,Mahlke,S,VISNIR,S
852,1929.0,Kollaa,2.36255067,0.07544285,7.77362,7.922,0.198,2012ApJ...759L...8M,0.2474,0.1909,TBD,Spec,Mahlke,V,VISNIR,V
853,24726.0,Nagatatetsuya,2.45402702,0.09098343,5.853597,7.799,0.047,2021PSJ.....2..162M,0.0538,0.1846,TBD,Spec,Mahlke,Ch,VISNIR,Ch
854,3033.0,Holbaek,2.23675386,0.09486667,4.740626,8.729,0.099,2015ApJ...814..117N,0.1532,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
855,4635.0,Rimbaud,2.46850717,0.15089868,5.344474,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,P,VISNIR,P
856,11118.0,Modra,2.31345453,0.08368573,3.033328,7.406,2.046,2021PSJ.....2..162M,0.053,0.5824,TBD,Spec,Mahlke,C,VISNIR,C
857,3669.0,Vertinskij,2.21386317,0.0699486,4.824534,6.401,0.076,2014ApJ...791..121M,0.2082,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
858,722.0,Frieda,2.17203397,0.14437399,5.636768,8.15,,2022PSJ.....3...56H,0.3025,,TBD,Spec,Mahlke,S,VISNIR,S
859,3105.0,Stumpff,2.26194668,0.19369799,6.479317,7.261,0.4,2012ApJ...759L...8M,0.1982,0.2146,TBD,Spec,Mahlke,S,VISNIR,S
860,2709.0,Sagan,2.19612554,0.06896591,2.73218,6.559,0.227,2015ApJ...814..117N,0.1912,0.1968,TBD,Spec,Mahlke,S,VISNIR,S
861,3354.0,McNair,2.32436315,0.09660374,6.411627,7.057,0.079,2014ApJ...791..121M,0.1713,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
862,3684.0,Berry,2.28735219,0.15374465,6.812909,8.942,1.081,2020PSJ.....1....5M,0.0511,0.304,TBD,Spec,Mahlke,C,VISNIR,C
863,2410.0,Morrison,2.21663921,0.06226228,2.396432,6.801,0.072,2014ApJ...791..121M,0.2716,0.1854,TBD,Spec,Mahlke,S,VISNIR,S
864,15112.0,Arlenewolfe,2.3022228,0.14528138,3.800376,7.166,0.044,2020PSJ.....1....5M,0.056,0.1846,TBD,Spec,Mahlke,Z,VISNIR,Z
865,2019.0,van Albada,2.24136218,0.16499374,4.043593,7.893,0.081,2022PSJ.....3...30M,0.2707,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
866,3527.0,McCord,2.29151522,0.12222671,5.513978,7.711,0.08,2014ApJ...791..121M,0.2036,0.1854,TBD,Spec,Mahlke,S,VISNIR,S
867,2566.0,Kirghizia,2.44931657,0.07822528,5.078902,7.339,0.2815,2022PSJ.....3...56H,0.2991,0.19955,TBD,Spec,Mahlke,V,VISNIR,V
868,3385.0,Bronnina,2.22163841,0.04123051,6.80544,7.792,0.082,2014ApJ...791..121M,0.2629,0.1854,TBD,Spec,Mahlke,S,VISNIR,S
869,3060.0,Delcano,2.27830894,0.17689978,7.259275,7.15,0.64,2012ApJ...759L...8M,0.1654,0.2569,TBD,Spec,Mahlke,V,VISNIR,V
870,1856.0,Ruzena,2.23688603,0.07897393,4.741471,6.875,0.355,2016AJ....152...63N,0.238,0.2112,TBD,Spec,Mahlke,S,VISNIR,S
871,4256.0,Kagamigawa,2.35202628,0.07053211,3.043064,7.591,0.073,2011PASJ...63.1117U,0.144,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
872,2820.0,Iisalmi,2.22971398,0.16220628,2.947164,7.365,0.111,2016AJ....152...63N,0.1857,0.1867,TBD,Spec,Mahlke,S,VISNIR,S
873,3869.0,Norton,2.4533242,0.12606547,4.355449,8.602,0.066,2014ApJ...791..121M,0.1931,0.1848,TBD,Spec,Mahlke,V,VISNIR,V
874,3458.0,Boduognat,2.44830798,0.1569224,2.132662,7.64,0.7085,2022PSJ.....3...56H,0.2274,0.26170000000000004,TBD,Spec,Mahlke,M,VISNIR,M
875,11338.0,Schiele,2.31319349,0.18544972,4.873207,6.193,0.159,2020PSJ.....1....5M,0.0465,0.1912,TBD,Spec,Mahlke,C,VISNIR,C
876,1717.0,Arlon,2.19584662,0.12877763,6.191437,8.817,0.239,2016AJ....152...63N,0.2757,0.192,TBD,Spec,Mahlke,S,VISNIR,S
877,3085.0,Donna,2.38753208,0.10170513,3.833001,6.1,0.571,2022PSJ.....3...56H,0.217,0.26315,TBD,Spec,Mahlke,S,VISNIR,S
878,3306.0,Byron,2.24742659,0.14400213,4.526438,7.464,0.995,2016AJ....152...63N,0.1982,0.3241,TBD,Spec,Mahlke,S,VISNIR,S
879,2580.0,Smilevskia,2.18223985,0.19549767,1.614514,7.602,0.473,2012ApJ...759L...8M,0.1532,0.2223,TBD,Spec,Mahlke,S,VISNIR,S
880,9476.0,1998 QQ36,2.45177791,0.11005268,4.491248,7.471,1.75,2020PSJ.....1....5M,0.068,0.5034,TBD,Spec,Mahlke,C,VISNIR,C
881,3875.0,Staehle,2.22497216,0.19400849,6.205724,6.53,0.304,2016AJ....152...63N,0.1808,0.2064,TBD,Spec,Mahlke,S,VISNIR,S
882,1563.0,Noel,2.19241442,0.08511713,5.981951,7.258,0.614,2012ApJ...759L...8M,0.3353,0.2501,TBD,Spec,Mahlke,S,VISNIR,S
883,5875.0,Kuga,2.37933081,0.04854261,6.461381,7.306,0.183,2012ApJ...759L...8M,0.2882,0.1909,TBD,Spec,Mahlke,V,VISNIR,V
884,2031.0,BAM,2.2337951,0.17288849,4.750838,8.212,0.435,2011PASJ...63.1117U,0.1507,0.2125,TBD,Spec,Mahlke,S,VISNIR,S
885,6133.0,Royaldutchastro,2.47324056,0.17825853,2.595333,8.271,1.615,2020PSJ.....1....5M,0.0497,0.4318,TBD,Spec,Mahlke,C,VISNIR,C
886,6278.0,Ametkhan,2.43648886,0.17763455,2.104424,8.806,0.137,2021PSJ.....2..162M,0.0418,0.1868,TBD,Spec,Mahlke,C,VISNIR,C
887,14215.0,1999 TV6,2.37030205,0.14414511,3.579516,8.218,0.056,2016AJ....152...63N,0.0512,0.1847,TBD,Spec,Mahlke,C,VISNIR,C
888,5158.0,Ogarev,2.42399945,0.17819243,3.146648,8.025,0.298,2020PSJ.....1....5M,0.0435,0.1986,TBD,Spec,Mahlke,C,VISNIR,C
889,2195.0,Tengstrom,2.22214912,0.1050971,4.574023,8.684,0.054,2015ApJ...814..117N,0.2321,0.1846,TBD,Spec,Mahlke,S,VISNIR,S
890,1451.0,Grano,2.20278753,0.11822384,5.111898,6.302,0.051,2018A&A...612A..85A,0.225,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
891,20843.0,Kuotzuhao,2.39582001,0.14653667,2.039065,6.438,0.149,2015ApJ...814..117N,0.04,0.1899,TBD,Spec,Mahlke,C,VISNIR,C
892,5379.0,Abehiroshi,2.39695522,0.05543053,3.80227,6.277,0.118,2011ApJ...741...68M,0.2628,0.188,TBD,Spec,Mahlke,R,VISNIR,R
893,2442.0,Corbett,2.387663,0.11726458,5.096896,8.33,0.38,2012ApJ...759L...8M,0.1985,0.2056,TBD,Spec,Mahlke,V,VISNIR,V
894,3533.0,Toyota,2.22008843,0.11743179,4.869377,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
895,1798.0,Watts,2.19959395,0.12249437,6.193365,6.882,0.09,2012ApJ...759L...8M,0.2289,0.1861,TBD,Spec,Mahlke,S,VISNIR,S
896,3155.0,Lee,2.34257969,0.10043864,7.196482,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
897,1831.0,Nicholson,2.23912543,0.12726717,5.632692,7.965,0.566,2016AJ....152...63N,0.2586,0.2327,TBD,Spec,Mahlke,S,VISNIR,S
898,2380.0,Heilongjiang,2.19201317,0.05978278,1.921955,6.766,0.068,2016AJ....152...63N,0.2412,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
899,3673.0,Levy,2.34575481,0.18346094,7.091356,6.19,0.202,2012ApJ...759L...8M,0.2855,0.1954,TBD,Spec,Mahlke,V,VISNIR,V
900,2815.0,Soma,2.23309404,0.1691272,5.705265,6.931,0.112,2014ApJ...791..121M,0.2544,0.187,TBD,Spec,Mahlke,S,VISNIR,S
901,2590.0,Mourao,2.34301022,0.11724037,6.131733,7.88,1.06,2012ApJ...759L...8M,0.2871,0.3261,TBD,Spec,Mahlke,V,VISNIR,V
902,6471.0,Collins,2.43203459,0.12419115,2.674293,8.951,0.152,2020PSJ.....1....5M,0.0539,0.1873,TBD,Spec,Mahlke,C,VISNIR,C
903,3048.0,Guangzhou,2.39742373,0.14795928,1.93916,6.699,0.102,2014ApJ...791..121M,0.1799,0.1867,TBD,Spec,Mahlke,S,VISNIR,S
904,2029.0,Binomi,2.3501315,0.12759955,5.588441,7.033,0.072,2014ApJ...791..121M,0.184,0.1853,TBD,Spec,Mahlke,A,VISNIR,A
905,4383.0,Suruga,2.42394541,0.0644016,7.157775,6.434,0.104,2011ApJ...741...68M,0.2302,0.187,TBD,Spec,Mahlke,V,VISNIR,V
906,4640.0,Hara,2.25179429,0.10796178,4.211378,6.053,0.198,2011ApJ...741...68M,0.2124,0.1955,TBD,Spec,Mahlke,S,VISNIR,S
907,2036.0,Sheragul,2.24500335,0.1848715,3.973099,7.204,0.043,2012ApJ...759L...8M,0.229,0.1846,TBD,Spec,Mahlke,S,VISNIR,S
908,27354.0,Stiklaitis,2.41961363,0.14125865,1.631541,7.195,0.28,2021PSJ.....2..162M,0.0433,0.2,TBD,Spec,Mahlke,C,VISNIR,C
909,854.0,Frostia,2.36840819,0.17335865,6.087377,8.049,0.284,2018A&A...612A..85A,0.4203,0.1973,TBD,Spec,Mahlke,V,VISNIR,V
910,26394.0,Kandola,2.45046488,0.07257126,4.197163,7.059,1.896,2021PSJ.....2..162M,0.0371,0.5679,TBD,Spec,Mahlke,Ch,VISNIR,Ch
911,3375.0,Amy,2.17207093,0.02625177,1.080716,6.715,0.143,2016AJ....152...63N,0.0906,0.1891,TBD,Spec,Mahlke,C,VISNIR,C
912,1412.0,Lagrula,2.21459989,0.11173577,4.715396,8.589,0.066,2016AJ....152...63N,0.2674,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
913,1857.0,Parchomenko,2.24342048,0.13428909,4.40079,8.38,0.221,2016AJ....152...63N,0.2683,0.1916,TBD,Spec,Mahlke,S,VISNIR,S
914,23893.0,Lauman,2.42637896,0.17613875,1.783463,8.175,0.5,2020PSJ.....1....5M,0.0284,0.2211,TBD,Spec,Mahlke,C,VISNIR,C
915,2750.0,Loviisa,2.21274084,0.07429605,5.174212,6.222,0.04,2014ApJ...791..121M,0.1937,0.1847,TBD,Spec,Mahlke,S,VISNIR,S
916,2467.0,Kollontai,2.21355342,0.16090579,5.799834,8.5,0.481,2022PSJ.....3...56H,0.196,0.21625,TBD,Spec,Mahlke,S,VISNIR,S
917,3181.0,Ahnert,2.2301393,0.06445748,3.958993,8.459,0.044,2015ApJ...814..117N,0.1838,0.1845,TBD,Spec,Mahlke,S,VISNIR,S
918,3314.0,Beals,2.2188762,0.04521403,7.406735,6.391,0.46399999999999997,2022PSJ.....3...56H,0.2703,0.2348,TBD,Spec,Mahlke,S,VISNIR,S
919,1706.0,Dieckvoss,2.12517433,0.11498551,1.875315,6.086,0.129,2015ApJ...814..117N,0.2719,0.189,TBD,Spec,Mahlke,S,VISNIR,S
920,1830.0,Pogson,2.1881554,0.0560286,3.956557,8.225,0.158,2014ApJ...791..121M,0.2381,0.1882,TBD,Spec,Mahlke,S,VISNIR,S
921,1793.0,Zoya,2.22447942,0.09707388,1.509208,8.34,0.344,2016AJ....152...63N,0.2889,0.2018,TBD,Spec,Mahlke,S,VISNIR,S
922,2017.0,Wesson,2.25141351,0.18624605,4.862301,7.22,0.172,2022PSJ.....3...30M,0.228,0.1903,TBD,Spec,Mahlke,S,VISNIR,S
923,3429.0,Chuvaev,2.33911597,0.18964281,1.33379,8.857,0.112,2020PSJ.....1....5M,0.0506,0.1859,TBD,Spec,Mahlke,B,VISNIR,B
924,6806.0,Kaufmann,2.45504921,0.09122692,4.668458,8.957,0.036,2011PASJ...63.1117U,0.0443,0.1844,TBD,Spec,Mahlke,Ch,VISNIR,Ch
925,32847.0,1992 JO3,2.39896039,0.1675075,1.915058,7.717,0.145,2016AJ....152...63N,0.0337,0.188,TBD,Spec,Mahlke,C,VISNIR,C
926,6578.0,Zapesotskij,2.42126205,0.18805225,3.585018,7.843,0.039,2020PSJ.....1....5M,0.04,0.1845,TBD,Spec,Mahlke,P,VISNIR,P
927,3613.0,Kunlun,2.37131795,0.07419675,7.421071,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
928,2168.0,Swope,2.45324556,0.15414365,4.745156,8.291,0.082,2014ApJ...791..121M,0.1879,0.1853,TBD,Spec,Mahlke,V,VISNIR,V
929,5318.0,Dientzenhofer,2.28929991,0.13391856,3.309173,6.267,0.116,2011ApJ...741...68M,0.1545,0.1879,TBD,Spec,Mahlke,S,VISNIR,S
930,12421.0,Zhenya,2.45062016,0.12265781,5.557833,7.951,0.066,2015ApJ...814..117N,0.0508,0.185,TBD,Spec,Mahlke,Ch,VISNIR,Ch
931,5240.0,Kwasan,2.38192246,0.10162755,5.615714,6.8,0.8,2022PSJ.....3...56H,0.2871,0.2994,TBD,Spec,Mahlke,V,VISNIR,V
932,1045.0,Michela,2.35891144,0.15825012,0.263629,6.104,0.265,2011ApJ...741...68M,0.2703,0.2036,TBD,Spec,Mahlke,S,VISNIR,S
933,57442.0,2001 SF54,2.44617895,0.07626169,5.548683,6.36,0.274,2011ApJ...741...68M,0.0311,0.2034,TBD,Spec,Mahlke,C,VISNIR,C
934,3478.0,Fanale,2.23667447,0.16325514,3.840498,6.7,0.30000000000000004,2022PSJ.....3...56H,0.2672,0.20655,TBD,Spec,Mahlke,S,VISNIR,S
935,2086.0,Newell,2.4018289,0.11095993,6.487382,6.1,0.4,2012ApJ...759L...8M,0.4747,0.2261,TBD,Spec,Mahlke,S,VISNIR,S
936,24650.0,1986 QM,2.39520196,0.16480115,1.995155,6.11,0.174,2017AJ....154..168M,0.0394,0.1928,TBD,Spec,Mahlke,C,VISNIR,C
937,2088.0,Sahlia,2.20710362,0.07942803,5.540325,7.671,0.085,2014ApJ...791..121M,0.2429,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
938,2371.0,Dimitrov,2.44070272,0.01509049,1.777494,7.47,0.35,2012ApJ...759L...8M,0.2834,0.2067,TBD,Spec,Mahlke,V,VISNIR,V
939,3573.0,Holmberg,2.23878537,0.06686233,2.764319,6.25,0.19,2012ApJ...759L...8M,0.2554,0.194,TBD,Spec,Mahlke,S,VISNIR,S
940,4299.0,WIYN,2.24277331,0.17165659,5.086443,7.679,0.296,2011PASJ...63.1117U,0.189,0.1997,TBD,Spec,Mahlke,S,VISNIR,S
941,1324.0,Knysna,2.18510278,0.16393206,4.51763,6.43,0.114,2016AJ....152...63N,0.2504,0.1876,TBD,Spec,Mahlke,S,VISNIR,S
942,4607.0,Seilandfarm,2.26391787,0.01938187,2.250816,7.241,0.151,2012ApJ...759L...8M,0.1526,0.1889,TBD,Spec,Mahlke,S,VISNIR,S
943,2616.0,Lesya,2.16215386,0.07621741,1.445194,8.787,0.038,2014ApJ...791..121M,0.2067,0.1844,TBD,Spec,Mahlke,S,VISNIR,S
944,2056.0,Nancy,2.21748551,0.13882665,3.936438,8.127,0.115,2016AJ....152...63N,0.2775,0.1864,TBD,Spec,Mahlke,S,VISNIR,S
945,1602.0,Indiana,2.24588448,0.10340055,4.160762,8.492,0.063,2014ApJ...791..121M,0.2786,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
946,1273.0,Helma,2.39338552,0.16169042,5.402259,7.259,0.016,2011PASJ...63.1117U,0.2428,0.1843,TBD,Spec,Mahlke,V,VISNIR,V
947,9052.0,Uhland,2.46405692,0.18625048,2.204803,7.694,0.25,2022PSJ.....3...56H,0.0579,0.19569999999999999,TBD,Spec,Mahlke,C,VISNIR,C
948,2341.0,Aoluta,2.21216917,0.1520186,4.074197,6.799,0.071,2016AJ....152...63N,0.226,0.1854,TBD,Spec,Mahlke,S,VISNIR,S
949,13997.0,1993 FB32,2.42270761,0.18439278,3.590485,7.913,0.999,2020PSJ.....1....5M,0.0228,0.3125,TBD,Spec,Mahlke,B,VISNIR,B
950,1455.0,Mitchella,2.24791346,0.12454533,7.752083,6.583,0.134,2022PSJ.....3...30M,0.2926,0.1887,TBD,Spec,Mahlke,S,VISNIR,S
951,44766.0,1999 TM123,2.36360857,0.17828427,5.800363,6.122,0.074,2016AJ....152...63N,0.0388,0.1858,TBD,Spec,Mahlke,Ch,VISNIR,Ch
952,2024.0,McLaughlin,2.32505356,0.13820113,7.311564,8.247,0.078,2014ApJ...791..121M,0.1508,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
953,2510.0,Shandong,2.25340166,0.19608105,5.26498,8.101,0.353,2018A&A...612A..85A,0.2239,0.2038,TBD,Spec,Mahlke,S,VISNIR,S
954,1733.0,Silke,2.19296714,0.08346705,4.433836,6.128,0.473,2022PSJ.....3...56H,0.3254,0.24195,TBD,Spec,Mahlke,S,VISNIR,S
955,16132.0,Angelakim,2.43284849,0.14261547,1.742462,7.927,1.938,2020PSJ.....1....5M,0.0475,0.5225,TBD,Spec,Mahlke,B,VISNIR,B
956,3435.0,Boury,2.32339896,0.04669707,7.723211,7.294,0.159,2016AJ....152...63N,0.1504,0.1893,TBD,Spec,Mahlke,S,VISNIR,S
957,14849.0,1989 GQ1,2.3703101,0.19353716,2.090139,6.411,0.828,2021PSJ.....2..162M,0.0396,0.3173,TBD,Spec,Mahlke,P,VISNIR,P
958,3268.0,De Sanctis,2.34748579,0.127477,6.352949,6.021,0.135,2022PSJ.....3...30M,0.2464,0.1896,TBD,Spec,Mahlke,V,VISNIR,V
959,6698.0,Malhotra,2.44077157,0.1664797,2.473507,8.513,0.093,2012ApJ...759L...8M,0.0427,0.1855,TBD,Spec,Mahlke,C,VISNIR,C
960,2243.0,Lonnrot,2.24854891,0.19698549,6.844605,8.586,0.089,2022PSJ.....3...30M,0.2126,0.1854,TBD,Spec,Mahlke,S,VISNIR,S
961,4304.0,Geichenko,2.45141625,0.14915674,3.066021,8.427,0.096,2021PSJ.....2..162M,0.0483,0.1856,TBD,Spec,Mahlke,C,VISNIR,C
962,42411.0,3249 T-1,2.46612183,0.10774173,4.870185,8.011,0.069,2016AJ....152...63N,0.0319,0.185,TBD,Spec,Mahlke,C,VISNIR,C
963,810.0,Atossa,2.17843634,0.18049967,2.612825,8.083,0.2795,2018Icar..309..297H,0.2558,0.19675,TBD,Spec,Mahlke,S,VISNIR,S
964,3320.0,Namba,2.45901812,0.04889411,4.063862,6.706,0.08,2011ApJ...741...68M,0.2042,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
965,2575.0,Bulgaria,2.23996593,0.12341662,4.674707,7.875,0.091,2014ApJ...791..121M,0.2007,0.1857,TBD,Spec,Mahlke,V,VISNIR,V
966,3841.0,Dicicco,2.27453497,0.15946415,5.220189,6.261,0.141,2015ApJ...814..117N,0.2279,0.1896,TBD,Spec,Mahlke,S,VISNIR,S
967,2093.0,Genichesk,2.269336,0.16763017,6.092336,7.709,1.889,2021PSJ.....2..162M,0.1574,0.5236,TBD,Spec,Mahlke,S,VISNIR,S
968,9667.0,Amastrinc,2.44149889,0.17733126,2.395103,7.419,1.998,2020PSJ.....1....5M,0.0611,0.5692,TBD,Spec,Mahlke,C,VISNIR,C
969,2952.0,Lilliputia,2.31324355,0.17048955,3.317596,6.12,1.795,2020PSJ.....1....5M,0.0842,0.6148,TBD,Spec,Mahlke,C,VISNIR,C
970,15794.0,1993 TG31,2.43233373,0.13954998,3.782604,6.854,0.185,2016AJ....152...63N,0.0487,0.192,TBD,Spec,Mahlke,C,VISNIR,C
971,2087.0,Kochera,2.20617044,0.05742604,1.828584,6.58,1.46,2016AJ....152...63N,0.2045,0.4805,TBD,Spec,Mahlke,S,VISNIR,S
972,5448.0,Siebold,2.22222199,0.1443099,4.83599,6.58,0.059,2015ApJ...814..117N,0.2504,0.1851,TBD,Spec,Mahlke,S,VISNIR,S
973,1906.0,Naef,2.37370235,0.1344255,6.472151,7.728,0.4,2020AJ....159..264J,0.2773,0.2113,TBD,Spec,Mahlke,S,VISNIR,S
974,2438.0,Oleshko,2.2451821,0.1078438,4.900633,7.183,0.072,2012ApJ...759L...8M,0.1988,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
975,4591.0,Bryantsev,2.45451998,0.23730426,2.617019,6.42,1.28,2012ApJ...759L...8M,0.0912,0.4392,TBD,Spec,Mahlke,Ch,VISNIR,Ch
976,1131.0,Porzia,2.22823963,0.28624825,3.22987,6.421,0.272,2017A&A...603A..55A,0.2629,0.2028,TBD,Spec,Mahlke,S,VISNIR,S
977,2794.0,Kulik,2.44603861,0.21523475,7.495602,7.545,0.101,2014ApJ...791..121M,0.1659,0.1861,TBD,Spec,Mahlke,M,VISNIR,M
978,2253.0,Espinette,2.2839578,0.27845773,3.880396,6.345,0.681,2016AJ....152...63N,0.2743,0.2829,TBD,Spec,Mahlke,S,VISNIR,S
979,1664.0,Felix,2.33779191,0.2257845,6.115715,7.902,0.942,2016AJ....152...63N,0.2509,0.3013,TBD,Spec,Mahlke,S,VISNIR,S
980,67918.0,2000 WW109,2.37509272,0.21416558,4.525351,6.065,0.993,2012ApJ...759L...8M,0.0317,0.3757,TBD,Spec,Mahlke,Ch,VISNIR,Ch
981,1982.0,Cline,2.31045443,0.24925849,6.840926,8.084,0.046,2012ApJ...759L...8M,0.1802,0.1846,TBD,Spec,Mahlke,S,VISNIR,S
982,2991.0,Bilbo,2.33803704,0.22111954,5.150981,8.4,1.05,2022PSJ.....3...56H,0.0735,0.31125,TBD,Spec,Mahlke,Ch,VISNIR,Ch
983,1150.0,Achaia,2.1911784,0.20436854,2.392759,7.371,0.21,2022PSJ.....3...56H,0.263,0.19424999999999998,TBD,Spec,Mahlke,S,VISNIR,S
984,7225.0,Huntress,2.34064311,0.20351103,6.861979,6.641,0.306,2016AJ....152...63N,0.1952,0.206,TBD,Spec,Mahlke,S,VISNIR,S
985,1011.0,Laodamia,2.3935255,0.34984274,5.493289,7.56,0.756,2017A&A...603A..55A,0.2477,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
986,38166.0,1999 JV84,2.25124072,0.24058107,5.248287,6.054,0.472,2021PSJ.....2..162M,0.0412,0.2413,TBD,Spec,Mahlke,C,VISNIR,C
987,1738.0,Oosterhoff,2.18388118,0.20260091,4.876236,7.937,0.1415,2018Icar..309..297H,0.2702,0.1876,TBD,Spec,Mahlke,S,VISNIR,S
988,2503.0,Liaoning,2.19274587,0.21276834,7.105021,6.661,0.205,2021PSJ.....2..162M,0.0603,0.1942,TBD,Spec,Mahlke,C,VISNIR,C
989,5026.0,Martes,2.37841691,0.24207861,4.283591,8.303,2.163,2017AJ....154..168M,0.0582,0.5526,TBD,Spec,Mahlke,Ch,VISNIR,Ch
990,6857.0,Castelli,2.31431482,0.19631544,9.195435,8.319,0.069,2020PSJ.....1....5M,0.0538,0.185,TBD,Spec,Mahlke,P,VISNIR,P
991,4826.0,Wilhelms,2.37871804,0.19283982,25.314867,6.3,0.25,2022PSJ.....3...56H,0.3502,0.2053,TBD,Spec,Mahlke,S,VISNIR,S
992,134740.0,2000 AX187,2.40282831,0.18701408,12.290551,6.04,0.159,2015ApJ...814..117N,0.0395,0.1916,TBD,Spec,Mahlke,C,VISNIR,C
993,17906.0,1999 FG32,2.47294103,0.17056831,10.697103,7.365,0.082,2022PSJ.....3...30M,0.0913,0.1855,TBD,Spec,Mahlke,Z,VISNIR,Z
994,2486.0,Metsahovi,2.26793594,0.0806874,8.406351,8.26,0.048,2012ApJ...759L...8M,0.2255,0.1846,TBD,Spec,Mahlke,V,VISNIR,V
995,4718.0,Araki,2.36263907,0.15826635,8.036296,6.29,0.044,2012ApJ...759L...8M,0.1967,0.1847,TBD,Spec,Mahlke,S,VISNIR,S
996,2855.0,Bastian,2.45275329,0.16928508,8.145358,8.831,0.086,2020PSJ.....1....5M,0.0998,0.1852,TBD,Spec,Mahlke,A,VISNIR,A
997,3665.0,Fitzgerald,2.41894366,0.08969787,15.064149,7.69,1.77,2015ApJ...814..117N,0.1539,0.4958,TBD,Spec,Mahlke,M,VISNIR,M
998,2840.0,Kallavesi,2.39799152,0.09324799,8.508963,7.8,0.45,2022PSJ.....3...56H,0.2285,0.2176,TBD,Spec,Mahlke,S,VISNIR,S
999,2733.0,Hamina,2.34685025,0.13709496,10.410274,7.375,0.101,2014ApJ...791..121M,0.2068,0.1862,TBD,Spec,Mahlke,S,VISNIR,S
1000,27715.0,1989 CR1,2.33231336,0.16212106,8.526608,6.258,0.268,2020PSJ.....1....5M,0.0537,0.2031,TBD,Spec,Mahlke,D,VISNIR,D
1001,14291.0,1104 T-1,2.35404343,0.12801342,11.684263,6.615,0.044,2011ApJ...741...68M,0.082,0.1847,TBD,Spec,Mahlke,S,VISNIR,S
1002,2851.0,Harbin,2.47979744,0.12168918,8.53655,8.84,0.24,2012ApJ...759L...8M,0.2692,0.192,TBD,Spec,Mahlke,V,VISNIR,V
1003,3586.0,Vasnetsov,2.45990009,0.11586473,9.856671,7.185,0.163,2011ApJ...741...68M,0.1863,0.1897,TBD,Spec,Mahlke,M,VISNIR,M
1004,7030.0,Colombini,2.44083663,0.237296,9.330923,6.53,0.565,2011ApJ...741...68M,0.113,0.2527,TBD,Spec,Mahlke,S,VISNIR,S
1005,2189.0,Zaragoza,2.40398197,0.22571733,13.919705,6.675,0.096,2014ApJ...791..121M,0.2324,0.1864,TBD,Spec,Mahlke,S,VISNIR,S
1006,6192.0,Javiergorosabel,2.29227987,0.26640916,10.329236,7.0,0.9,2022PSJ.....3...56H,0.2317,0.31675,TBD,Spec,Mahlke,S,VISNIR,S
1007,5559.0,Beategordon,2.3863384,0.22917533,11.311334,7.051,0.169,2022PSJ.....3...30M,0.2504,0.1903,TBD,Spec,Mahlke,S,VISNIR,S
1008,1065.0,Amundsenia,2.36108018,0.29695808,8.363557,8.97,0.197,2017A&A...603A..55A,0.3086,0.1894,TBD,Spec,Mahlke,S,VISNIR,S
1009,1565.0,Lemaitre,2.39249034,0.34874992,21.495786,7.645,0.383,2017A&A...603A..55A,0.2608,0.2097,TBD,Spec,Mahlke,S,VISNIR,S
1010,5817.0,Robertfrazer,2.40702243,0.34087122,21.109551,6.931,0.774,2017A&A...603A..55A,0.2429,0.2895,TBD,Spec,Mahlke,S,VISNIR,S
1011,3343.0,Nedzel,2.35022487,0.3114042,25.004508,6.301,0.69,2016AJ....152...63N,0.2052,0.2862,TBD,Spec,Mahlke,S,VISNIR,S
1012,3401.0,Vanphilos,2.36893548,0.35791309,21.799414,8.86,0.974,2015ApJ...814..117N,0.24,0.2868,TBD,Spec,Mahlke,S,VISNIR,S
1013,4121.0,Carlin,2.37469093,0.25480585,23.079265,6.892,0.119,2011ApJ...741...68M,0.2596,0.1874,TBD,Spec,Mahlke,L,VISNIR,L
1014,4711.0,Kathy,2.38166897,0.25664921,10.234663,8.055,0.226,2016AJ....152...63N,0.2182,0.1926,TBD,Spec,Mahlke,S,VISNIR,S
1015,46566.0,1991 RW21,2.42361765,0.25533889,9.859592,6.507,0.076,2016AJ....152...63N,0.052,0.1857,TBD,Spec,Mahlke,P,VISNIR,P
1016,17233.0,Stanshapiro,2.43778816,0.22634217,9.247608,7.002,0.128,2021PSJ.....2..162M,0.0399,0.1878,TBD,Spec,Mahlke,P,VISNIR,P
1017,19145.0,1989 YC,2.40053728,0.27193091,10.407449,8.008,0.332,2015ApJ...814..117N,0.0545,0.202,TBD,Spec,Mahlke,Q,VISNIR,Q
1018,61309.0,2000 OF50,2.43942135,0.22226914,14.694248,6.749,0.25,2016AJ....152...63N,0.0471,0.1985,TBD,Spec,Mahlke,C,VISNIR,C
1019,4533.0,Orth,2.36972203,0.24329222,22.694514,6.8,0.65,2022PSJ.....3...56H,0.2432,0.27559999999999996,TBD,Spec,Mahlke,S,VISNIR,S
1020,52762.0,1998 MT24,2.41734083,0.65230935,33.856032,6.747,0.23,2020PSJ.....1....5M,0.0418,0.1964,TBD,Spec,Mahlke,P,VISNIR,P
1021,7369.0,Gavrilin,2.36998136,0.31932372,21.806337,6.077,0.686,2016AJ....152...63N,0.2206,0.2914,TBD,Spec,Mahlke,S,VISNIR,S
1022,1468.0,Zomba,2.19575447,0.27114919,9.939605,6.98,0.698,2017A&A...603A..55A,0.2775,0.2719,TBD,Spec,Mahlke,V,VISNIR,V
1023,71966.0,2000 WP118,2.44427258,0.21222142,15.408395,7.122,0.049,2015ApJ...814..117N,0.0415,0.1847,TBD,Spec,Mahlke,Ch,VISNIR,Ch
1024,6386.0,Keithnoll,2.27184066,0.30118479,8.733961,8.421,0.842,2017A&A...603A..55A,0.1942,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
1025,6084.0,Bascom,2.31303687,0.23627691,23.002162,6.345,0.289,2016AJ....152...63N,0.2718,0.2055,TBD,Spec,Mahlke,S,VISNIR,S
1026,2099.0,Opik,2.30336733,0.36090096,26.963929,6.647,0.843,2016AJ....152...63N,0.0355,0.3135,TBD,Spec,Mahlke,Ch,VISNIR,Ch
1027,3287.0,Olmstead,2.36581101,0.30079074,12.081129,6.528,0.738,2015ApJ...814..117N,0.0734,0.2916,TBD,Spec,Mahlke,S,VISNIR,S
1028,3255.0,Tholen,2.37345076,0.36241803,21.360164,6.535,0.249,2015ApJ...814..117N,0.1631,0.1993,TBD,Spec,Mahlke,S,VISNIR,S
1029,3920.0,Aubignan,2.25413324,0.27180085,9.041428,6.364,0.531,2022PSJ.....3...56H,0.2331,0.24905,TBD,Spec,Mahlke,S,VISNIR,S
1030,2965.0,Surikov,2.39019295,0.22180736,24.21601,8.686,0.612,2011ApJ...741...68M,0.2135,0.2319,TBD,Spec,Mahlke,S,VISNIR,S
1031,4666.0,Dietz,2.3404202,0.23323118,24.494332,6.728,0.4,2016AJ....152...63N,0.2439,0.2193,TBD,Spec,Mahlke,A,VISNIR,A
1032,3913.0,Chemin,2.35725307,0.22556249,23.885924,7.767,1.088,2016AJ....152...63N,0.1899,0.3353,TBD,Spec,Mahlke,S,VISNIR,S
1033,66432.0,1999 NL46,2.42777067,0.27351526,8.741959,6.874,0.104,2020PSJ.....1....5M,0.0344,0.1867,TBD,Spec,Mahlke,P,VISNIR,P
1034,3198.0,Wallonia,2.18056865,0.23853792,17.960636,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
1035,4511.0,Rembrandt,2.39999124,0.25057996,22.76787,8.693,0.566,2018A&A...612A..85A,0.2862,0.2256,TBD,Spec,Mahlke,S,VISNIR,S
1036,1593.0,Fagnes,2.22418464,0.28142178,9.980037,6.777,0.835,2015ApJ...814..117N,0.2193,0.3077,TBD,Spec,Mahlke,S,VISNIR,S
1037,26858.0,Misterrogers,2.34141572,0.34475356,21.874518,8.06,0.282,2015ApJ...814..117N,0.1684,0.197,TBD,Spec,Mahlke,S,VISNIR,S
1038,4272.0,Entsuji,2.36788001,0.24940756,9.272002,7.555,0.218,2016AJ....152...63N,0.1935,0.193,TBD,Spec,Mahlke,S,VISNIR,S
1039,15202.0,Yamada-Houkoku,2.39177017,0.21004817,9.575569,8.081,0.127,2020PSJ.....1....5M,0.0453,0.1869,TBD,Spec,Mahlke,Ch,VISNIR,Ch
1040,4456.0,Mawson,2.37475744,0.27748137,15.010233,7.541,0.233,2016AJ....152...63N,0.0921,0.1943,TBD,Spec,Mahlke,C,VISNIR,C
1041,15561.0,2000 GU36,2.39931927,0.24345153,10.470961,8.217,0.135,2020PSJ.....1....5M,0.0476,0.1871,TBD,Spec,Mahlke,P,VISNIR,P
1042,4558.0,Janesick,2.19835695,0.36245123,22.179365,7.066,0.463,2022PSJ.....3...30M,0.281,0.2261,TBD,Spec,Mahlke,S,VISNIR,S
1043,5392.0,Parker,2.34848719,0.34398797,22.056057,8.599,1.025,2016AJ....152...63N,0.1795,0.3013,TBD,Spec,Mahlke,S,VISNIR,S
1044,3388.0,Tsanghinchi,2.36362656,0.20093201,24.970953,6.197,0.373,2015ApJ...814..117N,0.2647,0.2201,TBD,Spec,Mahlke,S,VISNIR,S
1045,2159.0,Kukkamaki,2.48119912,0.04062429,3.265796,11.691,0.153,2014ApJ...791..121M,0.2011,0.1861,TBD,Spec,Mahlke,S,VISNIR,S
1046,1393.0,Sofala,2.43348998,0.10976534,5.844907,11.21,0.49,2012ApJ...759L...8M,0.1976,0.2039,TBD,Spec,Mahlke,S,VISNIR,S
1047,1806.0,Derice,2.23736833,0.10657255,3.841543,10.533,0.084,2011PASJ...63.1117U,0.2218,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
1048,553.0,Kundry,2.23107308,0.10959499,5.386083,9.468,0.515,2022PSJ.....3...56H,0.2621,0.21415,TBD,Spec,Mahlke,S,VISNIR,S
1049,1396.0,Outeniqua,2.24762344,0.165178,4.494235,10.45,0.335,2022PSJ.....3...56H,0.2611,0.19595,TBD,Spec,Mahlke,S,VISNIR,S
1050,3865.0,Lindbloom,2.39817189,0.07905758,6.553522,9.164,0.088,2012ApJ...759L...8M,0.1327,0.1852,TBD,Spec,Mahlke,K,VISNIR,K
1051,4282.0,Endate,2.39212643,0.14452291,2.722518,11.706,1.066,2017AJ....154..168M,0.0419,0.259,TBD,Spec,Mahlke,C,VISNIR,C
1052,1967.0,Menzel,2.23318981,0.13889315,3.900624,10.027,0.125,2011ApJ...741...68M,0.247,0.1859,TBD,Spec,Mahlke,S,VISNIR,S
1053,1807.0,Slovakia,2.22631583,0.17806717,3.490466,9.204,0.087,2015ApJ...814..117N,0.2066,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
1054,2122.0,Pyatiletka,2.4011989,0.02941602,7.901499,11.344,0.091,2011PASJ...63.1117U,0.176,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
1055,2445.0,Blazhko,2.26943297,0.14626673,6.068525,9.417,0.123,2022PSJ.....3...30M,0.2351,0.186,TBD,Spec,Mahlke,S,VISNIR,S
1056,1052.0,Belgica,2.23633105,0.14361078,4.695715,10.244,0.101,2011ApJ...741...68M,0.2742,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
1057,2478.0,Tokai,2.22630918,0.0677945,4.140829,9.924,0.042,2012Icar..221..365P,0.2059,0.1844,TBD,Spec,Mahlke,S,VISNIR,S
1058,1449.0,Virtanen,2.22356198,0.14174124,6.639703,10.1,0.417,2022PSJ.....3...56H,0.2346,0.2021,TBD,Spec,Mahlke,S,VISNIR,S
1059,2768.0,Gorky,2.23429884,0.1714907,6.277108,10.489,0.106,2022PSJ.....3...30M,0.1777,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
1060,1562.0,Gondolatsch,2.22623142,0.07881815,4.885012,11.1,1.1,2022PSJ.....3...56H,0.2272,0.2717,TBD,Spec,Mahlke,S,VISNIR,S
1061,2045.0,Peking,2.37954607,0.05490964,6.905606,9.639,0.111,2022PSJ.....3...30M,0.2244,0.1856,TBD,Spec,Mahlke,V,VISNIR,V
1062,1549.0,Mikko,2.23111869,0.08317574,5.545968,10.767,0.085,2014ApJ...791..121M,0.1671,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
1063,685.0,Hermia,2.23604569,0.19617834,3.646576,11.431,0.257,2018A&A...612A..85A,0.2065,0.1896,TBD,Spec,Mahlke,S,VISNIR,S
1064,1651.0,Behrens,2.17966044,0.06676987,5.077823,9.464,0.105,2015ApJ...814..117N,0.2624,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
1065,2662.0,Kandinsky,2.43987437,0.15672148,2.914805,10.275,0.441,2018A&A...612A..85A,0.0376,0.2032,TBD,Spec,Mahlke,C,VISNIR,C
1066,822.0,Lalage,2.25505497,0.15566517,0.71741,10.122,0.355,2011PASJ...63.1117U,0.2446,0.1971,TBD,Spec,Mahlke,S,VISNIR,S
1067,1219.0,Britta,2.21264327,0.12498332,4.411313,11.096,0.385,2018A&A...612A..85A,0.2733,0.1968,TBD,Spec,Mahlke,S,VISNIR,S
1068,1527.0,Malmquista,2.22763395,0.19856476,5.191624,10.259,0.093,2014ApJ...791..121M,0.2448,0.1851,TBD,Spec,Mahlke,S,VISNIR,S
1069,1478.0,Vihuri,2.4659357,0.08881327,7.830184,10.614,1.193,2018A&A...612A..85A,0.1902,0.2906,TBD,Spec,Mahlke,L,VISNIR,L
1070,1058.0,Grubba,2.19659375,0.18725821,3.692409,11.038,0.082,2022PSJ.....3...30M,0.2814,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
1071,1185.0,Nikko,2.23780262,0.10503932,5.696924,9.255,0.432,2011PASJ...63.1117U,0.3422,0.2065,TBD,Spec,Mahlke,S,VISNIR,S
1072,2653.0,Principia,2.44302044,0.08068258,4.753806,9.88,0.98,2012ApJ...759L...8M,0.2136,0.2707,TBD,Spec,Mahlke,V,VISNIR,V
1073,6769.0,Brokoff,2.41607344,0.12340153,3.894501,10.0,0.401,2021PSJ.....2..162M,0.0496,0.2009,TBD,Spec,Mahlke,C,VISNIR,C
1074,3000.0,Leonardo,2.35118204,0.18137052,2.752249,9.847,0.104,2016A&A...591A..14A,0.0458,0.1854,TBD,Spec,Mahlke,C,VISNIR,C
1075,2501.0,Lohja,2.42320259,0.19615176,3.302366,10.712,0.3875,2022PSJ.....3...56H,0.2245,0.1981,TBD,Spec,Mahlke,A,VISNIR,A
1076,8927.0,Ryojiro,2.4053054,0.17337479,3.485429,9.089,0.033,2020PSJ.....1....5M,0.0407,0.1843,TBD,Spec,Mahlke,C,VISNIR,C
1077,819.0,Barnardiana,2.19707843,0.14235314,4.895635,9.938,0.3795,2022PSJ.....3...56H,0.2887,0.19945000000000002,TBD,Spec,Mahlke,S,VISNIR,S
1078,1523.0,Pieksamaki,2.2416362,0.09346485,5.140966,9.905,0.079,2011ApJ...741...68M,0.2086,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
1079,3890.0,Bunin,2.33058996,0.140882,5.213879,9.838,0.077,2020PSJ.....1....5M,0.0489,0.1849,TBD,Spec,Mahlke,C,VISNIR,C
1080,1998.0,Titius,2.41972174,0.06333279,7.625045,10.274,0.1755,2022PSJ.....3...56H,0.1939,0.18764999999999998,TBD,Spec,Mahlke,M,VISNIR,M
1081,1077.0,Campanula,2.3922923,0.19789796,5.392189,10.681,0.758,2022PSJ.....3...56H,0.1698,0.2329,TBD,Spec,Mahlke,S,VISNIR,S
1082,809.0,Lundia,2.28310614,0.1926261,7.146056,9.6,1.1,2017MNRAS.471..941B,0.248,0.294,TBD,Spec,Mahlke,V,VISNIR,V
1083,1130.0,Skuld,2.22853667,0.19791524,2.168385,9.773,0.1555,2022PSJ.....3...56H,0.2698,0.18695,TBD,Spec,Mahlke,S,VISNIR,S
1084,1274.0,Delportia,2.22877285,0.11380686,4.395054,10.309,0.072,2011ApJ...741...68M,0.2888,0.1847,TBD,Spec,Mahlke,S,VISNIR,S
1085,2441.0,Hibbs,2.40968516,0.19269353,3.743899,9.847,1.387,2012ApJ...759L...8M,0.0429,0.3366,TBD,Spec,Mahlke,P,VISNIR,P
1086,1056.0,Azalea,2.23030641,0.17848281,5.426933,11.511,0.3335,2022PSJ.....3...56H,0.266,0.19325,TBD,Spec,Mahlke,S,VISNIR,S
1087,4219.0,Nakamura,2.46631389,0.12431959,3.089752,11.247,3.298,2021PSJ.....2..162M,0.0437,0.6147,TBD,Spec,Mahlke,B,VISNIR,B
1088,1697.0,Koskenniemi,2.37464196,0.11642746,5.661791,11.172,0.284,2011PASJ...63.1117U,0.0988,0.1911,TBD,Spec,Mahlke,Z,VISNIR,Z
1089,1667.0,Pels,2.18950927,0.15623517,4.616504,9.9,,2022PSJ.....3...56H,0.2909,,TBD,Spec,Mahlke,S,VISNIR,S
1090,620.0,Drakonia,2.43620466,0.13431714,7.73682,11.352,0.214,2012ApJ...759L...8M,0.5558,0.188,TBD,Spec,Mahlke,E,VISNIR,E
1091,1016.0,Anitra,2.21928306,0.12740863,6.036204,9.984,0.075,2011ApJ...741...68M,0.2968,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
1092,1914.0,Hartbeespoortdam,2.40651664,0.14665716,5.682888,9.723,0.254,2022PSJ.....3...30M,0.2701,0.1915,TBD,Spec,Mahlke,V,VISNIR,V
1093,6118.0,Mayuboshi,2.4755743,0.15670485,3.563696,10.885,0.431,2012ApJ...759L...8M,0.0422,0.2005,TBD,Spec,Mahlke,C,VISNIR,C
1094,2121.0,Sevastopol,2.18384457,0.17806659,4.379187,9.042,0.046,2018A&A...612A..85A,0.2283,0.1845,TBD,Spec,Mahlke,S,VISNIR,S
1095,3185.0,Clintford,2.36605602,0.19395744,3.96055,9.978,0.274,2011ApJ...741...68M,0.0442,0.1922,TBD,Spec,Mahlke,P,VISNIR,P
1096,26807.0,1982 RK1,2.47164253,0.10441861,4.216884,10.423,2.828,2020PSJ.....1....5M,0.0352,0.5731,TBD,Spec,Mahlke,C,VISNIR,C
1097,50239.0,2000 BW3,2.47336339,0.10634475,5.964603,9.244,0.511,2021PSJ.....2..162M,0.0432,0.2148,TBD,Spec,Mahlke,Ch,VISNIR,Ch
1098,3074.0,Popov,2.33848434,0.11066022,2.416211,9.866,0.085,2013A&A...554A..71A,0.0482,0.185,TBD,Spec,Mahlke,P,VISNIR,P
1099,3283.0,Skorina,2.39712114,0.1000127,6.896967,10.968,0.065,2022PSJ.....3...30M,0.1016,0.1846,TBD,Spec,Mahlke,Z,VISNIR,Z
1100,913.0,Otila,2.19746015,0.17055655,5.804551,9.995,0.1305,2022PSJ.....3...56H,0.2701,0.1861,TBD,Spec,Mahlke,S,VISNIR,S
1101,1989.0,Tatry,2.35134269,0.07515689,7.769427,9.595,0.085,2018A&A...612A..85A,0.1686,0.1851,TBD,Spec,Mahlke,S,VISNIR,S
1102,1365.0,Henyey,2.24855249,0.12228066,5.076181,10.89,0.471,2016AJ....152...63N,0.2449,0.2035,TBD,Spec,Mahlke,S,VISNIR,S
1103,2990.0,Trimberger,2.43888599,0.12225076,2.8057,9.928,0.966,2018A&A...612A..85A,0.0467,0.268,TBD,Spec,Mahlke,C,VISNIR,C
1104,1123.0,Shapleya,2.22526207,0.1562677,6.418068,11.775,0.122,2015ApJ...814..117N,0.2662,0.1854,TBD,Spec,Mahlke,S,VISNIR,S
1105,1621.0,Druzhba,2.22955687,0.11950888,3.172498,11.969,0.268,2018A&A...612A..85A,0.2143,0.1896,TBD,Spec,Mahlke,S,VISNIR,S
1106,2346.0,Lilio,2.37180691,0.15584453,5.92293,10.477,0.162,2012ApJ...759L...8M,0.1654,0.1868,TBD,Spec,Mahlke,B,VISNIR,B
1107,2857.0,NOT,2.40222633,0.09401335,5.732211,9.313,0.118,2011ApJ...741...68M,0.1648,0.1859,TBD,Spec,Mahlke,M,VISNIR,M
1108,1589.0,Fanatica,2.41694492,0.09301925,5.260903,11.173,0.12,2014ApJ...791..121M,0.2305,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
1109,525.0,Adelaide,2.24574826,0.10252175,5.995842,11.336,0.032,2011PASJ...63.1117U,0.195,0.1843,TBD,Spec,Mahlke,S,VISNIR,S
1110,281.0,Lucretia,2.18810159,0.13170575,5.30218,11.151,0.1635,2022PSJ.....3...56H,0.2446,0.18655,TBD,Spec,Mahlke,S,VISNIR,S
1111,4173.0,Thicksten,2.35787002,0.1223753,4.146783,11.6,0.054,2020PSJ.....1....5M,0.0382,0.1844,TBD,Spec,Mahlke,C,VISNIR,C
1112,1204.0,Renzia,2.26366049,0.29355302,1.879027,10.912,0.51,2017A&A...603A..55A,0.2308,0.2066,TBD,Spec,Mahlke,S,VISNIR,S
1113,571.0,Dulcinea,2.40985762,0.24303728,5.228789,11.877,0.118,2012ApJ...759L...8M,0.2545,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
1114,3034.0,Climenhaga,2.32473929,0.21012477,4.92529,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
1115,228.0,Agathe,2.20112549,0.24196068,2.536353,9.675,0.181,2011PASJ...63.1117U,0.2166,0.188,TBD,Spec,Mahlke,S,VISNIR,S
1116,2717.0,Tellervo,2.21454898,0.21830421,3.285562,9.488,0.113,2012ApJ...759L...8M,0.2232,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
1117,1709.0,Ukraina,2.37877291,0.21360682,7.555389,10.818,0.295,2011PASJ...63.1117U,0.1455,0.1921,TBD,Spec,Mahlke,A,VISNIR,A
1118,3559.0,Violaumayer,2.48554137,0.21441922,3.81659,10.206,0.08,2011ApJ...741...68M,0.0354,0.1849,TBD,Spec,Mahlke,C,VISNIR,C
1119,956.0,Elisa,2.29797642,0.20491652,5.96445,9.486,0.5065,2022PSJ.....3...56H,0.2564,0.21315,TBD,Spec,Mahlke,V,VISNIR,V
1120,1055.0,Tynka,2.19821235,0.20799526,5.278478,11.042,0.245,2012ApJ...759L...8M,0.2153,0.1895,TBD,Spec,Mahlke,S,VISNIR,S
1121,5676.0,Voltaire,2.48465537,0.17695671,14.019899,10.549,0.281,2012ApJ...759L...8M,0.1488,0.1918,TBD,Spec,Mahlke,S,VISNIR,S
1122,1629.0,Pecker,2.23825445,0.15501819,9.701992,9.217,0.055,2011PASJ...63.1117U,0.2157,0.1846,TBD,Spec,Mahlke,S,VISNIR,S
1123,8091.0,1992 BG,2.33227618,0.15150208,9.896176,9.8,0.45,2022PSJ.....3...56H,0.0437,0.20605,TBD,Spec,Mahlke,C,VISNIR,C
1124,896.0,Sphinx,2.28635366,0.16336514,8.188844,11.3,,2022PSJ.....3...56H,0.2785,,TBD,Spec,Mahlke,S,VISNIR,S
1125,2827.0,Vellamo,2.30878762,0.03164055,8.62703,9.739,0.148,2011ApJ...741...68M,0.2218,0.1867,TBD,Spec,Mahlke,S,VISNIR,S
1126,1594.0,Danjon,2.26906171,0.19509434,8.943051,11.118,0.101,2014ApJ...791..121M,0.2438,0.1851,TBD,Spec,Mahlke,S,VISNIR,S
1127,5327.0,Gertwilkens,2.34214609,0.16089035,9.756338,10.495,0.248,2022PSJ.....3...56H,0.0512,0.19019999999999998,TBD,Spec,Mahlke,S,VISNIR,S
1128,3523.0,Arina,2.37233602,0.13419285,9.666755,9.22,0.089,2011PASJ...63.1117U,0.2176,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
1129,4838.0,Billmclaughlin,2.35389576,0.14315956,8.878824,11.093,0.115,2014ApJ...791..121M,0.0796,0.1854,TBD,Spec,Mahlke,P,VISNIR,P
1130,2642.0,Vesale,2.42567072,0.18442693,14.501418,9.379,0.084,2016AJ....152...63N,0.158,0.1851,TBD,Spec,Mahlke,M,VISNIR,M
1131,1367.0,Nongoma,2.34345512,0.13146077,22.479025,9.366,0.074,2012ApJ...759L...8M,0.302,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
1132,3007.0,Reaves,2.36792791,0.13305723,8.332471,11.469,0.062,2011ApJ...741...68M,0.0973,0.1845,TBD,Spec,Mahlke,M,VISNIR,M
1133,2194.0,Arpola,2.32725028,0.04251396,8.523615,9.208,0.029,2016AJ....152...63N,0.1455,0.1843,TBD,Spec,Mahlke,S,VISNIR,S
1134,2806.0,Graz,2.37903365,0.04588274,2.340275,13.133,0.204,2020PSJ.....1....5M,0.0455,0.1868,TBD,Spec,Mahlke,D,VISNIR,D
1135,1394.0,Algoa,2.43896527,0.07628844,2.675914,13.594,1.127,2011PASJ...63.1117U,0.2091,0.2478,TBD,Spec,Mahlke,S,VISNIR,S
1136,3064.0,Zimmer,2.45408354,0.12166323,2.949366,13.087,0.337,2016AJ....152...63N,0.0345,0.1913,TBD,Spec,Mahlke,C,VISNIR,C
1137,1511.0,Dalera,2.35760946,0.10962464,4.067554,13.928,0.39,2021PSJ.....2..162M,0.066,0.1925,TBD,Spec,Mahlke,C,VISNIR,C
1138,2527.0,Gregory,2.46621081,0.18505675,2.61542,14.157,2.12,2021PSJ.....2..162M,0.0388,0.3516,TBD,Spec,Mahlke,C,VISNIR,C
1139,291.0,Alice,2.22211279,0.09306479,1.857225,13.629,0.497,2022PSJ.....3...56H,0.2345,0.1983,TBD,Spec,Mahlke,S,VISNIR,S
1140,2098.0,Zyskin,2.42317256,0.12728486,6.496625,12.625,0.073,2015ApJ...814..117N,0.1001,0.1846,TBD,Spec,Mahlke,D,VISNIR,D
1141,2279.0,Barto,2.45888273,0.15703076,2.984659,14.679,0.068,2020PSJ.....1....5M,0.0426,0.1844,TBD,Spec,Mahlke,C,VISNIR,C
1142,3247.0,Di Martino,2.37666852,0.12965873,3.932919,14.92,1.058,2020PSJ.....1....5M,0.0366,0.2325,TBD,Spec,Mahlke,C,VISNIR,C
1143,2316.0,Jo-Ann,2.45097572,0.16617148,1.817467,13.024,0.113,2015ApJ...814..117N,0.0605,0.185,TBD,Spec,Mahlke,C,VISNIR,C
1144,1375.0,Alfreda,2.44654303,0.07148755,5.820221,14.563,0.2,2014ApJ...791..121M,0.1998,0.1862,TBD,Spec,Mahlke,S,VISNIR,S
1145,915.0,Cosette,2.22801909,0.13909121,5.546746,12.368,0.293,2018Icar..309..297H,0.2503,0.1902,TBD,Spec,Mahlke,S,VISNIR,S
1146,1089.0,Tama,2.21371123,0.12783884,3.726537,13.1,,2019pdss.data....3H,0.215,,TBD,Spec,Mahlke,S,VISNIR,S
1147,857.0,Glasenappia,2.19050689,0.08829807,5.299044,12.021,0.23349999999999999,2018Icar..309..297H,0.2959,0.18825,TBD,Spec,Mahlke,S,VISNIR,S
1148,825.0,Tanina,2.22597158,0.07523713,3.3995,13.757,0.6134999999999999,2022PSJ.....3...56H,0.2239,0.20465,TBD,Spec,Mahlke,S,VISNIR,S
1149,2778.0,Tangshan,2.28158638,0.12108574,4.613835,12.64,0.278,2018A&A...612A..85A,0.051,0.1894,TBD,Spec,Mahlke,P,VISNIR,P
1150,3566.0,Levitan,2.36236839,0.12504678,2.268239,14.613,0.506,2020PSJ.....1....5M,0.0422,0.1968,TBD,Spec,Mahlke,P,VISNIR,P
1151,2728.0,Yatskiv,2.45594595,0.16674815,2.610127,14.724,0.125,2015ApJ...814..117N,0.0635,0.185,TBD,Spec,Mahlke,B,VISNIR,B
1152,1310.0,Villigera,2.3903647,0.35742459,21.062335,12.669,0.2755,2022PSJ.....3...56H,0.2689,0.19095,TBD,Spec,Mahlke,S,VISNIR,S
1153,1318.0,Nerina,2.30729107,0.2034798,24.659667,12.615,0.276,2011PASJ...63.1117U,0.1298,0.1893,TBD,Spec,Mahlke,M,VISNIR,M
1154,1626.0,Sadeya,2.36389985,0.27333731,25.310722,14.816,0.275,2015ApJ...814..117N,0.2689,0.1879,TBD,Spec,Mahlke,S,VISNIR,S
1155,1694.0,Kaiser,2.39560791,0.2573269,11.087995,14.663,1.1745,2022PSJ.....3...56H,0.0722,0.2444,TBD,Spec,Mahlke,Ch,VISNIR,Ch
1156,143381.0,2003 BC21,2.59447782,0.51106005,5.475373,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
1157,329614.0,2003 KU2,2.68839515,0.67755186,5.401332,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
1158,334008.0,2000 UP66,2.56623024,0.24769574,3.129074,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
1159,109068.0,2001 QT21,2.54756627,0.27399385,4.610937,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
1160,324387.0,2006 RR96,2.64417716,0.40790845,6.468746,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
1161,330825.0,2008 XE3,2.60852329,0.55064557,7.474499,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
1162,207970.0,1996 BZ3,2.63042233,0.53120611,3.393185,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
1163,134455.0,1998 ST116,2.55551454,0.22486333,4.610291,1.923,0.332,2011ApJ...741...68M,0.2163,0.3914,TBD,Spec,Mahlke,S,VISNIR,S
1164,455322.0,2002 NX18,2.6011775,0.59493685,2.98738,2.211,0.409,2021PSJ.....2..162M,0.0342,0.4133,TBD,Spec,Mahlke,C,VISNIR,C
1165,293054.0,2006 WP127,2.53080315,0.76741196,6.081476,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
1166,162900.0,2001 HG31,2.57760563,0.53486262,6.158171,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
1167,162635.0,2000 SS164,2.57140041,0.51467325,7.876694,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
1168,4503.0,Cleobulus,2.7040692,0.52421407,2.513011,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
1169,4179.0,Toutatis,2.54467148,0.62445348,0.448295,2.725,0.194,2013NatSR...3E3411H,0.157,,2016ChA&A..40..555Z,Spec,Mahlke,S,VISNIR,S
1170,468583.0,2007 LS,2.69447985,0.68189962,6.375432,0.671,0.175,2020PSJ.....1....9M,0.2257,0.5532,TBD,Spec,Mahlke,S,VISNIR,S


==> appendixcsv/pairp_cits.csv <==
,num,name,semi,ecc,inc,diam,diam_unc,diam_bib,albedo,albedo_unc,albedo_bib,tax_method,tax_scheme,tax_class,tax_waverange,tax_complex
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1270.0,Datura,2.23482398,0.20800257,5.985845,8.148,0.191,2011PASJ...63.1117U,0.2517,0.1901,TBD,Spec,Mahlke,S,VISNIR,S
2,1979.0,Sakharov,2.37438018,0.10096849,6.048872,4.52,0.247,2011ApJ...741...68M,0.2863,0.2142,TBD,Spec,Mahlke,V,VISNIR,V
3,2110.0,Moore-Sitterly,2.19819072,0.17734272,1.131436,5.843,0.45899999999999996,2022PSJ.....3...56H,0.206,0.24225,TBD,Spec,Mahlke,S,VISNIR,S
4,2384.0,Schulhof,2.61022438,0.1206882,13.535805,12.365,0.47050000000000003,2022PSJ.....3...56H,0.1797,0.19935,TBD,Phot,Bus-DeMeo,S,VIS,S
5,2897.0,Ole Romer,2.24697329,0.10035081,5.838647,5.192,0.114,2022PSJ.....3...30M,0.2757,0.1894,TBD,Spec,Mahlke,S,VISNIR,S
6,3749.0,Balam,2.23686099,0.10969631,5.381126,4.669,0.258,2011ApJ...741...68M,0.3378,0.2148,TBD,Spec,Mahlke,S,VISNIR,S
7,4765.0,Wasserburg,1.94577807,0.05980634,23.708044,1.777,0.485,2011ApJ...741...68M,1.258,0.5761,TBD,Spec,Mahlke,P,VISNIR,P
8,4905.0,Hiromi,2.60028117,0.1689561,12.432511,10.16,0.587,2022PSJ.....3...56H,0.1965,0.21815,TBD,Spec,Mahlke,S,VISNIR,S
9,5026.0,Martes,2.37841691,0.24207861,4.283591,8.303,2.163,2017AJ....154..168M,0.0582,0.5526,TBD,Spec,Mahlke,Ch,VISNIR,Ch
10,6070.0,Rheinland,2.38846497,0.21011001,3.128282,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
11,6369.0,1983 UC,2.29302236,0.14306696,5.990584,5.109,1.227,2015A&A...578A..42R,0.1198,0.5144,TBD,0.0,0.0,0.0,0.0,0.0
12,6412.0,Kaifu,2.3585464,0.04623589,6.829235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,7343.0,Ockeghem,2.19227623,0.13951098,3.955973,3.89,0.99,2012ApJ...759L...8M,0.2416,0.5413,TBD,Spec,Mahlke,S,VISNIR,S
14,8306.0,Shoko,2.24176989,0.2205465,4.780805,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
15,8898.0,Linnaea,2.43386284,0.19351946,2.996776,3.079,0.066,2011ApJ...741...68M,0.1796,0.1891,TBD,0.0,0.0,0.0,0.0,0.0
16,9068.0,1993 OD,1.82026097,0.14991593,20.297477,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
17,9783.0,Tensho-kan,2.6699311,0.10425136,1.963891,5.332,0.283,2011ApJ...741...68M,0.1372,0.2126,TBD,Phot,Bus-DeMeo,S,VIS,S
18,10123.0,Fideoja,2.26895727,0.20573042,4.054006,3.425,0.561,2012Icar..221..365P,0.2476,0.3758,TBD,Spec,Bus,Ld,VIS,L
19,10484.0,Hecht,2.32045553,0.07781837,5.730175,4.615,0.614,2012Icar..221..365P,0.1953,0.3236,TBD,Spec,Mahlke,V,VISNIR,V
20,11286.0,1990 RO8,2.37441257,0.13669093,3.198064,3.848,0.05,2011ApJ...741...68M,0.1382,0.186,TBD,Phot,Bus-DeMeo,C,VIS,C
21,11677.0,1998 DY4,2.21746352,0.12993916,7.230292,3.82,1.03,2016AJ....152...63N,0.1718,0.5699,TBD,Phot,Bus-DeMeo,S,VIS,S
22,11842.0,Kap'bos,2.24978954,0.09494698,3.691382,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
23,13001.0,Woodney,2.32677703,0.15597901,3.759331,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
24,13046.0,Aliev,2.55068273,0.26182609,2.950736,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
25,13284.0,1998 QB52,2.67073715,0.1785182,12.981684,6.417,0.148,2011ApJ...741...68M,0.189,0.1899,TBD,Phot,Bus-DeMeo,S,VIS,S
26,13481.0,1978 VM11,2.57242244,0.2090121,5.619951,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
27,13653.0,Priscus,2.18627271,0.16777008,4.600567,1.906,0.116,2011ApJ...741...68M,0.2349,0.2208,TBD,Phot,Bus-DeMeo,S,VIS,S
28,14806.0,1981 EV25,2.74877181,0.16351255,8.611583,4.117,0.134,2011ApJ...741...68M,0.2454,0.1954,TBD,Phot,Bus-DeMeo,S,NIR,S
29,15107.0,Toepperwein,2.27229852,0.17723809,4.596047,2.859,0.328,2011ApJ...741...68M,0.2797,0.2942,TBD,Spec,Mahlke,S,VISNIR,S
30,16126.0,1999 XQ86,2.60964479,0.21690263,13.109922,6.587,0.129,2011ApJ...741...68M,0.243,0.1883,TBD,Phot,Bus-DeMeo,S,NIR,S
31,16598.0,Brugmansia,2.61991705,0.21876663,1.625258,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus,Sq,VIS,S
32,16815.0,1997 UA9,2.55814277,0.02376543,11.048217,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
33,17198.0,Gorjup,2.28018768,0.1016725,3.283954,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
34,17288.0,2000 NZ10,2.28650132,0.18024549,4.089432,3.674,0.746,2015A&A...578A..42R,0.2253,0.4459,TBD,Spec,Mahlke,S,VISNIR,S
35,18777.0,Hobson,2.56267808,0.18372694,4.322262,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
36,19289.0,1996 HY12,2.11945623,0.12639805,1.635319,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
37,21028.0,1989 TO,2.33414465,0.29790304,21.802352,6.417,0.736,2016AJ....152...63N,0.1772,0.2942,TBD,0.0,0.0,0.0,0.0,0.0
38,21436.0,Chaoyichi,2.1875158,0.08442997,3.732983,1.953,0.256,2011ApJ...741...68M,0.2816,0.3204,TBD,Phot,Bus-DeMeo,B,VIS,B
39,21509.0,Lucascavin,2.28076007,0.11250618,5.980346,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
40,23998.0,1999 RP29,1.93458084,0.05333544,18.112816,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
41,25021.0,Nischaykumar,2.31789392,0.10040448,3.785248,2.151,0.521,2011ApJ...741...68M,0.1591,0.5183,TBD,Phot,Bus-DeMeo,L,VIS,L
42,25884.0,Asai,1.95451485,0.08059966,21.562475,1.914,0.462,2011ApJ...741...68M,0.5959,0.5167,TBD,Spec,Mahlke,E,VISNIR,E
43,26416.0,1999 XM84,2.34243974,0.05161346,4.528061,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
44,26420.0,1999 XL103,2.19714573,0.10701676,4.72481,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
45,29358.0,1996 AY7,2.27757237,0.14618782,2.660154,2.175,0.396,2011ApJ...741...68M,0.2422,0.4081,TBD,Phot,Bus-DeMeo,S,VIS,S
46,30243.0,2000 HS9,2.18571345,0.07092873,2.294817,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
47,30301.0,Kuditipudi,2.27792021,0.17544612,5.27073,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
48,31507.0,Williamjin,2.27626261,0.09919172,5.058977,4.627,0.146,2011ApJ...741...68M,0.0667,0.1947,TBD,Phot,Bus-DeMeo,X,VIS,X
49,31569.0,Adriansonka,2.31383478,0.12273046,6.395663,3.944,0.28,2011ApJ...741...68M,0.1902,0.2326,TBD,Phot,Bus-DeMeo,S,VIS,S
50,32957.0,1996 HX20,2.27792172,0.11601625,5.935173,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
51,33325.0,1998 RH3,1.93712202,0.06866214,20.473434,1.622,0.194,2011ApJ...741...68M,0.7095,0.3019,TBD,Phot,Bus-DeMeo,X,VIS,X
52,34081.0,Chowkitmun,2.33415242,0.10720369,7.109339,2.509,0.313,2011ApJ...741...68M,0.3598,0.3101,TBD,Phot,Bus-DeMeo,V,NIR,V
53,34380.0,Pratikvangal,2.65789034,0.10332509,2.254325,2.203,0.548,2011ApJ...741...68M,0.2518,0.5305,TBD,Phot,Bus-DeMeo,S,VIS,S
54,38184.0,1999 KF,2.32666724,0.23380887,1.775855,1.999,0.366,2011ApJ...741...68M,0.3058,0.4099,TBD,Phot,Bus-DeMeo,S,VIS,S
55,38707.0,2000 QK89,2.27824138,0.11573887,5.933287,2.279,0.258,2011ApJ...741...68M,0.2962,0.2919,TBD,Spec,Mahlke,V,VISNIR,V
56,39991.0,Iochroma,2.44314017,0.16300962,3.424521,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
57,40366.0,1999 NF27,2.17643819,0.18107833,2.489486,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
58,40837.0,1999 TX95,2.67667763,0.06099862,3.23524,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59,42946.0,1999 TU95,2.56809494,0.07154414,4.690692,4.748,0.098,2011ApJ...741...68M,0.2023,0.1888,TBD,Spec,Mahlke,S,VISNIR,S
60,43008.0,1999 UD31,2.34839151,0.18892099,1.968365,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
61,44620.0,1999 RS43,2.17607432,0.16382921,4.400882,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
62,45223.0,1999 XF200,2.43607989,0.16500328,6.216477,2.896,0.186,2011ApJ...741...68M,0.2418,0.2246,TBD,0.0,0.0,0.0,0.0,0.0
63,46162.0,2001 FM78,2.60391,0.02875303,14.419305,2.888,0.53,2011ApJ...741...68M,0.2217,0.4107,TBD,Phot,Bus-DeMeo,S,VIS,S
64,46829.0,McMahon,2.40051847,0.18039207,5.594549,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
65,48281.0,2002 EN153,2.37779807,0.17331674,1.379967,1.402,0.318,2011ApJ...741...68M,0.232,0.4896,TBD,Phot,Bus-DeMeo,S,VIS,S
66,48652.0,1995 VB,2.29133302,0.13477737,4.748901,2.249,0.225,2011ApJ...741...68M,0.2265,0.272,TBD,Phot,Bus-DeMeo,S,VIS,S
67,49791.0,1999 XF31,2.31635889,0.05504402,6.128683,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
68,51161.0,2000 HY57,2.60346165,0.1708555,5.839312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69,51609.0,2001 HZ32,2.30852431,0.15383871,5.639802,1.966,0.67,2011ApJ...741...68M,0.2964,0.706,TBD,Phot,Bus-DeMeo,V,VIS,V
70,51866.0,2001 PH3,2.35882732,0.19424168,22.529333,3.863,0.121,2015ApJ...814..117N,0.245,0.1946,TBD,Phot,Bus-DeMeo,S,VIS,S
71,52478.0,1995 TO,2.2098265,0.15803189,3.744239,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
72,52773.0,1998 QU12,2.21812977,0.20351814,3.663971,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73,52852.0,1998 RB75,2.26349373,0.11218812,7.257828,2.529,0.383,2011ApJ...741...68M,0.2495,0.3545,TBD,Spec,Mahlke,V,VISNIR,V
74,53537.0,Zhangyun,2.44866194,0.0795708,4.838604,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
75,53576.0,2000 CS47,2.21952348,0.14168579,5.546792,1.851,0.443,2011ApJ...741...68M,0.2356,0.5129,TBD,0.0,0.0,0.0,0.0,0.0
76,53754.0,2000 ED69,2.36857618,0.1161785,7.172757,1.658,0.47,2011ApJ...741...68M,0.363,0.5961,TBD,Phot,Bus-DeMeo,C,VIS,C
77,54041.0,2000 GQ113,2.32328505,0.13217163,5.518527,2.676,0.726,2011ApJ...741...68M,0.2655,0.573,TBD,Spec,Mahlke,V,VISNIR,V
78,54827.0,Kurpfalz,2.38824538,0.20991303,3.128187,2.086,0.542,2011ApJ...741...68M,0.2379,0.5513,TBD,Spec,Mahlke,Q,VISNIR,Q
79,55764.0,1992 DG12,2.3554609,0.06395016,6.779831,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
80,55913.0,1998 FL12,1.92926276,0.08831745,21.763196,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
81,56232.0,1999 JM31,2.1926867,0.20272236,2.933713,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82,56700.0,2000 LL28,2.66714833,0.10336676,13.893213,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
83,57202.0,2001 QJ53,2.33684866,0.15698548,4.246099,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
84,59184.0,1999 AR15,2.27804793,0.16392707,2.895008,2.521,0.156,2011ApJ...741...68M,0.1905,0.2219,TBD,Phot,Bus-DeMeo,S,VIS,S
85,60151.0,1999 UZ6,2.23478169,0.20779154,5.994606,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus,Sk,VIS,S
86,60677.0,2000 GO18,2.38157941,0.21487445,1.437179,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
87,60744.0,2000 GB93,2.30860874,0.23847876,7.615286,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
88,63047.0,2000 WQ93,2.55195787,0.0656329,0.938875,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
89,63440.0,Rozek,1.9379138,0.08857413,19.983744,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
90,63468.0,2001 OY21,2.39348475,0.19150467,2.149712,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
91,63970.0,2001 SG72,2.3466611,0.06479607,6.882845,2.113,0.485,2011ApJ...741...68M,0.3201,0.4946,TBD,Phot,Bus-DeMeo,S,VIS,S
92,64092.0,2001 SM289,2.7065751,0.19092204,4.351224,3.25,0.46,2012ApJ...759L...8M,0.1597,0.3377,TBD,Phot,Bus,LS,VIS,U
93,66659.0,1999 TJ1,2.45055408,0.04630821,6.35384,3.928,0.177,2011ApJ...741...68M,0.1971,0.2051,TBD,Phot,Bus-DeMeo,S,NIR,S
94,67982.0,2000 XH16,2.42799274,0.1665348,12.189545,2.666,0.275,2011ApJ...741...68M,0.2029,0.2766,TBD,Phot,Bus-DeMeo,C,VIS,C
95,69142.0,2003 FL115,1.96405181,0.05207171,22.807849,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
96,69298.0,1992 DR9,2.38200439,0.10679617,1.981626,4.008,0.192,2011ApJ...741...68M,0.032,0.2076,TBD,0.0,0.0,0.0,0.0,0.0
97,70287.0,1999 RH118,2.43451481,0.19434586,2.998567,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
98,70335.0,1999 RC169,2.4352053,0.18870103,2.826204,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
99,70511.0,1999 TL103,2.40266056,0.19099602,4.400086,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
100,74043.0,1998 HV96,2.29833221,0.06066871,8.287216,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
101,74096.0,1998 QD15,2.37709152,0.20957408,1.894153,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
102,76111.0,2000 DK106,2.71703804,0.04746154,6.914337,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,NIR,S
103,76148.0,2000 EP17,2.38782305,0.07857876,7.996532,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
104,80218.0,1999 VO123,2.21918516,0.0274731,1.796279,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
105,80245.0,1999 WM4,2.28801319,0.09326682,5.296143,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
106,84203.0,2002 RD133,1.96080529,0.09118388,19.998572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
107,87887.0,2000 SS286,2.75260989,0.11512722,8.358563,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
108,88259.0,2001 HJ7,1.93518525,0.06482835,20.187774,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
109,88604.0,2001 QH293,2.66714063,0.1074012,11.757741,5.803,0.13,2011ApJ...741...68M,0.2013,0.1896,TBD,Spec,Mahlke,S,VISNIR,S
110,88666.0,2001 RP79,2.18642825,0.21425797,4.594218,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,C,VIS,C
111,90265.0,2003 CL5,2.23455946,0.20758302,5.996808,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus,Sq,VIS,S
112,90757.0,1993 RK13,2.36742538,0.15529941,4.606197,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
113,92336.0,2000 GY81,1.95674473,0.08778254,22.442843,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
114,92652.0,2000 QX36,2.34166199,0.07378734,2.228362,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
115,95251.0,2002 CR55,2.31986041,0.22461815,3.25911,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
116,97805.0,2000 OJ15,2.20967169,0.07287415,5.040498,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
117,98866.0,Giannabussolari,2.42460837,0.13717355,6.015498,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
118,99052.0,2001 ET15,2.73090104,0.08555289,9.609037,2.569,0.586,2011ApJ...741...68M,0.1583,0.492,TBD,Spec,Bus,S,VIS,S
119,100440.0,1996 PJ6,2.33918033,0.23681902,1.9952,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120,101065.0,1998 RV11,2.379807,0.22059659,8.528308,3.022,0.749,2017AJ....154..168M,0.0729,0.5288,TBD,0.0,0.0,0.0,0.0,0.0
121,101703.0,1999 CA150,2.54068962,0.1268481,2.579161,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
122,103055.0,1999 XR134,2.63343043,0.09728887,20.731593,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
123,103483.0,2000 AJ227,2.36363218,0.14992052,4.090419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
124,105247.0,2000 QH3,2.24912989,0.14329681,3.783437,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,L,VIS,L
125,106598.0,2000 WZ112,2.22047671,0.06066213,6.028292,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
126,106700.0,2000 WX167,1.90943659,0.06135815,23.095319,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
127,111962.0,2002 GP75,2.33919483,0.17236211,3.863753,1.398,0.34,2011ApJ...741...68M,0.2911,0.5201,TBD,Phot,Bus-DeMeo,S,NIR,S
128,112249.0,2002 LM9,2.23688015,0.08693097,5.597811,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
129,117025.0,2004 JH11,2.66872172,0.08976599,15.61781,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,L,VIS,L
130,118645.0,2000 JC14,2.33181898,0.16975279,2.915643,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
131,122173.0,2000 KC28,2.2973717,0.05028315,6.231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
132,125887.0,2001 XH209,2.40036508,0.21454277,3.639105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
133,128637.0,2004 RK22,2.65838886,0.218648,1.91319,3.68,0.91,2011ApJ...741...68M,0.0519,0.5278,TBD,0.0,0.0,0.0,0.0,0.0
134,129880.0,1999 SX4,2.74131239,0.19673826,3.945968,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,X,VIS,X
135,133220.0,2003 QX79,2.3440348,0.13255836,7.469463,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,V,VIS,V
136,134789.0,2000 EC3,2.76586798,0.14449068,9.283716,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
137,138938.0,2001 BJ18,2.17954142,0.11051937,5.593811,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
138,139537.0,2001 QE25,2.68279173,0.28083612,7.03539,5.073,0.155,2015ApJ...814..117N,0.0484,0.1941,TBD,Phot,Bus-DeMeo,C,VIS,C
139,142131.0,2002 RV11,2.38119625,0.21484613,1.440804,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
140,143797.0,2003 WA112,2.16770189,0.01483365,5.428269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
141,145314.0,2005 LE5,2.4440821,0.16967036,3.421318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
142,150202.0,1998 RS56,2.31724993,0.15891415,4.371112,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
143,157123.0,2004 NW5,2.30781084,0.23842461,4.126541,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
144,157576.0,2005 US230,2.34517867,0.08917923,4.61595,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
145,159435.0,1999 VJ178,2.79383826,0.14146425,9.596249,4.159,0.262,2011ApJ...741...68M,0.0582,0.2232,TBD,0.0,0.0,0.0,0.0,0.0
146,165389.0,2000 WC188,2.30877248,0.11092603,6.690999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
147,167405.0,2003 WP118,2.69055219,0.19223751,4.173365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
148,174725.0,2003 UL162,2.38388554,0.17479886,3.575111,2.917,0.176,2011ApJ...741...68M,0.0426,0.2202,TBD,0.0,0.0,0.0,0.0,0.0
149,180233.0,2003 UU192,2.16789164,0.01498979,5.417579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,180906.0,2005 KB6,2.23620567,0.11506177,3.840825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
151,182259.0,2001 FZ185,2.24690106,0.10104842,5.835716,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
152,183137.0,2002 RW219,2.43085934,0.23039151,1.48693,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
153,184300.0,2005 ED114,2.12377065,0.18125766,2.738048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
154,187881.0,2000 QY211,2.74500766,0.20476279,3.182632,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
155,189994.0,2004 GH33,2.26838016,0.09692318,4.238651,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
156,190603.0,2000 UV80,2.62067996,0.21799894,1.62709,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,194083.0,2001 SP159,2.34038602,0.0748582,2.231223,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
158,194561.0,2001 XF88,2.40197627,0.20953785,6.18353,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
159,195479.0,2002 GX130,2.55598283,0.04700461,1.469456,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
160,197706.0,2004 PH,2.40005784,0.21442713,3.634318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
161,203370.0,2001 WY35,2.23495206,0.20755908,5.989682,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus,Q,VIS,Q
162,204655.0,2006 BJ193,2.21655254,0.14391243,1.765567,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
163,209570.0,2004 XL40,2.281276,0.11132456,5.97964,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Bus,Sq,VIS,S
164,213471.0,2002 ES90,2.21851418,0.02636719,1.798421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
165,214954.0,2007 WO58,2.34208524,0.05163382,4.530443,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
166,217266.0,2003 YR67,2.23612826,0.1148972,3.84061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
167,220015.0,2002 PU155,2.29640052,0.1771538,3.337656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
168,220143.0,2002 TO134,2.32388901,0.13155311,5.514094,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
169,226268.0,2003 AN55,2.360551,0.21320124,5.832507,2.648,0.268,2020PSJ.....1....5M,0.0561,0.2737,TBD,Phot,Bus-DeMeo,C,VIS,C
170,229401.0,2005 SU152,2.64133903,0.31888895,12.521712,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
171,233401.0,2006 FF39,2.57935876,0.19280645,7.848613,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
172,237517.0,2000 SP31,2.4045212,0.13201529,6.076485,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
173,253739.0,2003 WZ36,2.36864246,0.11597778,7.164798,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
174,268305.0,2005 QV114,2.39374125,0.13074013,6.308963,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,V,VIS,V
175,270569.0,2002 JH41,2.742967,0.12794849,3.727449,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
176,271685.0,2004 RF90,2.39498899,0.24348617,7.108666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
177,272499.0,2005 UJ157,2.2963773,0.28090333,5.919013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
178,276353.0,2002 UY20,2.33759935,0.15615336,4.246711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
179,282920.0,2007 OS5,2.39346783,0.13199721,6.303755,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
180,285637.0,2000 SS4,1.96102065,0.09148852,20.007121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
181,287982.0,2003 UQ164,2.58780952,0.18885422,9.262108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
182,291788.0,2006 KM53,2.73067748,0.08572309,9.607023,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,S,VIS,S
183,293667.0,2007 PD19,2.27825929,0.16403211,2.891357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
184,304873.0,2007 RD148,2.35597665,0.11364412,7.652334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
185,312497.0,2009 BR60,2.23662574,0.10941846,5.387923,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
186,313701.0,2003 UN3,1.8619387,0.06735204,24.045236,3.007,0.28,2011ApJ...741...68M,0.0315,0.2619,TBD,0.0,0.0,0.0,0.0,0.0
187,317521.0,2002 TM148,2.42748969,0.16624533,12.165642,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
188,318689.0,2005 QC62,2.7661493,0.10973891,3.664268,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
189,331933.0,2004 TV14,1.93791614,0.08856669,19.983695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
190,334916.0,2003 YK39,2.18731539,0.08441954,3.732788,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus-DeMeo,S,VIS,S
191,335688.0,2006 WG56,2.35868647,0.05424884,5.534648,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
192,337108.0,1999 RV84,2.64281114,0.29541758,12.972484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
193,337181.0,1999 VA117,1.93508667,0.06486676,20.186036,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
194,338178.0,2002 RJ126,2.20452609,0.23048145,5.769877,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
195,340225.0,2006 BR54,2.44390332,0.16093025,3.429398,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
196,348452.0,2005 RU20,1.87280714,0.08847972,19.232656,0.0,0.0,0.0,0.0,0.0,0.0,Phot,Bus,C,VIS,C
197,349730.0,2008 YV80,2.44299746,0.16257193,3.426122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
198,350716.0,2001 XO105,1.94548441,0.05999429,23.707655,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
199,351031.0,2003 SG111,2.6450118,0.28883723,10.715646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,354652.0,2005 JY103,2.71710412,0.04740105,6.91284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
201,367922.0,2012 BG133,2.73106998,0.14327317,12.567756,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
202,377089.0,2002 VY142,2.39689389,0.19987791,1.730847,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
203,405222.0,2003 RV20,2.36933436,0.19546387,2.331278,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
204,409566.0,2005 UV124,2.80056394,0.22263168,1.737938,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
205,413476.0,2005 GS180,2.43790439,0.1182009,2.424594,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
206,417671.0,2007 AQ6,1.90320486,0.10767737,19.029443,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
207,422777.0,2001 UU227,2.12425267,0.18022767,2.740664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
208,434002.0,2000 SM320,2.59983381,0.15519306,17.533404,1.889,0.511,2011ApJ...741...68M,0.0876,0.5715,TBD,Phot,Bus,CX,VIS,U
209,437953.0,2002 SF64,1.90312176,0.10771728,19.034928,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
210,453818.0,2011 SJ109,2.31791183,0.10155361,3.773012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
211,470142.0,2006 UT69,2.29654703,0.1772576,3.334378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
212,484810.0,2009 EL11,2.60903446,0.12278039,13.545134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
213,525939.0,2005 UY97,2.64133403,0.31884013,12.522042,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> appendixcsv/pairs_cits.csv <==
,num,name,semi,ecc,inc,diam,diam_unc,diam_bib,albedo,albedo_unc,albedo_bib,tax_method,tax_scheme,tax_class,tax_waverange,tax_complex
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1270.0,Datura,2.23482398,0.20800257,5.985845,8.148,0.191,2011PASJ...63.1117U,0.2517,0.1901,TBD,Spec,Mahlke,S,VISNIR,S
2,1979.0,Sakharov,2.37438018,0.10096849,6.048872,4.52,0.247,2011ApJ...741...68M,0.2863,0.2142,TBD,Spec,Mahlke,V,VISNIR,V
3,2110.0,Moore-Sitterly,2.19819072,0.17734272,1.131436,5.843,0.45899999999999996,2022PSJ.....3...56H,0.206,0.24225,TBD,Spec,Mahlke,S,VISNIR,S
4,2897.0,Ole Romer,2.24697329,0.10035081,5.838647,5.192,0.114,2022PSJ.....3...30M,0.2757,0.1894,TBD,Spec,Mahlke,S,VISNIR,S
5,3749.0,Balam,2.23686099,0.10969631,5.381126,4.669,0.258,2011ApJ...741...68M,0.3378,0.2148,TBD,Spec,Mahlke,S,VISNIR,S
6,4765.0,Wasserburg,1.94577807,0.05980634,23.708044,1.777,0.485,2011ApJ...741...68M,1.258,0.5761,TBD,Spec,Mahlke,P,VISNIR,P
7,4905.0,Hiromi,2.60028117,0.1689561,12.432511,10.16,0.587,2022PSJ.....3...56H,0.1965,0.21815,TBD,Spec,Mahlke,S,VISNIR,S
8,5026.0,Martes,2.37841691,0.24207861,4.283591,8.303,2.163,2017AJ....154..168M,0.0582,0.5526,TBD,Spec,Mahlke,Ch,VISNIR,Ch
9,6070.0,Rheinland,2.38846497,0.21011001,3.128282,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
10,7343.0,Ockeghem,2.19227623,0.13951098,3.955973,3.89,0.99,2012ApJ...759L...8M,0.2416,0.5413,TBD,Spec,Mahlke,S,VISNIR,S
11,8306.0,Shoko,2.24176989,0.2205465,4.780805,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
12,9068.0,1993 OD,1.82026097,0.14991593,20.297477,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
13,10484.0,Hecht,2.32045553,0.07781837,5.730175,4.615,0.614,2012Icar..221..365P,0.1953,0.3236,TBD,Spec,Mahlke,V,VISNIR,V
14,15107.0,Toepperwein,2.27229852,0.17723809,4.596047,2.859,0.328,2011ApJ...741...68M,0.2797,0.2942,TBD,Spec,Mahlke,S,VISNIR,S
15,16815.0,1997 UA9,2.55814277,0.02376543,11.048217,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
16,17198.0,Gorjup,2.28018768,0.1016725,3.283954,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
17,17288.0,2000 NZ10,2.28650132,0.18024549,4.089432,3.674,0.746,2015A&A...578A..42R,0.2253,0.4459,TBD,Spec,Mahlke,S,VISNIR,S
18,19289.0,1996 HY12,2.11945623,0.12639805,1.635319,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
19,25884.0,Asai,1.95451485,0.08059966,21.562475,1.914,0.462,2011ApJ...741...68M,0.5959,0.5167,TBD,Spec,Mahlke,E,VISNIR,E
20,38707.0,2000 QK89,2.27824138,0.11573887,5.933287,2.279,0.258,2011ApJ...741...68M,0.2962,0.2919,TBD,Spec,Mahlke,V,VISNIR,V
21,42946.0,1999 TU95,2.56809494,0.07154414,4.690692,4.748,0.098,2011ApJ...741...68M,0.2023,0.1888,TBD,Spec,Mahlke,S,VISNIR,S
22,52852.0,1998 RB75,2.26349373,0.11218812,7.257828,2.529,0.383,2011ApJ...741...68M,0.2495,0.3545,TBD,Spec,Mahlke,V,VISNIR,V
23,53537.0,Zhangyun,2.44866194,0.0795708,4.838604,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
24,54041.0,2000 GQ113,2.32328505,0.13217163,5.518527,2.676,0.726,2011ApJ...741...68M,0.2655,0.573,TBD,Spec,Mahlke,V,VISNIR,V
25,54827.0,Kurpfalz,2.38824538,0.20991303,3.128187,2.086,0.542,2011ApJ...741...68M,0.2379,0.5513,TBD,Spec,Mahlke,Q,VISNIR,Q
26,63440.0,Rozek,1.9379138,0.08857413,19.983744,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
27,74096.0,1998 QD15,2.37709152,0.20957408,1.894153,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
28,88604.0,2001 QH293,2.66714063,0.1074012,11.757741,5.803,0.13,2011ApJ...741...68M,0.2013,0.1896,TBD,Spec,Mahlke,S,VISNIR,S
29,92652.0,2000 QX36,2.34166199,0.07378734,2.228362,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
30,101703.0,1999 CA150,2.54068962,0.1268481,2.579161,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S


==> appendixcsv/pairsbk_cits.csv <==
,num,name,semi,ecc,inc,diam,diam_unc,diam_bib,albedo,albedo_unc,albedo_bib,tax_method,tax_scheme,tax_class,tax_waverange,tax_complex
0,35107.0,1991 VH,1.13732842,0.14421536,13.911433,0.914,0.035,2016AJ....152...63N,0.364,0.1995,TBD,Spec,Mahlke,S,VISNIR,S
1,420738.0,2012 TS,0.98978456,0.11337667,16.463462,0.24,0.07,2020PSJ.....1....5M,0.1415,0.6117,TBD,Spec,Mahlke,S,VISNIR,S
2,2062.0,Aten,0.96692508,0.18280475,18.934196,0.765,0.03,2016AJ....152...63N,0.4322,0.2002,TBD,Spec,Mahlke,Q,VISNIR,Q
3,418849.0,2008 WM64,1.00570765,0.10640247,33.52351,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
4,385186.0,1994 AW1,1.10498426,0.07564613,24.097636,0.817,0.025,2017AJ....154..168M,0.2284,0.1941,TBD,Spec,Mahlke,L,VISNIR,L
5,87024.0,2000 JS66,1.19669885,0.18977416,14.4338,0.312,0.049,2011AJ....141..109M,0.6176,0.36560000000000004,TBD,Spec,Mahlke,S,VISNIR,S
6,7822.0,1991 CS,1.12268501,0.16462913,37.123775,1.444,0.014,2017AJ....154..168M,0.1009,0.1852,TBD,Spec,Mahlke,S,VISNIR,S
7,443103.0,2013 WT67,1.03492838,0.1921493,21.469648,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
8,452389.0,2002 NW16,1.10889112,0.03035889,14.163498,0.845,0.01,2020PSJ.....1....5M,0.1206,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
9,130206.0,2000 AK201,1.9072608,0.12466485,26.215446,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
10,2048.0,Dwornik,1.95343815,0.04212166,23.75513,2.613,0.14,2011ApJ...741...68M,0.9136,0.2131,TBD,Spec,Mahlke,E,VISNIR,E
11,24654.0,Fossett,1.89432008,0.16447269,27.3456,2.17,0.217,2017A&A...603A..55A,0.5522,0.2719,TBD,Spec,Mahlke,E,VISNIR,E
12,134746.0,2000 BO6,1.83888746,0.14857106,19.746674,1.3,0.13,2017A&A...603A..55A,0.1991,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
13,6461.0,Adam,1.95250772,0.10203107,23.425047,2.6,0.47,2016AJ....152...63N,0.4336,0.4058,TBD,Spec,Mahlke,E,VISNIR,E
14,5261.0,Eureka,1.52349574,0.06476125,20.280676,2.279,0.155,2016AJ....152...63N,0.119,0.229,TBD,Spec,Mahlke,A,VISNIR,A
15,152627.0,1997 DF,1.5416733,0.14673274,18.672359,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
16,3800.0,Karayusuf,1.57781451,0.07564877,14.846914,1.889,0.182,2015ApJ...814..117N,0.3932,0.2666,TBD,Spec,Mahlke,S,VISNIR,S
17,4765.0,Wasserburg,1.94577807,0.05980634,23.708044,1.777,0.485,2011ApJ...741...68M,1.258,0.5761,TBD,Spec,Mahlke,P,VISNIR,P
18,16589.0,Hastrup,1.93371864,0.07821563,20.01727,2.15,0.354,2011ApJ...741...68M,0.5422,0.3773,TBD,Spec,Mahlke,E,VISNIR,E
19,6646.0,Churanta,1.9249866,0.09996926,17.587553,1.968,0.233,2011ApJ...741...68M,0.6653,0.3,TBD,Spec,Mahlke,E,VISNIR,E
20,7783.0,1994 JD,1.93437471,0.07703626,23.533683,2.336,0.089,2022PSJ.....3...30M,0.5782,0.1993,TBD,Spec,Mahlke,E,VISNIR,E
21,53424.0,1999 SC3,1.86607771,0.06301772,23.146283,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
22,138970.0,2001 CV19,1.63132648,0.05254169,21.063431,1.09,0.109,2017A&A...603A..55A,0.2536,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
23,230269.0,2001 XZ6,1.94818801,0.18386771,26.885589,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
24,9069.0,Hovland,1.91288411,0.11835363,19.571563,2.9,0.4,2012Icar..221.1130M,0.355,0.3317,TBD,Spec,Mahlke,S,VISNIR,S
25,7087.0,Lewotsky,1.95613495,0.10120826,19.54564,2.579,0.072,2011ApJ...741...68M,0.5548,,TBD,Spec,Mahlke,E,VISNIR,E
26,5579.0,Uhlherr,1.94892982,0.09767957,23.543193,2.442,0.491,2011ApJ...741...68M,0.6075,0.4423,TBD,Spec,Mahlke,E,VISNIR,E
27,85119.0,Hannieschaft,1.92094305,0.14389775,19.820034,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
28,171730.0,2000 WX50,1.77424688,0.19386882,12.881786,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
29,3635.0,Kreutz,1.7946198,0.08424144,19.223712,2.94,0.294,2017A&A...603A..55A,0.2179,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
30,6029.0,Edithrand,1.92705987,0.0758127,24.267836,2.271,0.102,2011ApJ...741...68M,0.7221,0.2049,TBD,Spec,Mahlke,E,VISNIR,E
31,30935.0,Davasobel,1.90340283,0.11767768,27.806592,2.408,0.085,2011ApJ...741...68M,0.3979,0.1973,TBD,Spec,Mahlke,S,VISNIR,S
32,4440.0,Tchantches,1.92117177,0.07732613,21.345177,2.093,0.586,2011ApJ...741...68M,1.1105,0.5895,TBD,Spec,Mahlke,K,VISNIR,K
33,5378.0,Ellyett,1.93411027,0.08226615,19.115995,2.85,0.124,2022PSJ.....3...30M,0.6214,0.2037,TBD,Spec,Mahlke,E,VISNIR,E
34,4531.0,Asaro,1.86195433,0.04048546,23.979898,2.216,0.082,2011ApJ...741...68M,0.6606,0.1985,TBD,Spec,Mahlke,E,VISNIR,E
35,275611.0,1999 XX262,1.53285139,0.18169962,8.229508,1.483,0.011,2020PSJ.....1....5M,0.0441,0.1848,TBD,Spec,Mahlke,Ch,VISNIR,Ch
36,4764.0,Joneberhart,1.93169297,0.04731775,24.834086,2.826,0.081,2011ApJ...741...68M,0.5354,0.1929,TBD,Spec,Mahlke,E,VISNIR,E
37,20043.0,Ellenmacarthur,1.96903423,0.05779797,18.263129,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
38,105445.0,2000 QW182,1.80364646,0.05318532,22.89041,2.313,0.367,2012ApJ...759L...8M,0.2956,0.3669,TBD,Spec,Mahlke,S,VISNIR,S
39,159635.0,2002 CZ46,1.7033132,0.32409087,16.240427,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
40,370307.0,2002 RH52,1.97973403,0.4906631,16.191739,1.0,0.3,2020PSJ.....1....5M,0.2851,0.6276,TBD,Spec,Mahlke,S,VISNIR,S
41,18882.0,1999 YN4,1.68507141,0.23214813,36.812658,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
42,162149.0,1998 YQ11,1.87390823,0.39681977,11.930095,0.87,0.39,2020PSJ.....1....5M,0.2606,0.9153,TBD,Spec,Mahlke,S,VISNIR,S
43,241662.0,2000 KO44,1.82969964,0.38871842,28.62327,0.909,0.021,2016AJ....152...63N,0.1845,0.1899,TBD,Spec,Mahlke,S,VISNIR,S
44,12538.0,1998 OH,1.54152511,0.40621057,24.537681,1.663,0.329,2011ApJ...743..156M,0.2814,0.4364,TBD,Spec,Mahlke,S,VISNIR,S
45,244670.0,2003 KN18,1.74931027,0.48605188,11.904183,0.754,0.239,2021PSJ.....2..162M,0.1571,0.6602,TBD,Spec,Mahlke,S,VISNIR,S
46,333358.0,2001 WN1,1.50184853,0.3030823,14.073217,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
47,38071.0,1999 GU3,2.08918457,0.50757873,12.741369,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
48,8176.0,1991 WA,1.57489642,0.6431197,39.590512,0.93,0.32,2020PSJ.....1....5M,0.3119,0.7124,TBD,Spec,Mahlke,S,VISNIR,S
49,409995.0,2006 WV3,1.94002322,0.32129882,12.848638,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
50,543319.0,2013 YE38,2.06599822,0.624862,34.173369,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
51,6611.0,1993 VW,1.69605074,0.48466883,8.701718,1.408,0.34,2017AJ....154..168M,0.1534,0.5169,TBD,Spec,Mahlke,V,VISNIR,V
52,24475.0,2000 VN2,1.97547478,0.44134213,14.628799,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
53,1747.0,Wright,1.70912453,0.11039552,21.414338,5.228,0.412,2016AJ....152...63N,0.2346,0.2424,TBD,Spec,Mahlke,A,VISNIR,A
54,7187.0,Isobe,1.93753308,0.08619485,21.787621,5.202,1.143,2016AJ....152...63N,0.1566,0.4765,TBD,Spec,Mahlke,S,VISNIR,S
55,21261.0,1996 FF,1.94307113,0.08815863,20.632664,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
56,3940.0,Larion,1.98799502,0.05603699,22.842367,4.732,0.166,2022PSJ.....3...30M,0.5559,0.1971,TBD,Spec,Mahlke,E,VISNIR,E
57,3043.0,San Diego,1.92659911,0.10673597,21.787564,4.792,0.029,2015ApJ...814..117N,0.226,0.1846,TBD,Spec,Mahlke,L,VISNIR,L
58,3022.0,Dobermann,1.93098976,0.10389286,23.524657,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
59,6493.0,Cathybennett,1.94913857,0.08323962,24.722011,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
60,1919.0,Clemence,1.93595906,0.09511242,19.337013,3.267,0.012,2011ApJ...741...68M,0.5899,0.1844,TBD,Spec,Mahlke,S,VISNIR,S
61,1025.0,Riema,1.97918416,0.03962795,26.87116,4.61,0.17,2012ApJ...759L...8M,0.8465,,TBD,Spec,Mahlke,S,VISNIR,S
62,16421.0,Roadrunner,1.93060052,0.06388338,22.821459,3.256,0.041,2011ApJ...741...68M,0.2569,0.1859,TBD,Spec,Mahlke,S,VISNIR,S
63,55854.0,Stoppani,1.93030567,0.09015503,23.290368,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
64,4674.0,Pauling,1.85862812,0.07057352,19.439906,4.724,0.056,2016AJ....152...63N,0.197,0.1857,TBD,Spec,Mahlke,S,VISNIR,S
65,434.0,Hungaria,1.94421967,0.07342872,22.512184,9.692,0.263,2018A&A...612A..85A,0.646,0.192,TBD,Spec,Mahlke,E,VISNIR,E
66,9068.0,1993 OD,1.82026097,0.14991593,20.297477,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
67,4490.0,Bambery,1.93101717,0.09206441,26.121301,9.205,0.161,2010AJ....140..933R,0.1026,0.1875,TBD,Spec,Mahlke,A,VISNIR,A
68,1509.0,Esclangona,1.86631169,0.03220809,22.318636,9.528,0.584,2018A&A...612A..85A,0.1858,0.2213,TBD,Spec,Mahlke,S,VISNIR,S
69,125739.0,2001 XH116,2.26984779,0.1864502,3.910651,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
70,177258.0,2003 WX39,2.32423207,0.17334918,4.277256,2.474,0.62,2016AJ....152...63N,0.0429,0.534,TBD,Spec,Mahlke,C,VISNIR,C
71,208724.0,2002 JV130,2.41207566,0.07981113,2.873402,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
72,255959.0,2006 TP34,2.39922792,0.09535856,2.543321,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
73,52852.0,1998 RB75,2.26349373,0.11218812,7.257828,2.529,0.383,2011ApJ...741...68M,0.2495,0.3545,TBD,Spec,Mahlke,V,VISNIR,V
74,56570.0,2000 JA21,2.3783418,0.13116668,3.222386,2.356,0.507,2011ApJ...741...68M,0.2436,0.4682,TBD,Spec,Mahlke,A,VISNIR,A
75,244905.0,2003 WJ120,2.48231748,0.11954988,4.458512,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
76,19312.0,1996 VR7,2.43353838,0.10965879,5.096791,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
77,203620.0,2002 EU125,2.40057035,0.08902209,3.875756,2.713,0.574,2011ApJ...741...68M,0.0497,0.4615,TBD,Spec,Mahlke,C,VISNIR,C
78,253798.0,2003 XP17,2.33249303,0.17262228,5.667844,2.6,0.43,2012ApJ...759L...8M,0.0354,0.3786,TBD,Spec,Mahlke,Ch,VISNIR,Ch
79,147777.0,2005 QV103,2.45718516,0.06747022,4.147307,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
80,69706.0,1998 HJ77,2.34238154,0.15809948,5.240207,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
81,60716.0,2000 GD65,2.41967882,0.10405926,3.173987,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
82,67408.0,2000 QS4,2.19979219,0.03885557,1.407814,2.011,0.528,2011ApJ...741...68M,0.2445,0.5565,TBD,Spec,Mahlke,V,VISNIR,V
83,186530.0,2002 VX78,2.39933833,0.13623127,3.761853,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
84,13577.0,Ukawa,2.40390718,0.16913455,3.044058,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
85,39895.0,1998 FK15,2.39458988,0.15718017,5.715799,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
86,107070.0,2001 AH16,2.40670874,0.13854219,4.362723,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
87,262642.0,2006 WT49,2.43153598,0.07038566,5.844574,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
88,166264.0,2002 GL74,2.38141332,0.14360334,4.189357,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
89,38707.0,2000 QK89,2.27824138,0.11573887,5.933287,2.279,0.258,2011ApJ...741...68M,0.2962,0.2919,TBD,Spec,Mahlke,V,VISNIR,V
90,70528.0,1999 TF116,2.4048233,0.0801683,4.698666,2.433,0.269,2011ApJ...741...68M,0.2956,0.2878,TBD,Spec,Mahlke,V,VISNIR,V
91,90975.0,1997 WF37,2.35219049,0.17957949,3.550913,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
92,137222.0,1999 RB1,2.24195397,0.16447601,4.795993,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
93,304858.0,2007 RQ77,2.40161034,0.08241224,3.138581,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
94,59115.0,1998 XG3,2.3049017,0.19681584,7.523206,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
95,54041.0,2000 GQ113,2.32328505,0.13217163,5.518527,2.676,0.726,2011ApJ...741...68M,0.2655,0.573,TBD,Spec,Mahlke,V,VISNIR,V
96,59397.0,1999 FT26,2.43737728,0.14666842,3.55469,2.855,0.192,2011ApJ...741...68M,0.1318,0.2281,TBD,Spec,Mahlke,S,VISNIR,S
97,81010.0,2000 EL35,2.44013429,0.05728724,4.903189,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
98,116717.0,2004 DU8,2.45809707,0.08625889,5.283214,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Ch,VISNIR,Ch
99,56690.0,2000 LZ14,2.31862673,0.05892389,5.457122,2.195,0.846,2011ApJ...741...68M,0.2189,0.7925,TBD,Spec,Mahlke,S,VISNIR,S
100,99691.0,2002 JP27,2.39977643,0.10272319,3.119513,2.65,0.164,2011ApJ...741...68M,0.0753,0.2219,TBD,Spec,Mahlke,C,VISNIR,C
101,168936.0,2000 YN95,2.4150293,0.06987322,2.582962,2.997,0.891,2011ApJ...741...68M,0.048,0.6225,TBD,Spec,Mahlke,C,VISNIR,C
102,28218.0,1998 YA6,2.17995495,0.06074944,3.841888,2.394,0.269,2011ApJ...741...68M,0.2493,0.2906,TBD,Spec,Mahlke,S,VISNIR,S
103,33082.0,1997 WF43,2.30324742,0.07891439,6.984365,2.955,0.293,2015A&A...578A..42R,0.3357,0.2707,TBD,Spec,Mahlke,V,VISNIR,V
104,246226.0,2007 RH212,2.39672914,0.09593405,2.566104,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
105,180349.0,2003 YW71,2.39580805,0.0747275,3.142728,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
106,24941.0,1997 JM14,2.47863615,0.08588464,4.770455,2.747,0.373,2011ApJ...741...68M,0.2277,0.3281,TBD,Spec,Mahlke,V,VISNIR,V
107,142751.0,2002 TG300,2.40032347,0.13001073,4.165961,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
108,124522.0,2001 RN77,2.28122973,0.18295455,5.452192,2.357,0.561,2020PSJ.....1....5M,0.1043,0.5104,TBD,Spec,Mahlke,C,VISNIR,C
109,31393.0,1998 YG8,2.19506955,0.01907644,3.52723,2.233,0.251,2011ApJ...741...68M,0.3446,0.2906,TBD,Spec,Mahlke,A,VISNIR,A
110,17198.0,Gorjup,2.28018768,0.1016725,3.283954,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
111,76922.0,2001 AH15,2.38715705,0.16783324,4.17453,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,L,VISNIR,L
112,57068.0,2001 OC1,2.36179505,0.18127672,2.356165,2.976,0.096,2011ApJ...741...68M,0.0436,0.1952,TBD,Spec,Mahlke,S,VISNIR,S
113,320575.0,2008 AM110,2.39771677,0.07704248,3.98235,2.692,0.48,2011ApJ...741...68M,0.0352,0.4014,TBD,Spec,Mahlke,X,VISNIR,X
114,84211.0,2002 RV141,2.41887219,0.1116554,4.182658,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
115,10977.0,Mathlener,2.23774651,0.02426047,1.382722,2.667,0.495,2011ApJ...741...68M,0.2307,0.4144,TBD,Spec,Mahlke,A,VISNIR,A
116,15107.0,Toepperwein,2.27229852,0.17723809,4.596047,2.859,0.328,2011ApJ...741...68M,0.2797,0.2942,TBD,Spec,Mahlke,S,VISNIR,S
117,46690.0,1997 AN23,2.23604715,0.08437253,3.988933,1.78,0.214,2011ApJ...741...68M,0.3178,0.3029,TBD,Spec,Mahlke,S,VISNIR,S
118,325852.0,2010 TO53,2.39528945,0.07335616,3.458514,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Ch,VISNIR,Ch
119,22533.0,Krishnan,2.42554288,0.19539599,5.740587,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
120,26886.0,1994 TJ2,2.34143915,0.16382515,4.902204,2.97,0.559,2011ApJ...741...68M,0.1895,0.4191,TBD,Spec,Mahlke,V,VISNIR,V
121,122357.0,2000 QH49,2.38449068,0.18517439,1.113716,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
122,172478.0,2003 SM87,2.41232562,0.14441252,4.216028,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
123,137397.0,1999 TH165,2.39370803,0.1822818,4.460928,2.833,0.434,2011ApJ...741...68M,0.0518,0.3575,TBD,Spec,Mahlke,Ch,VISNIR,Ch
124,217593.0,2008 FK3,2.39603533,0.13406524,4.280928,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
125,56026.0,1998 VN52,2.40463164,0.17125327,7.620624,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
126,112414.0,2002 NV42,2.38642935,0.12114871,3.69023,2.52,0.44,2012ApJ...759L...8M,0.0692,0.3948,TBD,Spec,Mahlke,P,VISNIR,P
127,10327.0,Batens,2.33933313,0.13239332,4.324551,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
128,78921.0,2003 SP108,2.40233701,0.14135328,2.542442,2.567,0.574,2011ApJ...741...68M,0.0863,0.4837,TBD,Spec,Mahlke,M,VISNIR,M
129,92652.0,2000 QX36,2.34166199,0.07378734,2.228362,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
130,34890.0,2001 VS62,2.46725812,0.08267355,4.147841,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
131,183911.0,2004 CB100,2.39133881,0.1323548,4.380301,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
132,206344.0,2003 PA8,2.40395547,0.13428044,2.440489,2.832,0.186,2011ApJ...741...68M,0.0304,0.2262,TBD,Spec,Mahlke,C,VISNIR,C
133,31414.0,Rotarysusa,2.25979438,0.15213876,5.378141,2.766,0.108,2011ApJ...741...68M,0.1885,0.2001,TBD,Spec,Mahlke,V,VISNIR,V
134,38070.0,Redwine,2.14372744,0.21577588,3.998867,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
135,420302.0,2011 XZ1,2.13887161,0.46093079,6.662668,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
136,105406.0,2000 QN150,2.16591341,0.24688046,5.172139,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
137,242211.0,2003 QB90,2.31884497,0.47502958,4.83607,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
138,47581.0,2000 AN178,2.2057073,0.26743531,7.159814,2.108,0.24,2016AJ....152...63N,0.2144,0.2929,TBD,Spec,Mahlke,S,VISNIR,S
139,16636.0,1993 QP,2.30950093,0.46830559,7.210116,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
140,210482.0,1996 RW1,2.29869179,0.30342903,6.112216,0.98,0.098,2017A&A...603A..55A,0.2784,0.2719,TBD,Spec,Mahlke,L,VISNIR,L
141,5646.0,1990 TR,2.14307915,0.43618005,7.908405,2.489,0.0565,2011AJ....141..109M,0.1782,0.18969999999999998,TBD,Spec,Mahlke,Q,VISNIR,Q
142,6489.0,Golevka,2.48559191,0.61241915,2.265746,0.34,0.051,2004PhDT.......371D,0.3134,0.352,TBD,Spec,Mahlke,Q,VISNIR,Q
143,213812.0,2003 NE,2.19887363,0.32646254,7.807646,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
144,220038.0,2002 RW40,2.28996388,0.28293756,1.829787,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
145,4688.0,1980 WF,2.23226275,0.51773635,6.37523,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
146,52768.0,1998 OR2,2.38129081,0.57493088,5.877588,2.51,0.81,2021PSJ.....2..162M,0.1076,0.6712,TBD,Spec,Mahlke,K,VISNIR,K
147,13553.0,Masaakikoyama,2.1884363,0.46417211,5.87665,2.91,1.19,2020PSJ.....1....5M,0.0505,0.8384,TBD,Spec,Mahlke,P,VISNIR,P
148,283460.0,2001 PD1,2.23444662,0.45859593,5.95971,0.7,0.24,2016AJ....152..172T,0.1475,0.7128,TBD,Spec,Mahlke,S,VISNIR,S
149,468681.0,2009 MZ6,2.31363312,0.45021725,5.933615,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
150,446791.0,1998 SJ70,2.23823306,0.70502771,7.303376,0.52,0.17,2020PSJ.....1....5M,0.2553,0.6793,TBD,Spec,Mahlke,Q,VISNIR,Q
151,18620.0,1998 DS10,2.28315016,0.32911403,3.010015,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
152,177287.0,2003 WF166,2.20961869,0.2851578,4.953096,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
153,6063.0,Jason,2.22017704,0.76328451,4.960046,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
154,468741.0,2010 VM1,2.1046654,0.44255181,5.82686,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
155,276397.0,2002 XA40,2.2639416,0.48038224,4.448504,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
156,129818.0,1999 NE28,2.34746745,0.2524418,5.668582,2.924,0.016,2011ApJ...741...68M,0.071,0.1845,TBD,Spec,Mahlke,P,VISNIR,P
157,251796.0,1999 TO9,2.3416927,0.23436066,5.385375,2.754,0.636,2020PSJ.....1....5M,0.0349,0.4973,TBD,Spec,Mahlke,P,VISNIR,P
158,54827.0,Kurpfalz,2.38824538,0.20991303,3.128187,2.086,0.542,2011ApJ...741...68M,0.2379,0.5513,TBD,Spec,Mahlke,Q,VISNIR,Q
159,457260.0,2008 RY24,2.21724997,0.45964611,4.381713,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
160,66403.0,1999 LM13,2.38588902,0.23415672,5.120265,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,K,VISNIR,K
161,107888.0,2001 FY92,2.3400527,0.3085051,6.600325,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
162,18759.0,1999 HO2,2.33730831,0.24309125,4.751438,2.863,0.16,2015ApJ...814..117N,0.2277,0.2155,TBD,Spec,Mahlke,S,VISNIR,S
163,159402.0,1999 AP10,2.3805127,0.57177377,7.574461,1.2,0.2265,2010AJ....140..770T,0.2759,0.42079999999999995,TBD,Spec,Mahlke,S,VISNIR,S
164,168378.0,1997 ET30,2.13801895,0.44827606,6.813937,0.903,0.147,2017AJ....154..168M,0.3662,0.3741,TBD,Spec,Mahlke,Q,VISNIR,Q
165,208048.0,1999 TL149,2.3885258,0.24895765,4.955607,2.899,0.028,2011ApJ...741...68M,0.0464,0.1852,TBD,Spec,Mahlke,D,VISNIR,D
166,403049.0,2008 AY36,2.32595051,0.32211795,4.819819,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
167,168889.0,2000 WM95,2.26183115,0.27723503,3.68956,1.26,0.126,2017A&A...603A..55A,0.2899,0.2719,TBD,Spec,Mahlke,V,VISNIR,V
168,241676.0,2000 QW158,2.29701628,0.32196662,6.978918,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
169,253538.0,2003 SX220,2.392627,0.24843499,6.524056,2.928,0.778,2016AJ....152...63N,0.0485,0.5624,TBD,Spec,Mahlke,Ch,VISNIR,Ch
170,281396.0,2008 QN48,2.35864967,0.31460507,3.402212,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
171,430544.0,2002 GM2,2.2013273,0.80646223,3.347056,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
172,297274.0,1996 SK,2.4444896,0.79065565,1.97132,1.21,0.03,2016AJ....152...63N,0.2058,0.1908,TBD,Spec,Mahlke,S,VISNIR,S
173,391033.0,2005 TR15,2.11628356,0.43347616,3.915333,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
174,5620.0,Jasonwheeler,2.15971538,0.42237293,7.87187,1.758,0.381,2010AJ....140..770T,0.0796,0.471,TBD,Spec,Mahlke,D,VISNIR,D
175,523667.0,2012 TM139,2.11539245,0.44218953,4.493439,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
176,35670.0,1998 SU27,2.12148017,0.59630585,7.141365,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
177,210635.0,2000 GQ7,2.15569623,0.38560722,4.715426,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
178,6050.0,Miwablock,2.2026508,0.43707758,6.40389,2.884,0.075,2015ApJ...814..117N,0.2124,0.1914,TBD,Spec,Mahlke,S,VISNIR,S
179,39809.0,Fukuchan,2.22967478,0.21997002,5.408852,1.527,0.213,2011ApJ...741...68M,0.2225,0.3343,TBD,Spec,Mahlke,L,VISNIR,L
180,257838.0,2000 JQ66,2.16629275,0.41860222,7.061701,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
181,38661.0,2000 OC49,2.30849304,0.24735719,5.551724,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
182,12543.0,1998 QM5,2.364053,0.1825903,7.020551,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
183,17057.0,1999 GS4,2.38891274,0.14269524,5.208372,4.495,0.077,2011ApJ...741...68M,0.1912,0.1874,TBD,Spec,Mahlke,V,VISNIR,V
184,4977.0,Rauthgundis,2.29215049,0.11102584,5.884344,3.862,0.119,2011ApJ...741...68M,0.2497,0.1942,TBD,Spec,Mahlke,V,VISNIR,V
185,39888.0,1998 ES20,2.4219008,0.14121529,2.601178,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
186,60852.0,2000 HU65,2.48032949,0.08364063,6.063248,5.32,1.6,2021PSJ.....2..162M,0.0322,0.6291,TBD,Spec,Mahlke,C,VISNIR,C
187,4993.0,Cossard,2.36903172,0.06166958,6.938813,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
188,1932.0,Jansky,2.37403801,0.1570982,1.894598,5.414,0.413,2011ApJ...741...68M,0.1923,0.2392,TBD,Spec,Mahlke,S,VISNIR,S
189,4278.0,Harvey,2.26676349,0.17699985,5.47716,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
190,23270.0,Kellerman,2.45773177,0.1800709,3.849789,5.318,0.49,2021PSJ.....2..162M,0.0457,0.2606,TBD,Spec,Mahlke,P,VISNIR,P
191,9531.0,Jean-Luc,2.23436926,0.18611183,5.813248,4.176,0.228,2011ApJ...741...68M,0.2498,0.2141,TBD,Spec,Mahlke,V,VISNIR,V
192,2818.0,Juvenalis,2.37789186,0.14953724,2.956453,3.685,0.357,2022PSJ.....3...56H,0.2548,0.26915,TBD,Spec,Mahlke,S,VISNIR,S
193,151019.0,2001 UF119,2.48629313,0.1084791,4.795207,3.883,0.13,2011ApJ...741...68M,0.062,0.196,TBD,Spec,Mahlke,C,VISNIR,C
194,2762.0,Fowler,2.33253638,0.15116362,4.699805,4.603,0.107,2011ApJ...741...68M,0.4977,0.19,TBD,Spec,Mahlke,S,VISNIR,S
195,9147.0,Kourakuen,2.19168575,0.10539871,5.81755,4.91,0.096,2011ApJ...741...68M,0.2426,0.1883,TBD,Spec,Mahlke,V,VISNIR,V
196,5498.0,Gustafsson,2.24688787,0.14722902,2.11216,3.455,0.237,2011ApJ...741...68M,0.2898,0.2297,TBD,Spec,Mahlke,V,VISNIR,V
197,238992.0,2006 BH260,2.39681074,0.11810216,3.287175,3.239,0.225,2011ApJ...741...68M,0.0318,0.2307,TBD,Spec,Mahlke,C,VISNIR,C
198,3536.0,Schleicher,2.34407765,0.04906243,6.54628,3.521,0.178,2011ApJ...741...68M,0.3175,0.2101,TBD,Spec,Mahlke,R,VISNIR,R
199,3831.0,Pettengill,2.16671632,0.19614193,4.582575,5.41,0.5205,2022PSJ.....3...56H,0.247,0.26644999999999996,TBD,Spec,Mahlke,S,VISNIR,S
200,11764.0,Benbaillaud,2.19565138,0.06884647,4.704173,3.133,0.14,2011ApJ...741...68M,0.2144,0.2047,TBD,Spec,Mahlke,V,VISNIR,V
201,3715.0,Stohl,2.31578303,0.09870582,5.939375,5.0,0.079,2012ApJ...759L...8M,0.2865,0.1869,TBD,Spec,Mahlke,V,VISNIR,V
202,2070.0,Humason,2.24946728,0.15491536,2.752979,4.584,0.183,2011ApJ...741...68M,0.3137,0.2008,TBD,Spec,Mahlke,S,VISNIR,S
203,4373.0,Crespo,2.23177903,0.17603734,4.960693,4.921,0.211,2016AJ....152...63N,0.2506,0.2032,TBD,Spec,Mahlke,S,VISNIR,S
204,4491.0,Otaru,2.17364647,0.02854775,3.67217,5.114,0.265,2011ApJ...741...68M,0.2097,0.2114,TBD,Spec,Mahlke,S,VISNIR,S
205,11751.0,1999 NK37,2.42031173,0.10519805,2.170537,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
206,2975.0,Spahr,2.2495374,0.09403479,6.897357,5.986,0.099,2022PSJ.....3...30M,0.247,0.1872,TBD,Spec,Mahlke,S,VISNIR,S
207,203141.0,2000 UV41,2.43398926,0.10446628,5.680292,3.304,0.502,2011ApJ...741...68M,0.0484,0.3553,TBD,Spec,Mahlke,Ch,VISNIR,Ch
208,3963.0,Paradzhanov,2.43871226,0.19782582,3.276958,5.732,0.452,2016AJ....152...63N,0.183,0.2425,TBD,Spec,Mahlke,S,VISNIR,S
209,92634.0,2000 QN19,2.39883743,0.130299,3.866157,3.118,0.775,2011ApJ...741...68M,0.044,0.5301,TBD,Spec,Mahlke,P,VISNIR,P
210,29626.0,1998 TV12,2.4109684,0.11474303,2.074075,3.97,1.01,2016AJ....152...63N,0.0633,0.5411,TBD,Spec,Mahlke,C,VISNIR,C
211,164286.0,2004 XO86,2.45397101,0.09037533,5.89187,3.151,0.369,2011ApJ...741...68M,0.06,0.298,TBD,Spec,Mahlke,C,VISNIR,C
212,2468.0,Repin,2.3267607,0.15651736,5.72138,5.386,0.368,2022PSJ.....3...56H,0.3108,0.22955,TBD,Spec,Mahlke,V,VISNIR,V
213,3949.0,Mach,2.20765484,0.03297432,3.779743,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
214,10614.0,1997 UH1,2.35987215,0.0850448,7.424474,4.069,0.244,2011ApJ...741...68M,0.2806,0.2198,TBD,Spec,Mahlke,V,VISNIR,V
215,59317.0,1999 CN89,2.39581155,0.1303489,4.062219,4.019,0.124,2020PSJ.....1....5M,0.0372,0.1943,TBD,Spec,Mahlke,C,VISNIR,C
216,250431.0,2003 WL117,2.39792797,0.17208052,4.640274,3.207,0.655,2021PSJ.....2..162M,0.0365,0.4481,TBD,Spec,Mahlke,D,VISNIR,D
217,5016.0,Migirenko,2.29662865,0.13203275,3.646151,5.391,0.165,2016AJ....152...63N,0.1802,0.1941,TBD,Spec,Mahlke,S,VISNIR,S
218,8761.0,Crane,2.24193055,0.09032179,3.160537,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
219,3749.0,Balam,2.23686099,0.10969631,5.381126,4.669,0.258,2011ApJ...741...68M,0.3378,0.2148,TBD,Spec,Mahlke,S,VISNIR,S
220,98178.0,2000 SU99,2.40269104,0.06937739,2.556342,4.269,0.123,2011ApJ...741...68M,0.0499,0.193,TBD,Spec,Mahlke,C,VISNIR,C
221,3209.0,Buchwald,2.19251277,0.05302811,5.233088,5.765,0.269,2016AJ....152...63N,0.2039,0.2065,TBD,Spec,Mahlke,S,VISNIR,S
222,4948.0,Hideonishimura,2.16902984,0.19321372,3.096048,3.846,0.117,2012ApJ...759L...8M,0.2382,0.194,TBD,Spec,Mahlke,S,VISNIR,S
223,2955.0,Newburn,2.18083751,0.11596306,3.592972,5.365,0.091,2016AJ....152...63N,0.2376,0.1873,TBD,Spec,Mahlke,S,VISNIR,S
224,9481.0,Menchu,2.28791517,0.09364733,2.739942,4.671,0.042,2011ApJ...741...68M,0.1543,0.1851,TBD,Spec,Mahlke,V,VISNIR,V
225,6589.0,Jankovich,2.27261468,0.18742602,5.300696,3.867,0.058,2017AJ....154..168M,0.1248,0.1866,TBD,Spec,Mahlke,K,VISNIR,K
226,24907.0,Alfredhaar,2.45604384,0.06748795,4.653908,4.63,1.37,2021PSJ.....2..162M,0.0421,0.6198,TBD,Spec,Mahlke,C,VISNIR,C
227,73205.0,2002 JY16,2.49106946,0.07359127,5.853001,4.266,0.11,2011ApJ...741...68M,0.0448,0.1913,TBD,Spec,Mahlke,Ch,VISNIR,Ch
228,171027.0,2005 EN57,2.41405265,0.07363412,2.839195,4.582,0.45,2011ApJ...741...68M,0.0132,0.2693,TBD,Spec,Mahlke,P,VISNIR,P
229,7172.0,Multatuli,2.42116083,0.14798054,3.303932,3.89,0.1,2012ApJ...759L...8M,0.2625,0.1912,TBD,Spec,Mahlke,S,VISNIR,S
230,2130.0,Evdokiya,2.25228411,0.18893586,5.613604,5.366,0.114,2011ApJ...741...68M,0.2653,0.189,TBD,Spec,Mahlke,S,VISNIR,S
231,13732.0,Woodall,2.37477146,0.09977768,6.044019,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
232,27506.0,Glassmeier,2.48411156,0.08516601,6.228615,5.85,2.32,2012ApJ...759L...8M,0.036,0.8143,TBD,Spec,Mahlke,Ch,VISNIR,Ch
233,5069.0,Tokeidai,2.25138968,0.13242998,5.003093,5.0,0.9,2022PSJ.....3...56H,0.3742,0.4237,TBD,Spec,Mahlke,S,VISNIR,S
234,59322.0,1999 CB95,2.43941977,0.14239032,3.392659,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,C,VISNIR,C
235,3850.0,Peltier,2.23433721,0.16170912,5.269703,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
236,98391.0,2000 TL62,2.43579917,0.04990626,4.25469,4.597,0.126,2011ApJ...741...68M,0.0389,0.1922,TBD,Spec,Mahlke,Ch,VISNIR,Ch
237,50068.0,2000 AR77,2.34656093,0.17554644,5.342509,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
238,4374.0,Tadamori,2.22416359,0.16949791,4.846935,5.992,0.084,2011PASJ...63.1117U,0.1995,0.1863,TBD,Spec,Mahlke,S,VISNIR,S
239,2558.0,Viv,2.21615889,0.1556132,5.151125,5.118,0.109,2016AJ....152...63N,0.1874,0.1891,TBD,Spec,Mahlke,S,VISNIR,S
240,4546.0,Franck,2.35581108,0.06220855,6.112307,5.75,0.79,2012ApJ...759L...8M,0.1994,0.3308,TBD,Spec,Mahlke,R,VISNIR,R
241,7343.0,Ockeghem,2.19227623,0.13951098,3.955973,3.89,0.99,2012ApJ...759L...8M,0.2416,0.5413,TBD,Spec,Mahlke,S,VISNIR,S
242,2961.0,Katsurahama,2.26749463,0.13798086,4.548267,5.74,0.24,2012ApJ...759L...8M,0.2762,0.2023,TBD,Spec,Mahlke,S,VISNIR,S
243,113374.0,2002 SB8,2.41696541,0.11084643,5.322842,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Ch,VISNIR,Ch
244,4733.0,ORO,2.1858964,0.07334659,4.716853,4.188,0.134,2022PSJ.....3...30M,0.2799,0.195,TBD,Spec,Mahlke,S,VISNIR,S
245,148658.0,2001 SG128,2.42923397,0.07887225,4.248835,3.023,0.473,2011ApJ...741...68M,0.0508,0.3631,TBD,Spec,Mahlke,C,VISNIR,C
246,4536.0,Drewpinsky,2.19489387,0.08381981,4.174019,3.863,0.088,2022PSJ.....3...30M,0.329,0.1898,TBD,Spec,Mahlke,A,VISNIR,A
247,2775.0,Odishaw,2.42213176,0.18519104,3.730962,4.91,0.15,2012ApJ...759L...8M,0.2426,0.1941,TBD,Spec,Mahlke,S,VISNIR,S
248,80993.0,2000 EY26,2.3693683,0.18185215,3.092895,4.497,0.189,2011ApJ...741...68M,0.0261,0.2025,TBD,Spec,Mahlke,P,VISNIR,P
249,36412.0,2000 OP49,2.27594284,0.1586364,4.691223,3.025,0.159,2011ApJ...741...68M,0.2544,0.2121,TBD,Spec,Mahlke,V,VISNIR,V
250,7558.0,Yurlov,2.29020899,0.1003088,4.516606,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
251,16090.0,Lukaszewski,2.44240775,0.11336107,5.374896,5.37,0.142,2011ApJ...741...68M,0.034,0.1916,TBD,Spec,Mahlke,C,VISNIR,C
252,96463.0,1998 HW51,2.38634713,0.1693958,5.82231,4.446,0.942,2021PSJ.....2..162M,0.0405,0.4621,TBD,Spec,Mahlke,C,VISNIR,C
253,79044.0,3919 T-2,2.38657327,0.19353769,4.952301,3.738,0.086,2015ApJ...814..117N,0.0407,0.1899,TBD,Spec,Mahlke,C,VISNIR,C
254,30043.0,Lisamichaels,2.40231037,0.17248998,1.832823,3.447,1.361,2011ApJ...741...68M,0.0581,0.8109,TBD,Spec,Mahlke,P,VISNIR,P
255,60571.0,2000 ER116,2.39290634,0.15746359,2.151923,4.968,0.212,2011ApJ...741...68M,0.0324,0.203,TBD,Spec,Mahlke,S,VISNIR,S
256,2858.0,Carlosporter,2.26652667,0.19437446,6.699388,4.416,0.178,2011ApJ...741...68M,0.3228,0.2011,TBD,Spec,Mahlke,S,VISNIR,S
257,6563.0,Steinheim,2.29675384,0.06765579,5.889511,3.33,0.115,2011ApJ...741...68M,0.2794,0.1967,TBD,Spec,Mahlke,V,VISNIR,V
258,6819.0,McGarvey,2.29398203,0.12393523,4.994726,4.684,0.215,2011ApJ...741...68M,0.1861,0.2058,TBD,Spec,Mahlke,V,VISNIR,V
259,3331.0,Kvistaberg,2.41962477,0.08742641,3.57119,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,V,VISNIR,V
260,20439.0,1999 JM28,2.39978494,0.19397656,1.390865,4.557,0.29,2011ApJ...741...68M,0.1697,0.2239,TBD,Spec,Mahlke,S,VISNIR,S
261,4287.0,Trisov,2.20844565,0.18702438,5.482792,5.834,0.098,2016AJ....152...63N,0.1919,0.1872,TBD,Spec,Mahlke,S,VISNIR,S
262,3867.0,Shiretoko,2.35225407,0.105786,6.27256,5.345,0.153,2011ApJ...741...68M,0.2932,0.1929,TBD,Spec,Mahlke,V,VISNIR,V
263,13724.0,Schwehm,2.3432087,0.1921891,1.325663,3.356,0.771,2011ApJ...741...68M,0.2988,0.495,TBD,Spec,Mahlke,S,VISNIR,S
264,36469.0,2000 QT23,2.38837871,0.16377014,4.294007,4.95,0.142,2021PSJ.....2..162M,0.0438,0.1929,TBD,Spec,Mahlke,C,VISNIR,C
265,77278.0,2001 FL61,2.44718757,0.11511422,5.436104,5.051,0.065,2011ApJ...741...68M,0.0433,0.186,TBD,Spec,Mahlke,Ch,VISNIR,Ch
266,9553.0,Colas,2.19856226,0.11644054,1.922005,3.707,0.156,2011ApJ...741...68M,0.2234,0.2025,TBD,Spec,Mahlke,V,VISNIR,V
267,3073.0,Kursk,2.24203485,0.13707071,5.035316,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
268,80789.0,2000 CC85,2.38453187,0.13229151,3.399126,4.917,0.144,2016AJ....152...63N,0.038,0.1933,TBD,Spec,Mahlke,C,VISNIR,C
269,34923.0,4870 P-L,2.44125225,0.11082858,4.80445,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Ch,VISNIR,Ch
270,2736.0,Ops,2.29034849,0.08501438,7.457545,3.976,0.243,2011ApJ...741...68M,0.5299,0.2211,TBD,Spec,Mahlke,S,VISNIR,S
271,4942.0,Munroe,2.20136097,0.13602241,3.832319,3.453,0.139,2011ApJ...741...68M,0.5184,0.201,TBD,Spec,Mahlke,A,VISNIR,A
272,3153.0,Lincoln,2.42316197,0.12984678,7.711483,4.999,0.146,2011ApJ...741...68M,0.4105,0.1932,TBD,Spec,Mahlke,V,VISNIR,V
273,2327.0,Gershberg,2.36877802,0.12910456,4.040026,5.37,0.91,2015ApJ...814..117N,0.1955,0.3857,TBD,Spec,Mahlke,M,VISNIR,M
274,71932.0,2000 WO61,2.35111496,0.19582063,4.249401,4.171,0.325,2020PSJ.....1....5M,0.0321,0.2413,TBD,Spec,Mahlke,Ch,VISNIR,Ch
275,4556.0,Gumilyov,2.31070589,0.14509669,4.75235,5.124,0.238,2016AJ....152...63N,0.194,0.2063,TBD,Spec,Mahlke,S,VISNIR,S
276,4951.0,Iwamoto,2.25635006,0.16718267,7.532132,5.375,0.041,2014ApJ...791..121M,0.2389,0.1848,TBD,Spec,Mahlke,S,VISNIR,S
277,108631.0,2001 NG,2.44560286,0.12462443,5.578355,4.98,1.36,2020PSJ.....1....5M,0.0317,0.5764,TBD,Spec,Mahlke,Ch,VISNIR,Ch
278,4824.0,Stradonice,2.28909557,0.0562039,6.469958,4.119,0.131,2011ApJ...741...68M,0.3087,0.1949,TBD,Spec,Mahlke,R,VISNIR,R
279,3654.0,AAS,2.26277544,0.20073341,2.109172,3.772,0.376,2015ApJ...814..117N,0.2594,0.2714,TBD,Spec,Mahlke,S,VISNIR,S
280,136923.0,1998 JH2,2.13517327,0.4413578,6.624744,3.066,0.946,2020PSJ.....1....9M,0.0562,0.644,TBD,Spec,Mahlke,S,VISNIR,S
281,2754.0,Efimov,2.22764176,0.23230044,5.712472,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
282,156015.0,2001 RX81,2.32106247,0.30742195,7.688202,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,B,VISNIR,B
283,42155.0,2001 BA63,2.37911577,0.23389304,5.345374,5.636,0.11,2016AJ....152...63N,0.0399,0.1883,TBD,Spec,Mahlke,Ch,VISNIR,Ch
284,2331.0,Parvulesco,2.42630251,0.21937857,3.702143,5.271,0.27,2022PSJ.....3...56H,0.5096,0.211,TBD,Spec,Mahlke,S,VISNIR,S
285,45357.0,2000 AC102,2.37463133,0.25592498,5.988551,3.962,0.065,2012ApJ...759L...8M,0.0601,0.1871,TBD,Spec,Mahlke,Ch,VISNIR,Ch
286,4520.0,Dovzhenko,2.2740531,0.22016237,4.262879,5.624,0.5885,2022PSJ.....3...56H,0.2506,0.27915,TBD,Spec,Mahlke,S,VISNIR,S
287,69266.0,1988 RJ6,2.38094917,0.23937494,4.188434,5.933,0.061,2012ApJ...759L...8M,0.035,0.1854,TBD,Spec,Mahlke,Ch,VISNIR,Ch
288,72384.0,2001 CF12,2.38010092,0.24887088,5.996878,3.793,0.206,2011ApJ...741...68M,0.0572,0.2138,TBD,Spec,Mahlke,Ch,VISNIR,Ch
289,24037.0,1999 SB7,2.3772358,0.22516207,6.482868,3.87,0.585,2011ApJ...741...68M,0.1076,0.354,TBD,Spec,Mahlke,M,VISNIR,M
290,4678.0,Ninian,2.2649043,0.21409448,3.742143,4.908,0.239,2016AJ....152...63N,0.2194,0.2084,TBD,Spec,Mahlke,S,VISNIR,S
291,7225.0,Huntress,2.34064311,0.20351103,6.861979,6.641,0.306,2016AJ....152...63N,0.1952,0.206,TBD,Spec,Mahlke,S,VISNIR,S
292,2253.0,Espinette,2.2839578,0.27845773,3.880396,6.345,0.681,2016AJ....152...63N,0.2743,0.2829,TBD,Spec,Mahlke,S,VISNIR,S
293,6669.0,Obi,2.20154301,0.21377332,6.217653,6.302,0.064,2015ApJ...814..117N,0.2148,0.1853,TBD,Spec,Mahlke,S,VISNIR,S
294,1150.0,Achaia,2.1911784,0.20436854,2.392759,7.371,0.21,2022PSJ.....3...56H,0.263,0.19424999999999998,TBD,Spec,Mahlke,S,VISNIR,S
295,3958.0,Komendantov,2.46684209,0.20962372,4.825439,6.037,0.344,2011ApJ...741...68M,0.5028,0.2166,TBD,Spec,Mahlke,S,VISNIR,S
296,1738.0,Oosterhoff,2.18388118,0.20260091,4.876236,7.937,0.1415,2018Icar..309..297H,0.2702,0.1876,TBD,Spec,Mahlke,S,VISNIR,S
297,1279.0,Uganda,2.36860181,0.21147627,5.724713,7.195,0.058,2012ApJ...759L...8M,0.4416,0.1849,TBD,Spec,Mahlke,S,VISNIR,S
298,9200.0,1993 FK21,2.44943688,0.20224901,2.018219,8.85,1.08,2012ApJ...759L...8M,0.074,0.3058,TBD,Spec,Mahlke,S,VISNIR,S
299,2794.0,Kulik,2.44603861,0.21523475,7.495602,7.545,0.101,2014ApJ...791..121M,0.1659,0.1861,TBD,Spec,Mahlke,M,VISNIR,M
300,2720.0,Pyotr Pervyj,2.33062932,0.20410364,3.289116,8.892,0.136,2016AJ....152...63N,0.0422,0.1867,TBD,Spec,Mahlke,C,VISNIR,C
301,4222.0,Nancita,2.36559047,0.29667205,3.742224,9.0,0.2975,2022PSJ.....3...56H,0.2181,0.19615,TBD,Spec,Mahlke,S,VISNIR,S
302,2991.0,Bilbo,2.33803704,0.22111954,5.150981,8.4,1.05,2022PSJ.....3...56H,0.0735,0.31125,TBD,Spec,Mahlke,Ch,VISNIR,Ch
303,5026.0,Martes,2.37841691,0.24207861,4.283591,8.303,2.163,2017AJ....154..168M,0.0582,0.5526,TBD,Spec,Mahlke,Ch,VISNIR,Ch
304,1011.0,Laodamia,2.3935255,0.34984274,5.493289,7.56,0.756,2017A&A...603A..55A,0.2477,0.2719,TBD,Spec,Mahlke,S,VISNIR,S
305,1664.0,Felix,2.33779191,0.2257845,6.115715,7.902,0.942,2016AJ....152...63N,0.2509,0.3013,TBD,Spec,Mahlke,S,VISNIR,S
306,1982.0,Cline,2.31045443,0.24925849,6.840926,8.084,0.046,2012ApJ...759L...8M,0.1802,0.1846,TBD,Spec,Mahlke,S,VISNIR,S
307,1131.0,Porzia,2.22823963,0.28624825,3.22987,6.421,0.272,2017A&A...603A..55A,0.2629,0.2028,TBD,Spec,Mahlke,S,VISNIR,S
308,2763.0,Jeans,2.40362564,0.2180264,3.541304,7.514,0.157,2011ApJ...741...68M,0.3216,0.1889,TBD,Spec,Mahlke,V,VISNIR,V
309,1270.0,Datura,2.23482398,0.20800257,5.985845,8.148,0.191,2011PASJ...63.1117U,0.2517,0.1901,TBD,Spec,Mahlke,S,VISNIR,S
310,1640.0,Nemo,2.28946697,0.34271564,7.108984,6.118,0.113,2022PSJ.....3...30M,0.2157,0.1879,TBD,Spec,Mahlke,S,VISNIR,S
311,53143.0,1999 BB9,2.62529505,0.08273518,6.420749,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
312,36840.0,2000 SH112,2.56910563,0.08301641,4.776092,2.626,0.419,2011ApJ...741...68M,0.2251,0.3685,TBD,Spec,Mahlke,S,VISNIR,S
313,77578.0,2001 KC12,2.54531946,0.06864712,4.783709,2.244,0.675,2011ApJ...741...68M,0.2114,0.6292,TBD,Spec,Mahlke,S,VISNIR,S
314,87128.0,2000 MR4,2.61170674,0.19536787,5.794875,2.73,0.161,2011ApJ...741...68M,0.2414,0.2187,TBD,Spec,Mahlke,L,VISNIR,L
315,101703.0,1999 CA150,2.54068962,0.1268481,2.579161,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
316,468583.0,2007 LS,2.69447985,0.68189962,6.375432,0.671,0.175,2020PSJ.....1....9M,0.2257,0.5532,TBD,Spec,Mahlke,S,VISNIR,S
317,172678.0,2003 YM137,2.59169263,0.69248917,2.708589,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
318,461501.0,2003 FT3,2.67934006,0.56764654,4.321584,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,Q,VISNIR,Q
319,380163.0,2000 QG59,2.59883508,0.36930841,6.501122,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
320,326732.0,2003 HB6,2.71084025,0.57098789,6.621829,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,X,VISNIR,X
321,333901.0,1999 RX112,2.68082224,0.38693312,7.7916,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
322,329614.0,2003 KU2,2.68839515,0.67755186,5.401332,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
323,19356.0,1997 GH3,2.50712198,0.5610346,3.01016,0.951,0.143,2003Icar..166..116D,0.3067,0.3527,TBD,Spec,Mahlke,S,VISNIR,S
324,293054.0,2006 WP127,2.53080315,0.76741196,6.081476,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
325,11406.0,Ucciocontin,2.7720302,0.06300544,3.759755,5.864,0.199,2011ApJ...741...68M,0.1376,0.1963,TBD,Spec,Mahlke,S,VISNIR,S
326,8516.0,Hyakkai,2.75411801,0.1631462,5.863488,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
327,4939.0,Scovil,2.529168,0.15551461,5.379544,5.188,0.339,2011ApJ...741...68M,0.2612,0.2259,TBD,Spec,Mahlke,L,VISNIR,L
328,10800.0,1992 OM8,2.54928148,0.06907751,0.890662,3.287,0.47,2011ApJ...741...68M,0.2385,0.3402,TBD,Spec,Mahlke,S,VISNIR,S
329,21809.0,1999 TG19,2.69346672,0.01686844,3.671007,4.691,0.265,2011ApJ...741...68M,0.1662,0.2161,TBD,Spec,Mahlke,A,VISNIR,A
330,9404.0,1994 UQ11,2.74497848,0.09007918,4.9757,5.669,0.174,2011ApJ...741...68M,0.1923,0.1942,TBD,Spec,Mahlke,S,VISNIR,S
331,2317.0,Galya,2.52428329,0.16337796,4.167421,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
332,6592.0,Goya,2.75685007,0.16107055,4.217017,5.548,0.062,2011ApJ...741...68M,0.2482,0.1856,TBD,Spec,Mahlke,S,VISNIR,S
333,28034.0,1998 EU13,2.76132122,0.15175803,5.759015,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
334,17480.0,1991 PE10,2.79009652,0.17460006,8.656199,4.099,0.083,2022PSJ.....3...30M,0.2592,0.1886,TBD,Spec,Mahlke,S,VISNIR,S
335,18810.0,1999 JF96,2.67720186,0.12481491,13.808592,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
336,34931.0,6621 P-L,2.71376683,0.15608564,12.590305,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
337,22693.0,1998 QF102,2.68007344,0.07799875,11.085279,5.479,0.101,2011ApJ...741...68M,0.1713,0.1879,TBD,Spec,Mahlke,V,VISNIR,V
338,46456.0,4140 P-L,2.55402915,0.17084981,13.648814,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
339,7224.0,Vesnina,2.77356783,0.13362936,8.863266,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
340,44028.0,1998 BD1,2.68857519,0.12431214,11.920854,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
341,22308.0,1990 UO4,2.77471054,0.14344177,12.108027,5.823,0.549,2011ApJ...741...68M,0.1273,0.2636,TBD,Spec,Mahlke,V,VISNIR,V
342,3819.0,Robinson,2.7703041,0.13957452,11.114687,10.323,0.192,2011ApJ...741...68M,0.2309,0.1879,TBD,Spec,Mahlke,A,VISNIR,A
343,7353.0,Kazuya,2.56958686,0.1751155,14.329358,10.98,0.461,2015ApJ...814..117N,0.1492,0.2024,TBD,Spec,Mahlke,M,VISNIR,M
344,5467.0,1988 AG,2.80770986,0.1693772,8.754474,10.629,0.168,2011ApJ...741...68M,0.0925,0.1869,TBD,Spec,Mahlke,M,VISNIR,M
345,1531.0,Hartmut,2.62627287,0.15403402,12.413697,11.039,0.6715,2022PSJ.....3...56H,0.2865,0.22105,TBD,Spec,Mahlke,S,VISNIR,S
346,3788.0,Steyaert,2.7913827,0.10431331,9.683442,9.8,0.24,2012ApJ...759L...8M,0.2294,0.1906,TBD,Spec,Mahlke,S,VISNIR,S
347,4502.0,Elizabethann,2.6433813,0.09568628,13.323637,11.919,0.126,2014ApJ...791..121M,0.2082,0.1854,TBD,Spec,Mahlke,S,VISNIR,S
348,4580.0,Child,2.63714318,0.10442183,13.908833,9.94,1.0,2022PSJ.....3...30M,0.2129,0.2728,TBD,Spec,Mahlke,S,VISNIR,S
349,5595.0,Roth,2.72297686,0.16424432,9.827301,9.741,0.454,2015ApJ...814..117N,0.1548,0.2064,TBD,Spec,Mahlke,S,VISNIR,S
350,10094.0,Eijikato,2.57934842,0.14551008,15.677284,9.51,0.3,2012ApJ...759L...8M,0.2436,0.1947,TBD,Spec,Mahlke,S,VISNIR,S
351,2927.0,Alamosa,2.53104998,0.1694907,17.027148,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,S,VISNIR,S
352,4611.0,Vulkaneifel,2.61557362,0.19216931,13.794526,11.666,0.9895,2022PSJ.....3...56H,0.2057,0.25105,TBD,Spec,Mahlke,S,VISNIR,S
353,16815.0,1997 UA9,2.55814277,0.02376543,11.048217,0.0,0.0,0.0,0.0,0.0,0.0,Spec,Mahlke,M,VISNIR,M
354,2053.0,Nuki,2.80481856,0.14247021,8.512196,11.562,0.125,2014ApJ...791..121M,0.2113,0.1855,TBD,Spec,Mahlke,S,VISNIR,S
355,2685.0,Masursky,2.56853326,0.11112419,12.124883,11.088,0.2,2014ApJ...791..121M,0.1876,0.1877,TBD,Spec,Mahlke,S,VISNIR,S
356,4083.0,Jody,2.59816692,0.19202228,12.835173,9.949,0.132,2011ApJ...741...68M,0.1768,0.1861,TBD,Spec,Mahlke,S,VISNIR,S
357,7170.0,Livesey,2.69754191,0.18308399,12.478082,9.646,0.38,2015ApJ...814..117N,0.1522,0.2003,TBD,Spec,Mahlke,S,VISNIR,S
358,5216.0,Cannizzo,2.60960836,0.15977916,14.068481,11.33,1.7,2012ApJ...759L...8M,0.1899,0.3521,TBD,Spec,Mahlke,S,VISNIR,S
359,2988.0,Korhonen,2.60757822,0.12446559,14.730561,11.4,,2022PSJ.....3...56H,0.2473,,TBD,Spec,Mahlke,S,VISNIR,S
360,5397.0,Vojislava,2.53021943,0.18533642,12.385075,11.504,0.193,2016AJ....152...63N,0.0932,0.1872,TBD,Spec,Mahlke,S,VISNIR,S
361,3995.0,Sakaino,2.63627591,0.09504482,9.292918,9.49,0.48,2012ApJ...759L...8M,0.238,0.2102,TBD,Spec,Mahlke,S,VISNIR,S
362,1751.0,Herget,2.7904152,0.17263853,8.119394,10.955,0.261,2011ApJ...741...68M,0.2354,0.1903,TBD,Spec,Mahlke,S,VISNIR,S
363,4352.0,Kyoto,2.76214207,0.19418043,11.063723,11.0,0.5,2022PSJ.....3...56H,0.2781,0.20605,TBD,Spec,Mahlke,S,VISNIR,S
364,5607.0,1993 EN,2.6769833,0.12850646,8.144397,9.11,0.256,2011ApJ...741...68M,0.1514,0.1926,TBD,Spec,Mahlke,M,VISNIR,M
365,6307.0,Maiztegui,2.58290938,0.12041933,15.586996,9.572,1.362,2012ApJ...759L...8M,0.2838,0.339,TBD,Spec,Mahlke,S,VISNIR,S
366,2993.0,Wendy,2.58752728,0.19352591,12.30201,11.6,0.55,2022PSJ.....3...56H,0.1683,0.20734999999999998,TBD,Spec,Mahlke,S,VISNIR,S

